Controlling the spontaneous emission of trapped ions

We propose an experimental setup for manipulating the spontaneous emission of trapped ions, based on a spatial light modulator. Anticipated novelties include the potential to entangle more than two ions through a single photon detection event and control the visibility for spatially distinguishable emitters. The setup can be adapted to most of the existing ion traps commonly used in quantum technology.

==> Figures/Entanglement/Fidelity/fidelity_2.dat <==
x y
0 1
0.0001 0.9999499983336481
0.0004002002002002002 0.999799873203048
0.0007004004004004004 0.9996497180205108
0.0010006006006006006 0.9994995327770507
0.0013008008008008008 0.9993493174634505
0.001601001001001001 0.9991990720706306
0.0019012012012012012 0.9990487965897574
0.0022014014014014012 0.9988984910115051
0.0025016016016016014 0.9987481553270149
0.0028018018018018016 0.9985977895271669
0.003102002002002002 0.9984473936029469
0.003402202202202202 0.9982969675452998
0.0037024024024024022 0.9981465113451674
0.0040026026026026024 0.9979960249934883
0.004302802802802803 0.9978455084811972
0.004603003003003003 0.9976949617992622
0.0049032032032032035 0.9975443849385364
0.005203403403403404 0.9973937778899669
0.005503603603603604 0.997243140644507
0.005803803803803804 0.9970924731930574
0.006104004004004004 0.9969417755265177
0.006404204204204205 0.9967910476358129
0.006704404404404405 0.9966402895118616
0.0070046046046046044 0.9964895011455405
0.007304804804804805 0.9963386825277623
0.007605005005005006 0.9961878336494435
0.007905205205205205 0.9960369545014313
0.008205405405405404 0.9958860450746363
0.008505605605605605 0.9957351053599434
0.008805805805805806 0.9955841353482329
0.009106006006006005 0.9954331350303818
0.009406206206206205 0.995282104397264
0.009706406406406406 0.9951310434397401
0.010006606606606606 0.9949799521486941
0.010306806806806807 0.9948288305149873
0.010607007007007006 0.994677678529454
0.010907207207207207 0.9945264961829743
0.011207407407407407 0.9943752834663836
0.011507607607607606 0.9942240403705374
0.011807807807807807 0.99407276688628
0.012108008008008007 0.9939214630044516
0.012408208208208208 0.9937701287158891
0.012708408408408409 0.9936187640114255
0.013008608608608608 0.9934673688819027
0.013308808808808808 0.9933159433181206
0.013609009009009009 0.9931644873109081
0.013909209209209208 0.993013000851096
0.014209409409409408 0.9928614839294867
0.014509609609609609 0.9927099365369031
0.01480980980980981 0.9925583586641403
0.01511001001001001 0.9924067503020084
0.01541021021021021 0.9922551114413116
0.01571041041041041 0.9921034420728361
0.01601061061061061 0.9919517421873895
0.01631081081081081 0.9918000117757398
0.01661101101101101 0.9916482508286827
0.01691121121121121 0.9914964593369993
0.01721141141141141 0.9913446372914619
0.017511611611611612 0.9911927846828552
0.017811811811811813 0.9910409015019435
0.01811201201201201 0.9908889877394886
0.01841221221221221 0.9907370433862631
0.01871241241241241 0.9905850684330254
0.01901261261261261 0.9904330628705175
0.019312812812812812 0.9902810266895042
0.019613013013013013 0.9901289598807248
0.019913213213213213 0.9899768624349276
0.020213413413413414 0.9898247343428529
0.020513613613613615 0.9896725755952375
0.020813813813813812 0.989520386182814
0.021114014014014013 0.989368166096312
0.021414214214214213 0.9892159153264605
0.021714414414414414 0.9890636338639736
0.022014614614614614 0.9889113216995727
0.022314814814814815 0.9887589788239688
0.022615015015015016 0.9886066052278798
0.022915215215215213 0.9884542009020044
0.023215415415415414 0.98830176583705
0.023515615615615614 0.988149300023719
0.023815815815815815 0.9879968034526998
0.024116016016016015 0.9878442761146877
0.024416216216216216 0.9876917180003775
0.024716416416416417 0.9875391291004395
0.025016616616616617 0.9873865094055613
0.025316816816816818 0.9872338589064161
0.025617017017017015 0.9870811775936833
0.025917217217217216 0.9869284654580289
0.026217417417417416 0.986775722490115
0.026517617617617617 0.9866229486806097
0.026817817817817818 0.9864701440201644
0.02711801801801802 0.9863173084994455
0.02741821821821822 0.986164442109085
0.027718418418418416 0.9860115448397385
0.028018618618618617 0.9858586166820487
0.028318818818818817 0.9857056576266544
0.028619019019019018 0.9855526676641914
0.02891921921921922 0.9853996467852905
0.02921941941941942 0.9852465949805791
0.02951961961961962 0.9850935122406816
0.02981981981981982 0.9849403985562233
0.03012002002002002 0.9847872539178063
0.03042022022022022 0.9846340783160543
0.03072042042042042 0.9844808717415707
0.03102062062062062 0.9843276341849655
0.03132082082082082 0.9841743656368345
0.031621021021021024 0.9840210660877774
0.03192122122122122 0.9838677355283877
0.032221421421421426 0.9837143739492578
0.03252162162162162 0.9835609813409678
0.03282182182182183 0.9834075576941079
0.033122022022022024 0.9832541029992434
0.03342222222222223 0.9831006172469593
0.033722422422422425 0.9829471004278226
0.03402262262262262 0.9827935525324005
0.03432282282282283 0.9826399735512541
0.034623023023023024 0.9824863634749464
0.03492322322322323 0.9823327222940286
0.035223423423423425 0.9821790499990567
0.03552362362362363 0.9820253465805734
0.035823823823823826 0.9818716120291298
0.03612402402402402 0.9817178463352563
0.03642422422422423 0.9815640494894959
0.036724424424424425 0.9814102214823766
0.03702462462462463 0.9812563623044269
0.037324824824824826 0.9811024719461756
0.03762502502502503 0.9809485503981418
0.03792522522522523 0.9807945976508418
0.03822542542542543 0.9806406136947889
0.03852562562562563 0.9804865985204947
0.038825825825825826 0.98033255211846
0.03912602602602603 0.9801784744791868
0.03942622622622623 0.9800243655931743
0.03972642642642643 0.9798702254509192
0.04002662662662663 0.9797160540429066
0.04032682682682683 0.9795618513596251
0.04062702702702703 0.9794076173915568
0.040927227227227234 0.9792533521291803
0.04122742742742743 0.979099055562974
0.04152762762762763 0.9789447276834004
0.04182782782782783 0.9787903684809306
0.04212802802802803 0.9786359779460253
0.04242822822822823 0.9784815560691479
0.04272842842842843 0.9783271028407511
0.043028628628628635 0.9781726182512848
0.04332882882882883 0.9780181022911978
0.04362902902902903 0.9778635549509359
0.04392922922922923 0.977708976220939
0.04422942942942943 0.9775543660916367
0.044529629629629634 0.977399724553465
0.04482982982982983 0.9772450515968517
0.045130030030030036 0.9770903472122212
0.04543023023023023 0.9769356113899936
0.04573043043043043 0.9767808441205851
0.046030630630630634 0.9766260453944084
0.04633083083083083 0.9764712152018717
0.046631031031031035 0.9763163535333784
0.04693123123123123 0.9761614603793357
0.047231431431431437 0.9760065357301303
0.047531631631631634 0.9758515795761602
0.04783183183183184 0.9756965919078162
0.048132032032032035 0.9755415727154801
0.04843223223223223 0.9753865219895345
0.048732432432432436 0.9752314397203571
0.04903263263263263 0.9750763258983209
0.04933283283283284 0.9749211805137958
0.049633033033033035 0.9747660035571502
0.04993323323323324 0.9746107950187394
0.050233433433433436 0.9744555548889242
0.05053363363363364 0.9743002831580568
0.05083383383383384 0.9741449798164902
0.051134034034034034 0.9739896448545673
0.05143423423423424 0.9738342782626332
0.051734434434434436 0.9736788800310228
0.05203463463463464 0.9735234501500734
0.05233483483483484 0.9733679886101118
0.05263503503503504 0.973212495401469
0.05293523523523524 0.973056970514461
0.053235435435435435 0.9729014139394094
0.05353563563563564 0.9727458256666287
0.05383583583583584 0.9725902056864293
0.05413603603603604 0.972434553989116
0.05443623623623624 0.9722788705649943
0.05473643643643644 0.9721231554043618
0.05503663663663664 0.9719674084975111
0.055336836836836836 0.9718116298347392
0.05563703703703704 0.9716558194063237
0.05593723723723724 0.9714999772025534
0.05623743743743744 0.9713441032137041
0.05653763763763764 0.9711881974300521
0.05683783783783784 0.9710322598418686
0.05713803803803804 0.9708762904394196
0.057438238238238244 0.9707202892129692
0.05773843843843844 0.9705642561527753
0.05803863863863864 0.9704081912490963
0.05833883883883884 0.9702520944921775
0.05863903903903904 0.9700959658722672
0.058939239239239244 0.9699398053796112
0.05923943943943944 0.9697836130044458
0.059539639639639645 0.9696273887370089
0.05983983983983984 0.9694711325675288
0.060140040040040046 0.9693148444862355
0.060440240240240244 0.969158524483349
0.06074044044044044 0.9690021725490927
0.061040640640640645 0.9688457886736764
0.06134084084084084 0.9686893728473136
0.061641041041041046 0.9685329250602114
0.06194124124124124 0.9683764453025734
0.06224144144144145 0.9682199335645981
0.06254164164164164 0.9680633898364807
0.06284184184184184 0.9679068141084114
0.06314204204204205 0.9677502063705796
0.06344224224224225 0.9675935666131658
0.06374244244244244 0.967436894826354
0.06404264264264264 0.9672801910003119
0.06434284284284285 0.9671234551252139
0.06464304304304305 0.9669666871912287
0.06494324324324324 0.9668098871885163
0.06524344344344345 0.9666530551072373
0.06554364364364365 0.9664961909375466
0.06584384384384384 0.9663392946695946
0.06614404404404405 0.9661823662935287
0.06644424424424425 0.9660254057994904
0.06674444444444445 0.9658684131776228
0.06704464464464464 0.9657113884180554
0.06734484484484485 0.9655543315109197
0.06764504504504505 0.9653972424463446
0.06794524524524524 0.9652401212144505
0.06824544544544545 0.9650829678053586
0.06854564564564565 0.9649257822091808
0.06884584584584585 0.9647685644160291
0.06914604604604604 0.9646113144160091
0.06944624624624625 0.9644540321992264
0.06974644644644645 0.9642967177557743
0.07004664664664664 0.9641393710757491
0.07034684684684685 0.9639819921492415
0.07064704704704705 0.9638245809663376
0.07094724724724726 0.9636671375171181
0.07124744744744745 0.9635096617916631
0.07154764764764765 0.9633521537800447
0.07184784784784785 0.963194613472335
0.07214804804804804 0.9630370408585993
0.07244824824824825 0.9628794359288977
0.07274844844844845 0.9627217986732876
0.07304864864864866 0.9625641290818232
0.07334884884884885 0.9624064271445547
0.07364904904904905 0.9622486928515273
0.07394924924924925 0.9620909261927822
0.07424944944944946 0.9619331271583567
0.07454964964964965 0.9617752957382837
0.07484984984984985 0.9616174319225937
0.07515005005005006 0.9614595357013095
0.07545025025025025 0.9613016070644526
0.07575045045045045 0.9611436460020389
0.07605065065065066 0.9609856525040835
0.07635085085085086 0.9608276265605924
0.07665105105105105 0.9606695681615712
0.07695125125125125 0.9605114772970217
0.07725145145145146 0.9603533539569377
0.07755165165165165 0.9601951981313143
0.07785185185185185 0.9600370098101357
0.07815205205205206 0.9598787889833879
0.07845225225225226 0.9597205356410501
0.07875245245245245 0.9595622497730975
0.07905265265265266 0.9594039313695035
0.07935285285285286 0.9592455804202348
0.07965305305305305 0.9590871969152532
0.07995325325325325 0.9589287808445204
0.08025345345345346 0.9587703321979889
0.08055365365365366 0.9586118509656121
0.08085385385385385 0.9584533371373363
0.08115405405405406 0.9582947907031015
0.08145425425425426 0.958136211652848
0.08175445445445446 0.9579775999765103
0.08205465465465465 0.9578189556640184
0.08235485485485486 0.9576602787052988
0.08265505505505506 0.9575015690902732
0.08295525525525525 0.9573428268088588
0.08325545545545546 0.9571840518509694
0.08355565565565566 0.9570252442065176
0.08385585585585587 0.9568664038654031
0.08415605605605606 0.9567075308175307
0.08445625625625626 0.9565486250527958
0.08475645645645646 0.9563896865610931
0.08505665665665665 0.9562307153323091
0.08535685685685686 0.9560717113563294
0.08565705705705706 0.9559126746230348
0.08595725725725727 0.9557536051223009
0.08625745745745746 0.9555945028440016
0.08655765765765766 0.9554353677780014
0.08685785785785786 0.9552761999141655
0.08715805805805805 0.9551169992423532
0.08745825825825826 0.9549577657524194
0.08775845845845846 0.9547984994342166
0.08805865865865867 0.9546392002775901
0.08835885885885886 0.9544798682723845
0.08865905905905906 0.9543205034084363
0.08895925925925927 0.954161105675583
0.08925945945945946 0.9540016750636514
0.08955965965965966 0.9538422115624681
0.08985985985985986 0.9536827151618555
0.09016006006006007 0.9535231858516311
0.09046026026026026 0.9533636236216083
0.09076046046046046 0.9532040284615964
0.09106066066066067 0.9530444003613995
0.09136086086086086 0.9528847393108195
0.09166106106106106 0.9527250452996547
0.09196126126126127 0.9525653183176926
0.09226146146146147 0.9524055583547248
0.09256166166166166 0.9522457654005334
0.09286186186186186 0.9520859394449
0.09316206206206207 0.9519260804775981
0.09346226226226227 0.9517661884884001
0.09376246246246246 0.9516062634670726
0.09406266266266267 0.9514463054033786
0.09436286286286287 0.9512863142870782
0.09466306306306306 0.9511262901079225
0.09496326326326326 0.9509662328556632
0.09526346346346347 0.9508061425200461
0.09556366366366367 0.9506460190908118
0.09586386386386386 0.9504858625576996
0.09616406406406407 0.9503256729104416
0.09646426426426427 0.9501654501387659
0.09676446446446446 0.9500051942323978
0.09706466466466467 0.9498449051810605
0.09736486486486487 0.9496845829744631
0.09766506506506507 0.9495242276023251
0.09796526526526526 0.9493638390543491
0.09826546546546547 0.9492034173202402
0.09856566566566567 0.949042962389697
0.09886586586586586 0.9488824742524149
0.09916606606606607 0.9487219528980843
0.09946626626626627 0.9485613983163913
0.09976646646646647 0.9484008104970172
0.10006666666666666 0.9482401894296414
0.10036686686686687 0.9480795351039373
0.10066706706706707 0.9479188475095723
0.10096726726726728 0.9477581266362118
0.10126746746746747 0.9475973724735174
0.10156766766766767 0.9474365850111444
0.10186786786786788 0.9472757642387454
0.10216806806806807 0.947114910145968
0.10246826826826827 0.946954022722456
0.10276846846846847 0.9467931019578483
0.10306866866866868 0.946632147841782
0.10336886886886887 0.9464711603638835
0.10366906906906907 0.9463101395137807
0.10396926926926928 0.946149085281097
0.10426946946946947 0.9459879976554489
0.10456966966966967 0.9458268766264495
0.10486986986986988 0.9456657221837085
0.10517007007007008 0.9455045343168313
0.10547027027027027 0.945343313015417
0.10577047047047047 0.9451820582690639
0.10607067067067068 0.9450207700673608
0.10637087087087087 0.944859448399897
0.10667107107107107 0.9446980932562551
0.10697127127127128 0.9445367046260144
0.10727147147147148 0.9443752824987494
0.10757167167167167 0.94421382686403
0.10787187187187187 0.9440523377114226
0.10817207207207208 0.9438908150304876
0.10847227227227227 0.943729258810785
0.10877247247247247 0.9435676690418635
0.10907267267267268 0.9434060457132749
0.10937287287287288 0.9432443888145615
0.10967307307307307 0.9430826983352637
0.10997327327327328 0.9429209742649176
0.11027347347347348 0.9427592165930538
0.11057367367367367 0.9425974253092001
0.11087387387387387 0.9424356004028773
0.11117407407407408 0.9422737418636052
0.11147427427427428 0.9421118496808946
0.11177447447447447 0.9419499238442597
0.11207467467467468 0.9417879643432011
0.11237487487487488 0.9416259711672208
0.11267507507507508 0.9414639443058158
0.11297527527527527 0.9413018837484768
0.11327547547547548 0.9411397894846929
0.11357567567567568 0.940977661503946
0.11387587587587587 0.9408154997957165
0.11417607607607608 0.9406533043494751
0.11447627627627628 0.9404910751546971
0.11477647647647649 0.9403288122008443
0.11507667667667668 0.940166515477379
0.11537687687687688 0.940004184973758
0.11567707707707708 0.9398418206794344
0.11597727727727727 0.9396794225838555
0.11627747747747748 0.939516990676465
0.11657767767767768 0.9393545249467034
0.11687787787787789 0.9391920253840038
0.11717807807807808 0.9390294919777998
0.11747827827827828 0.9388669247175137
0.11777847847847848 0.9387043235925687
0.11807867867867868 0.9385416885923823
0.11837887887887888 0.9383790197063684
0.11867907907907908 0.9382163169239334
0.11897927927927929 0.9380535802344826
0.11927947947947948 0.9378908096274154
0.11957967967967968 0.9377280050921265
0.11987987987987989 0.9375651666180095
0.12018008008008009 0.937402294194447
0.12048028028028028 0.9372393878108218
0.12078048048048048 0.9370764474565128
0.12108068068068069 0.9369134731208926
0.12138088088088088 0.9367504647933288
0.12168108108108108 0.9365874224631866
0.12198128128128129 0.9364243461198264
0.12228148148148149 0.936261235752602
0.12258168168168168 0.9360980913508665
0.12288188188188189 0.9359349129039638
0.12318208208208209 0.9357717004012369
0.12348228228228228 0.9356084538320236
0.12378248248248248 0.9354451731856566
0.12408268268268269 0.9352818584514653
0.12438288288288289 0.9351185096187734
0.12468308308308308 0.934955126676901
0.12498328328328329 0.9347917096151621
0.12528348348348348 0.9346282584228703
0.12558368368368367 0.9344647730893292
0.12588388388388388 0.9343012536038414
0.12618408408408407 0.9341376999557045
0.12648428428428427 0.9339741121342113
0.12678448448448448 0.9338104901286515
0.12708468468468467 0.933646833928307
0.12738488488488486 0.9334831435224588
0.12768508508508508 0.9333194189003808
0.12798528528528527 0.9331556600513461
0.12828548548548546 0.9329918669646178
0.12858568568568568 0.9328280396294579
0.12888588588588587 0.9326641780351247
0.1291860860860861 0.9325002821708706
0.12948628628628628 0.9323363520259424
0.12978648648648647 0.9321723875895845
0.1300866866866867 0.9320083888510373
0.13038688688688688 0.9318443557995331
0.13068708708708707 0.9316802884243045
0.13098728728728729 0.9315161867145733
0.13128748748748748 0.9313520506595653
0.13158768768768767 0.9311878802484934
0.13188788788788788 0.9310236754705712
0.13218808808808807 0.9308594363150055
0.13248828828828826 0.9306951627709993
0.13278848848848848 0.9305308548277522
0.13308868868868867 0.9303665124744566
0.1333888888888889 0.9302021357003039
0.13368908908908908 0.9300377244944767
0.13398928928928927 0.9298732788461588
0.1342894894894895 0.9297087987445221
0.13458968968968968 0.929544284178739
0.13488988988988987 0.9293797351379772
0.1351900900900901 0.9292151516113988
0.13549029029029028 0.9290505335881607
0.13579049049049047 0.9288858810574168
0.13609069069069069 0.9287211940083155
0.13639089089089088 0.9285564724300008
0.1366910910910911 0.9283917163116129
0.13699129129129128 0.928226925642285
0.13729149149149147 0.928062100411148
0.1375916916916917 0.9278972406073288
0.13789189189189188 0.9277323462199474
0.13819209209209207 0.9275674172381214
0.1384922922922923 0.9274024536509623
0.13879249249249248 0.9272374554475779
0.13909269269269267 0.927072422617071
0.1393928928928929 0.9269073551485416
0.13969309309309308 0.9267422530310807
0.13999329329329327 0.926577116253779
0.1402934934934935 0.9264119448057212
0.14059369369369368 0.9262467386759864
0.1408938938938939 0.926081497853652
0.14119409409409409 0.9259162223277874
0.14149429429429428 0.925750912087459
0.1417944944944945 0.9255855671217297
0.14209469469469468 0.9254201874196561
0.14239489489489487 0.9252547729702892
0.1426950950950951 0.9250893237626784
0.14299529529529528 0.9249238397858667
0.14329549549549547 0.9247583210288933
0.1435956956956957 0.9245927674807914
0.14389589589589588 0.9244271791305904
0.14419609609609607 0.9242615559673161
0.1444962962962963 0.9240958979799887
0.14479649649649648 0.9239302051576247
0.1450966966966967 0.9237644774892312
0.1453968968968969 0.9235987149638201
0.14569709709709708 0.9234329175703885
0.1459972972972973 0.9232670852979367
0.1462974974974975 0.9231012181354548
0.14659769769769768 0.9229353160719321
0.1468978978978979 0.9227693790963525
0.14719809809809808 0.9226034071976932
0.14749829829829827 0.9224374003649299
0.1477984984984985 0.9222713585870286
0.14809869869869868 0.9221052818529577
0.1483988988988989 0.9219391701516754
0.1486990990990991 0.9217730234721374
0.14899929929929928 0.9216068418032943
0.1492994994994995 0.9214406251340922
0.1495996996996997 0.9212743734534731
0.14989989989989988 0.9211080867503727
0.1502001001001001 0.9209417650137245
0.1505003003003003 0.9207754082324546
0.15080050050050048 0.9206090163954874
0.1511007007007007 0.9204425894917393
0.1514009009009009 0.9202761275101242
0.15170110110110108 0.9201096304395516
0.1520013013013013 0.9199430982689245
0.15230150150150149 0.919776530987143
0.1526017017017017 0.9196099285831021
0.1529019019019019 0.9194432910456914
0.15320210210210208 0.9192766183637965
0.1535023023023023 0.9191099105262985
0.1538025025025025 0.9189431675220722
0.15410270270270268 0.9187763893399888
0.1544029029029029 0.9186095759689159
0.1547031031031031 0.9184427273977157
0.15500330330330328 0.918275843615244
0.1553035035035035 0.9181089246103542
0.1556037037037037 0.9179419703718938
0.1559039039039039 0.9177749808887063
0.1562041041041041 0.9176079561496308
0.1565043043043043 0.9174408961434987
0.1568045045045045 0.9172738008591403
0.1571047047047047 0.9171066702853792
0.15740490490490489 0.9169395044110359
0.1577051051051051 0.9167723032249241
0.1580053053053053 0.9166050667158547
0.15830550550550548 0.9164377948726325
0.1586057057057057 0.9162704876840587
0.1589059059059059 0.9161031451389292
0.15920610610610608 0.9159357672260338
0.1595063063063063 0.9157683539341596
0.1598065065065065 0.9156009052520883
0.1601067067067067 0.9154334211685969
0.1604069069069069 0.9152659016724575
0.1607071071071071 0.9150983467524373
0.1610073073073073 0.9149307563972995
0.1613075075075075 0.914763130595801
0.1616077077077077 0.9145954693366969
0.1619079079079079 0.9144277726087324
0.1622081081081081 0.9142600404006543
0.16250830830830829 0.9140922727011993
0.1628085085085085 0.9139244694991028
0.1631087087087087 0.913756630783093
0.1634089089089089 0.913588756541895
0.1637091091091091 0.9134208467642289
0.1640093093093093 0.913252901438809
0.1643095095095095 0.9130849205543464
0.1646097097097097 0.9129169040995458
0.1649099099099099 0.9127488520631092
0.1652101101101101 0.91258076443373
0.1655103103103103 0.912412641200101
0.1658105105105105 0.912244482350908
0.1661107107107107 0.9120762878748327
0.1664109109109109 0.911908057760552
0.1667111111111111 0.9117397919967368
0.1670113113113113 0.9115714905720553
0.1673115115115115 0.9114031534751698
0.16761171171171171 0.911234780694738
0.1679119119119119 0.9110663722194109
0.1682121121121121 0.9108979280378372
0.1685123123123123 0.9107294481386605
0.1688125125125125 0.9105609325105183
0.1691127127127127 0.9103923811420448
0.1694129129129129 0.9102237940218683
0.1697131131131131 0.9100551711386126
0.1700133133133133 0.9098865124808958
0.1703135135135135 0.9097178180373341
0.1706137137137137 0.9095490877965346
0.1709139139139139 0.9093803217471023
0.1712141141141141 0.9092115198776374
0.1715143143143143 0.909042682176734
0.17181451451451452 0.9088738086329825
0.1721147147147147 0.9087048992349674
0.1724149149149149 0.9085359539712698
0.17271511511511511 0.9083669728304645
0.1730153153153153 0.9081979558011233
0.1733155155155155 0.9080289028718089
0.1736157157157157 0.907859814031085
0.1739159159159159 0.9076906892675061
0.1742161161161161 0.9075215285696234
0.1745163163163163 0.9073523319259841
0.1748165165165165 0.907183099325128
0.17511671671671672 0.9070138307555927
0.1754169169169169 0.90684452620591
0.1757171171171171 0.9066751856646067
0.17601731731731732 0.9065058091202026
0.1763175175175175 0.9063363965612178
0.1766177177177177 0.906166947976162
0.17691791791791792 0.9059974633535433
0.1772181181181181 0.9058279426818635
0.1775183183183183 0.9056583859496208
0.17781851851851851 0.9054887931453077
0.1781187187187187 0.9053191642574109
0.1784189189189189 0.9051494992744153
0.1787191191191191 0.904979798184795
0.1790193193193193 0.9048100609770274
0.17931951951951952 0.9046402876395769
0.1796197197197197 0.9044704781609079
0.1799199199199199 0.9043006325294788
0.18022012012012012 0.9041307507337428
0.1805203203203203 0.9039608327621482
0.1808205205205205 0.9037908786031386
0.18112072072072072 0.9036208882451522
0.1814209209209209 0.9034508616766229
0.1817211211211211 0.9032807988859802
0.18202132132132132 0.9031106998616456
0.1823215215215215 0.9029405645920396
0.1826217217217217 0.9027703930655753
0.18292192192192192 0.9026001852706625
0.1832221221221221 0.9024299411957042
0.18352232232232232 0.9022596608291001
0.1838225225225225 0.9020893441592445
0.1841227227227227 0.9019189911745258
0.18442292292292292 0.9017486018633294
0.1847231231231231 0.901578176214033
0.1850233233233233 0.9014077142150115
0.18532352352352352 0.901237215854634
0.1856237237237237 0.9010666811212656
0.1859239239239239 0.9008961100032653
0.18622412412412412 0.9007255024889873
0.1865243243243243 0.9005548585667815
0.18682452452452453 0.9003841782249924
0.18712472472472472 0.9002134614519598
0.1874249249249249 0.9000427082360167
0.18772512512512513 0.8998719185654936
0.18802532532532532 0.8997010924287153
0.1883255255255255 0.8995302298140018
0.18862572572572572 0.8993593307096667
0.1889259259259259 0.8991883951040197
0.1892261261261261 0.8990174229853665
0.18952632632632632 0.8988464143420046
0.1898265265265265 0.8986753691622318
0.1901267267267267 0.8985042874343349
0.19042692692692692 0.8983331691465991
0.1907271271271271 0.8981620142873048
0.19102732732732733 0.8979908228447256
0.19132752752752752 0.8978195948071324
0.1916277277277277 0.8976483301627882
0.19192792792792793 0.8974770288999536
0.19222812812812812 0.8973056910068826
0.1925283283283283 0.8971343164718262
0.19282852852852853 0.8969629052830256
0.19312872872872872 0.896791457428724
0.1934289289289289 0.8966199728971531
0.19372912912912912 0.8964484516765435
0.19402932932932931 0.8962768937551187
0.19432952952952953 0.8961052991210992
0.19462972972972972 0.8959336677626983
0.1949299299299299 0.8957619996681252
0.19523013013013013 0.8955902948255854
0.19553033033033032 0.8954185532232755
0.1958305305305305 0.8952467748493923
0.19613073073073073 0.8950749596921229
0.19643093093093092 0.8949031077396518
0.1967311311311311 0.8947312189801584
0.19703133133133133 0.8945592934018156
0.19733153153153152 0.8943873309927922
0.1976317317317317 0.8942153317412527
0.19793193193193193 0.8940432956353563
0.19823213213213212 0.8938712226632538
0.19853233233233233 0.8936991128130968
0.19883253253253252 0.8935269660730265
0.19913273273273271 0.8933547824311817
0.19943293293293293 0.8931825618756964
0.19973313313313312 0.8930103043946976
0.2000333333333333 0.892838009976309
0.20033353353353353 0.8926656786086484
0.20063373373373372 0.8924933102798295
0.2009339339339339 0.8923209049779578
0.20123413413413413 0.8921484626911385
0.20153433433433432 0.8919759834074672
0.20183453453453454 0.8918034671150373
0.20213473473473473 0.8916309138019356
0.20243493493493492 0.8914583234562447
0.20273513513513514 0.8912856960660412
0.20303533533533533 0.8911130316193978
0.20333553553553552 0.8909403301043811
0.20363573573573573 0.8907675915090518
0.20393593593593592 0.8905948158214683
0.20423613613613611 0.8904220030296806
0.20453633633633633 0.8902491531217352
0.20483653653653652 0.8900762660856735
0.2051367367367367 0.8899033419095319
0.20543693693693693 0.8897303805813412
0.20573713713713712 0.8895573820891266
0.20603733733733734 0.8893843464209096
0.20633753753753753 0.8892112735647049
0.20663773773773772 0.8890381635085236
0.20693793793793794 0.8888650162403693
0.20723813813813813 0.8886918317482444
0.20753833833833832 0.8885186100201412
0.20783853853853854 0.8883453510440515
0.20813873873873873 0.8881720548079584
0.20843893893893892 0.8879987212998417
0.20873913913913913 0.887825350507676
0.20903933933933933 0.8876519424194301
0.20933953953953952 0.8874784970230678
0.20963973973973973 0.887305014306547
0.20993993993993992 0.8871314942578222
0.21024014014014014 0.8869579368648413
0.21054034034034033 0.8867843421155472
0.21084054054054052 0.8866107099978778
0.21114074074074074 0.8864370404997663
0.21144094094094093 0.8862633336091394
0.21174114114114112 0.8860895893139203
0.21204134134134134 0.8859158076020264
0.21234154154154153 0.8857419884613673
0.21264174174174172 0.8855681318798527
0.21294194194194194 0.8853942378453822
0.21324214214214213 0.8852203063458524
0.21354234234234235 0.8850463373691547
0.21384254254254254 0.8848723309031746
0.21414274274274273 0.8846982869357931
0.21444294294294294 0.8845242054548854
0.21474314314314313 0.884350086448322
0.21504334334334332 0.8841759299039662
0.21534354354354354 0.8840017358096806
0.21564374374374373 0.8838275041533172
0.21594394394394392 0.883653234922726
0.21624414414414414 0.8834789281057515
0.21654434434434433 0.8833045836902315
0.21684454454454452 0.883130201664
0.21714474474474474 0.8829557820148853
0.21744494494494493 0.8827813247307114
0.21774514514514515 0.8826068297992933
0.21804534534534534 0.8824322972084466
0.21834554554554553 0.8822577269459765
0.21864574574574575 0.8820831189996852
0.21894594594594594 0.8819084733573699
0.21924614614614613 0.8817337900068221
0.21954634634634634 0.8815590689358271
0.21984654654654653 0.881384310132167
0.22014674674674672 0.881209513583617
0.22044694694694694 0.8810346792779457
0.22074714714714713 0.8808598072029212
0.22104734734734732 0.8806848973463008
0.22134754754754754 0.8805099496958401
0.22164774774774773 0.8803349642392874
0.22194794794794795 0.8801599409643877
0.22224814814814814 0.8799848798588785
0.22254834834834833 0.8798097809104938
0.22284854854854855 0.8796346441069612
0.22314874874874874 0.8794594694360032
0.22344894894894893 0.8792842568853384
0.22374914914914915 0.8791090064426761
0.22404934934934934 0.8789337180957265
0.22434954954954953 0.878758391832188
0.22464974974974974 0.8785830276397583
0.22494994994994993 0.8784076255061275
0.22525015015015015 0.8782321854189817
0.22555035035035034 0.8780567073660002
0.22585055055055053 0.877881191334858
0.22615075075075075 0.8777056373132254
0.22645095095095094 0.8775300452887644
0.22675115115115113 0.8773544152491366
0.22705135135135135 0.8771787471819932
0.22735155155155154 0.8770030410749826
0.22765175175175173 0.8768272969157481
0.22795195195195195 0.8766515146919266
0.22825215215215214 0.8764756943911507
0.22855235235235233 0.8762998360010462
0.22885255255255255 0.8761239395092354
0.22915275275275274 0.8759480049033325
0.22945295295295295 0.8757720321709505
0.22975315315315314 0.8755960212996924
0.23005335335335333 0.875419972277159
0.23035355355355355 0.8752438850909444
0.23065375375375374 0.875067759728638
0.23095395395395393 0.8748915961778232
0.23125415415415415 0.8747153944260779
0.23155435435435434 0.8745391544609767
0.23185455455455453 0.874362876270084
0.23215475475475475 0.8741865598409652
0.23245495495495494 0.874010205161175
0.23275515515515516 0.873833812218265
0.23305535535535535 0.8736573809997815
0.23335555555555554 0.8734809114932651
0.23365575575575576 0.8733044036862505
0.23395595595595595 0.8731278575662671
0.23425615615615614 0.8729512731208402
0.23455635635635635 0.8727746503374872
0.23485655655655654 0.8725979892037239
0.23515675675675674 0.8724212897070556
0.23545695695695695 0.8722445518349863
0.23575715715715714 0.8720677755750126
0.23605735735735733 0.8718909609146267
0.23635755755755755 0.871714107841315
0.23665775775775774 0.8715372163425574
0.23695795795795796 0.8713602864058304
0.23725815815815815 0.8711833180186036
0.23755835835835834 0.8710063111683418
0.23785855855855856 0.8708292658425028
0.23815875875875875 0.8706521820285422
0.23845895895895894 0.8704750597139058
0.23875915915915916 0.8702978988860386
0.23905935935935935 0.8701206995323765
0.23935955955955954 0.8699434616403513
0.23965975975975976 0.8697661851973898
0.23995995995995995 0.8695888701909126
0.24026016016016016 0.8694115166083356
0.24056036036036035 0.8692341244370673
0.24086056056056054 0.8690566936645139
0.24116076076076076 0.8688792242780727
0.24146096096096095 0.8687017162651379
0.24176116116116114 0.8685241696130975
0.24206136136136136 0.868346584309334
0.24236156156156155 0.8681689603412239
0.24266176176176174 0.8679912976961391
0.24296196196196196 0.8678135963614464
0.24326216216216215 0.867635856324504
0.24356236236236234 0.8674580775726689
0.24386256256256256 0.86728026009329
0.24416276276276275 0.8671024038737104
0.24446296296296297 0.8669245089012696
0.24476316316316316 0.8667465751632999
0.24506336336336335 0.8665686026471291
0.24536356356356356 0.8663905913400785
0.24566376376376375 0.8662125412294654
0.24596396396396394 0.8660344523025991
0.24626416416416416 0.8658563245467868
0.24656436436436435 0.8656781579493263
0.24686456456456454 0.8654999524975128
0.24716476476476476 0.865321708178635
0.24746496496496495 0.8651434249799758
0.24776516516516514 0.8649651028888126
0.24806536536536536 0.8647867418924174
0.24836556556556555 0.8646083419780576
0.24866576576576577 0.8644299031329924
0.24896596596596596 0.8642514253444789
0.24926616616616615 0.8640729085997654
0.24956636636636637 0.8638943528860972
0.24986656656656656 0.863715758190712
0.25016676676676675 0.8635371245008433
0.25046696696696696 0.8633584518037187
0.2507671671671672 0.8631797400865602
0.25106736736736734 0.8630009893365839
0.25136756756756756 0.8628221995409998
0.2516677677677678 0.8626433706870152
0.25196796796796794 0.8624645027618272
0.25226816816816816 0.8622855957526312
0.2525683683683684 0.862106649646615
0.25286856856856854 0.8619276644309618
0.25316876876876876 0.8617486400928482
0.253468968968969 0.8615695766194463
0.25376916916916914 0.8613904739979223
0.25406936936936936 0.8612113322154352
0.2543695695695696 0.861032151259142
0.25466976976976974 0.8608529311161891
0.25496996996996996 0.8606736717737217
0.2552701701701702 0.8604943732188772
0.25557037037037034 0.8603150354387877
0.25587057057057055 0.8601356584205803
0.2561707707707708 0.8599562421513753
0.25647097097097094 0.8597767866182889
0.25677117117117115 0.8595972918084296
0.25707137137137137 0.8594177577089029
0.25737157157157153 0.859238184306806
0.25767177177177175 0.859058571589232
0.25797197197197197 0.858878919543268
0.2582721721721722 0.8586992281559954
0.25857237237237235 0.8585194974144903
0.25887257257257257 0.8583397273058224
0.2591727727727728 0.8581599178170565
0.25947297297297295 0.8579800689352508
0.25977317317317317 0.8578001806474599
0.2600733733733734 0.8576202529407291
0.26037357357357355 0.857440285802102
0.26067377377377376 0.8572602792186137
0.260973973973974 0.8570802331772946
0.26127417417417415 0.8569001476651699
0.26157437437437436 0.8567200226692584
0.2618745745745746 0.8565398581765733
0.26217477477477474 0.8563596541741224
0.26247497497497496 0.8561794106489081
0.2627751751751752 0.8559991275879251
0.26307537537537534 0.855818804978166
0.26337557557557556 0.8556384428066144
0.2636757757757758 0.8554580410602494
0.26397597597597594 0.8552775997260441
0.26427617617617616 0.8550971187909673
0.2645763763763764 0.85491659824198
0.26487657657657654 0.8547360380660389
0.26517677677677676 0.8545554382500952
0.265476976976977 0.8543747987810913
0.2657771771771772 0.8541941196459693
0.26607737737737736 0.8540134008316601
0.2663775775775776 0.8538326423250923
0.2666777777777778 0.8536518441131876
0.26697797797797795 0.853471006182862
0.26727817817817817 0.853290128521026
0.2675783783783784 0.853109211114584
0.26787857857857855 0.8529282539504351
0.26817877877877877 0.8527472570154716
0.268478978978979 0.8525662202965821
0.26877917917917915 0.8523851437806472
0.26907937937937937 0.8522040274545424
0.2693795795795796 0.8520228713051388
0.26967977977977975 0.8518416753192993
0.26997997997997997 0.8516604394838831
0.2702801801801802 0.8514791637857432
0.27058038038038035 0.851297848211726
0.27088058058058057 0.8511164927486721
0.2711807807807808 0.8509350973834179
0.27148098098098095 0.8507536621027919
0.27178118118118116 0.8505721868936185
0.2720813813813814 0.8503906717427153
0.27238158158158154 0.8502091166368942
0.27268178178178176 0.8500275215629619
0.272981981981982 0.8498458865077186
0.2732821821821822 0.8496642114579596
0.27358238238238236 0.8494824964004728
0.2738825825825826 0.8493007413220425
0.2741827827827828 0.849118946209444
0.27448298298298296 0.8489371110494508
0.2747831831831832 0.8487552358288271
0.2750833833833834 0.8485733205343328
0.27538358358358356 0.8483913651527222
0.2756837837837838 0.8482093696707429
0.275983983983984 0.8480273340751378
0.27628418418418416 0.8478452583526425
0.2765843843843844 0.8476631424899888
0.2768845845845846 0.847480986473899
0.27718478478478475 0.8472987902910945
0.277484984984985 0.8471165539282871
0.2777851851851852 0.8469342773721835
0.27808538538538535 0.8467519606094853
0.27838558558558557 0.846569603626888
0.2786857857857858 0.8463872064110813
0.27898598598598595 0.8462047689487481
0.27928618618618617 0.8460222912265674
0.2795863863863864 0.8458397732312092
0.27988658658658655 0.8456572149493415
0.28018678678678677 0.845474616367623
0.280486986986987 0.8452919774727082
0.2807871871871872 0.8451092982512458
0.28108738738738737 0.8449265786898777
0.2813875875875876 0.8447438187752407
0.2816877877877878 0.8445610184939654
0.28198798798798796 0.844378177832677
0.2822881881881882 0.8441952967779928
0.2825883883883884 0.8440123753165276
0.28288858858858856 0.8438294134348868
0.2831887887887888 0.8436464111196723
0.283488988988989 0.8434633683574789
0.28378918918918916 0.843280285134896
0.2840893893893894 0.8430971614385065
0.2843895895895896 0.8429139972548878
0.28468978978978976 0.8427307925706125
0.28498998998999 0.8425475473722437
0.2852901901901902 0.8423642616463433
0.28559039039039036 0.8421809353794631
0.2858905905905906 0.8419975685581516
0.2861907907907908 0.8418141611689506
0.28649099099099096 0.8416307131983951
0.2867911911911912 0.8414472246330154
0.2870913913913914 0.8412636954593351
0.28739159159159156 0.8410801256638727
0.2876917917917918 0.8408965152331384
0.287991991991992 0.8407128641536402
0.28829219219219215 0.8405291724118762
0.28859239239239237 0.8403454399943413
0.2888925925925926 0.8401616668875234
0.2891927927927928 0.8399778530779037
0.28949299299299297 0.839793998551959
0.2897931931931932 0.8396101032961593
0.2900933933933934 0.8394261672969682
0.29039359359359357 0.8392421905408435
0.2906937937937938 0.8390581730142384
0.290993993993994 0.8388741147035966
0.29129419419419417 0.8386900155953604
0.2915943943943944 0.8385058756759627
0.2918945945945946 0.8383216949318315
0.29219479479479477 0.8381374733493886
0.292494994994995 0.83795321091505
0.2927951951951952 0.8377689076152258
0.29309539539539536 0.8375845634363196
0.2933955955955956 0.8374001783647299
0.2936957957957958 0.8372157523868471
0.29399599599599596 0.8370312854890584
0.2942961961961962 0.8368467776577425
0.2945963963963964 0.8366622288792733
0.29489659659659656 0.8364776391400185
0.2951967967967968 0.8362930084263401
0.295496996996997 0.836108336724593
0.29579719719719716 0.8359236240211265
0.2960973973973974 0.8357388703022848
0.2963975975975976 0.835554075554404
0.2966977977977978 0.8353692397638172
0.296997997997998 0.8351843629168474
0.2972981981981982 0.8349994449998152
0.2975983983983984 0.8348144859990327
0.2978985985985986 0.8346294859008078
0.2981987987987988 0.8344444446914402
0.298498998998999 0.8342593623572259
0.2987991991991992 0.8340742388844528
0.2990993993993994 0.8338890742594033
0.2993995995995996 0.8337038684683549
0.29969979979979977 0.8335186214975767
0.3 0.8333333333333336

==> Figures/Entanglement/Fidelity/fidelity_3.dat <==
x y
0 1
0.0001 0.9998888881482274
0.0004002002002002002 0.9995553212545574
0.0007004004004004004 0.999221741034635
0.0010006006006006006 0.9988881475072963
0.0013008008008008008 0.9985545406912594
0.001601001001001001 0.9982209206052843
0.0019012012012012012 0.9978872872682725
0.0022014014014014012 0.9975536406988268
0.0025016016016016014 0.9972199809158867
0.0028018018018018016 0.9968863079382584
0.003102002002002002 0.9965526217847963
0.003402202202202202 0.9962189224744046
0.0037024024024024022 0.9958852100259649
0.0040026026026026024 0.9955514844583647
0.004302802802802803 0.9952177457905532
0.004603003003003003 0.9948839940414779
0.0049032032032032035 0.9945502292300576
0.005203403403403404 0.99421645137528
0.005503603603603604 0.9938826604961577
0.005803803803803804 0.9935488566116976
0.006104004004004004 0.9932150397409163
0.006404204204204205 0.9928812099028751
0.006704404404404405 0.9925473671166255
0.0070046046046046044 0.9922135114012545
0.007304804804804805 0.9918796427758573
0.007605005005005006 0.9915457612595692
0.007905205205205205 0.9912118668714833
0.008205405405405404 0.9908779596307703
0.008505605605605605 0.9905440395566026
0.008805805805805806 0.9902101066681569
0.009106006006006005 0.9898761609846396
0.009406206206206205 0.9895422025252695
0.009706406406406406 0.9892082313092883
0.010006606606606606 0.9888742473559429
0.010306806806806807 0.9885402506845318
0.010607007007007006 0.9882062413143047
0.010907207207207207 0.9878722192645905
0.011207407407407407 0.9875381845547114
0.011507607607607606 0.9872041372040096
0.011807807807807807 0.9868700772318483
0.012108008008008007 0.9865360046576035
0.012408208208208208 0.9862019195006702
0.012708408408408409 0.9858678217804593
0.013008608608608608 0.9855337115164214
0.013308808808808808 0.98519958872797
0.013609009009009009 0.9848654534345905
0.013909209209209208 0.9845313056557656
0.014209409409409408 0.9841971454109949
0.014509609609609609 0.9838629727197964
0.01480980980980981 0.9835287876017094
0.01511001001001001 0.9831945900762833
0.01541021021021021 0.9828603801630964
0.01571041041041041 0.9825261578817374
0.01601061061061061 0.9821919232518194
0.01631081081081081 0.9818576762929531
0.01661101101101101 0.9815234170247834
0.01691121121121121 0.9811891454669812
0.01721141141141141 0.9808548616392205
0.017511611611611612 0.9805205655611966
0.017811811811811813 0.9801862572526256
0.01811201201201201 0.9798519367332391
0.01841221221221221 0.9795176040227861
0.01871241241241241 0.9791832591410425
0.01901261261261261 0.9788489021077806
0.019312812812812812 0.978514532942807
0.019613013013013013 0.9781801516659474
0.019913213213213213 0.9778457582970405
0.020213413413413414 0.9775113528559426
0.020513613613613615 0.9771769353625313
0.020813813813813812 0.9768425058366952
0.021114014014014013 0.9765080642983481
0.021414214214214213 0.9761736107674261
0.021714414414414414 0.9758391452638622
0.022014614614614614 0.975504667807626
0.022314814814814815 0.9751701784187051
0.022615015015015016 0.9748356771170971
0.022915215215215213 0.974501163922825
0.023215415415415414 0.974166638855921
0.023515615615615614 0.973832101936442
0.023815815815815815 0.9734975531844651
0.024116016016016015 0.9731629926200761
0.024416216216216216 0.9728284202633957
0.024716416416416417 0.9724938361345346
0.025016616616616617 0.9721592402536469
0.025316816816816818 0.9718246326408957
0.025617017017017015 0.9714900133164651
0.025917217217217216 0.9711553823005522
0.026217417417417416 0.9708207396133787
0.026517617617617617 0.9704860852751791
0.026817817817817818 0.970151419306209
0.02711801801801802 0.9698167417267449
0.02741821821821822 0.9694820525570693
0.027718418418418416 0.969147351817497
0.028018618618618617 0.9688126395283553
0.028318818818818817 0.9684779157099875
0.028619019019019018 0.9681431803827634
0.02891921921921922 0.9678084335670605
0.02921941941941942 0.9674736752832814
0.02951961961961962 0.9671389055518463
0.02981981981981982 0.9668041243931962
0.03012002002002002 0.9664693318277765
0.03042022022022022 0.9661345278760687
0.03072042042042042 0.9657997125585626
0.03102062062062062 0.965464885895771
0.03132082082082082 0.9651300479082238
0.031621021021021024 0.9647951986164667
0.03192122122122122 0.9644603380410653
0.032221421421421426 0.9641254662026075
0.03252162162162162 0.9637905831216949
0.03282182182182183 0.9634556888189527
0.033122022022022024 0.9631207833150114
0.03342222222222223 0.9627858666305344
0.033722422422422425 0.9624509387861995
0.03402262262262262 0.9621159998027017
0.03432282282282283 0.9617810497007546
0.034623023023023024 0.9614460885010917
0.03492322322322323 0.9611111162244638
0.035223423423423425 0.9607761328916382
0.03552362362362363 0.9604411385234062
0.035823823823823826 0.9601061331405782
0.03612402402402402 0.9597711167639703
0.03642422422422423 0.9594360894144305
0.036724424424424425 0.9591010511128224
0.03702462462462463 0.958766001880027
0.037324824824824826 0.9584309417369439
0.03762502502502503 0.9580958707044925
0.03792522522522523 0.9577607888036098
0.03822542542542543 0.9574256960552499
0.03852562562562563 0.9570905924803937
0.038825825825825826 0.9567554781000265
0.03912602602602603 0.9564203529351637
0.03942622622622623 0.956085217006836
0.03972642642642643 0.955750070336094
0.04002662662662663 0.9554149129440057
0.04032682682682683 0.9550797448516578
0.04062702702702703 0.9547445660801573
0.040927227227227234 0.9544093766506289
0.04122742742742743 0.954074176584218
0.04152762762762763 0.9537389659020831
0.04182782782782783 0.9534037446254064
0.04212802802802803 0.9530685127753886
0.04242822822822823 0.9527332703732491
0.04272842842842843 0.9523980174402263
0.043028628628628635 0.9520627539975771
0.04332882882882883 0.9517274800665776
0.04362902902902903 0.9513921956685214
0.04392922922922923 0.9510569008247254
0.04422942942942943 0.9507215955565167
0.044529629629629634 0.9503862798852507
0.04482982982982983 0.9500509538322958
0.045130030030030036 0.949715617419043
0.04543023023023023 0.9493802706669013
0.04573043043043043 0.9490449135972971
0.046030630630630634 0.9487095462316792
0.04633083083083083 0.9483741685915102
0.046631031031031035 0.9480387806982783
0.04693123123123123 0.9477033825734882
0.047231431431431437 0.9473679742386565
0.047531631631631634 0.9470325557153295
0.04783183183183184 0.9466971270250685
0.048132032032032035 0.9463616881894519
0.04843223223223223 0.9460262392300811
0.048732432432432436 0.9456907801685746
0.04903263263263263 0.9453553110265696
0.04933283283283284 0.9450198318257231
0.049633033033033035 0.944684342587715
0.04993323323323324 0.9443488433342329
0.050233433433433436 0.9440133340869964
0.05053363363363364 0.943677814867739
0.05083383383383384 0.9433422856982124
0.051134034034034034 0.94300674660019
0.05143423423423424 0.942671197595464
0.051734434434434436 0.9423356387058438
0.05203463463463464 0.942000069953162
0.05233483483483484 0.9416644913592651
0.05263503503503504 0.9413289029460272
0.05293523523523524 0.940993304735331
0.053235435435435435 0.9406576967490847
0.05353563563563564 0.9403220790092176
0.05383583583583584 0.939986451537675
0.05413603603603604 0.939650814356423
0.05443623623623624 0.9393151674874461
0.05473643643643644 0.9389795109527499
0.05503663663663664 0.938643844774359
0.055336836836836836 0.9383081689743175
0.05563703703703704 0.9379724835746845
0.05593723723723724 0.9376367885975451
0.05623743743743744 0.9373010840650003
0.05653763763763764 0.936965369999173
0.05683783783783784 0.9366296464222028
0.05713803803803804 0.9362939133562516
0.057438238238238244 0.9359581708234987
0.05773843843843844 0.9356224188461442
0.05803863863863864 0.9352866574464097
0.05833883883883884 0.9349508866465284
0.05863903903903904 0.934615106468762
0.058939239239239244 0.9342793169353882
0.05923943943943944 0.9339435180687047
0.059539639639639645 0.9336077098910294
0.05983983983983984 0.9332718924246988
0.060140040040040046 0.9329360656920689
0.060440240240240244 0.9326002297155171
0.06074044044044044 0.9322643845174419
0.061040640640640645 0.931928530120254
0.06134084084084084 0.9315926665463906
0.061641041041041046 0.9312567938183082
0.06194124124124124 0.9309209119584808
0.06224144144144145 0.930585020989404
0.06254164164164164 0.9302491209335917
0.06284184184184184 0.9299132118135791
0.06314204204204205 0.9295772936519187
0.06344224224224225 0.9292413664711872
0.06374244244244244 0.9289054302939777
0.06404264264264264 0.9285694851429023
0.06434284284284285 0.928233531040594
0.06464304304304305 0.927897568009708
0.06494324324324324 0.9275615960729172
0.06524344344344345 0.9272256152529149
0.06554364364364365 0.9268896255724146
0.06584384384384384 0.9265536270541491
0.06614404404404405 0.9262176197208715
0.06644424424424425 0.9258816035953553
0.06674444444444445 0.9255455787003948
0.06704464464464464 0.9252095450587984
0.06734484484484485 0.924873502693403
0.06764504504504505 0.9245374516270598
0.06794524524524524 0.9242013918826426
0.06824544544544545 0.9238653234830453
0.06854564564564565 0.9235292464511798
0.06884584584584585 0.9231931608099802
0.06914604604604604 0.9228570665824
0.06944624624624625 0.9225209637914135
0.06974644644644645 0.9221848524600117
0.07004664664664664 0.9218487326112086
0.07034684684684685 0.9215126042680396
0.07064704704704705 0.9211764674535585
0.07094724724724726 0.9208403221908391
0.07124744744744745 0.9205041685029755
0.07154764764764765 0.920168006413083
0.07184784784784785 0.9198318359442957
0.07214804804804804 0.9194956571197713
0.07244824824824825 0.9191594699626804
0.07274844844844845 0.9188232744962209
0.07304864864864866 0.9184870707436084
0.07334884884884885 0.9181508587280797
0.07364904904904905 0.91781463847289
0.07394924924924925 0.9174784100013177
0.07424944944944946 0.9171421733366577
0.07454964964964965 0.9168059285022295
0.07484984984984985 0.9164696755213713
0.07515005005005006 0.9161334144174373
0.07545025025025025 0.9157971452138091
0.07575045045045045 0.9154608679338849
0.07605065065065066 0.9151245826010835
0.07635085085085086 0.9147882892388463
0.07665105105105105 0.9144519878706315
0.07695125125125125 0.9141156785199211
0.07725145145145146 0.9137793612102153
0.07755165165165165 0.9134430359650388
0.07785185185185185 0.9131067028079292
0.07815205205205206 0.9127703617624506
0.07845225225225226 0.912434012852187
0.07875245245245245 0.9120976561007409
0.07905265265265266 0.9117612915317378
0.07935285285285286 0.9114249191688221
0.07965305305305305 0.9110885390356591
0.07995325325325325 0.9107521511559347
0.08025345345345346 0.9104157555533561
0.08055365365365366 0.9100793522516496
0.08085385385385385 0.909742941274566
0.08115405405405406 0.9094065226458695
0.08145425425425426 0.9090700963893509
0.08175445445445446 0.9087336625288213
0.08205465465465465 0.9083972210881096
0.08235485485485486 0.9080607720910688
0.08265505505505506 0.90772431556157
0.08295525525525525 0.9073878515235065
0.08325545545545546 0.9070513800007912
0.08355565565565566 0.9067149010173607
0.08385585585585587 0.9063784145971663
0.08415605605605606 0.9060419207641864
0.08445625625625626 0.9057054195424165
0.08475645645645646 0.9053689109558755
0.08505665665665665 0.9050323950286004
0.08535685685685686 0.9046958717846515
0.08565705705705706 0.904359341248109
0.08595725725725727 0.9040228034430735
0.08625745745745746 0.9036862583936683
0.08655765765765766 0.9033497061240339
0.08685785785785786 0.9030131466583351
0.08715805805805805 0.9026765800207559
0.08745825825825826 0.9023400062355037
0.08775845845845846 0.9020034253268036
0.08805865865865867 0.9016668373189042
0.08835885885885886 0.9013302422360738
0.08865905905905906 0.9009936401026023
0.08895925925925927 0.9006570309428019
0.08925945945945946 0.9003204147810012
0.08955965965965966 0.8999837916415543
0.08985985985985986 0.8996471615488353
0.09016006006006007 0.8993105245272395
0.09046026026026026 0.8989738806011824
0.09076046046046046 0.8986372297951015
0.09106066066066067 0.8983005721334554
0.09136086086086086 0.897963907640723
0.09166106106106106 0.8976272363414073
0.09196126126126127 0.8972905582600269
0.09226146146146147 0.896953873421126
0.09256166166166166 0.8966171818492684
0.09286186186186186 0.8962804835690411
0.09316206206206207 0.8959437786050495
0.09346226226226227 0.8956070669819217
0.09376246246246246 0.8952703487243078
0.09406266266266267 0.894933623856877
0.09436286286286287 0.8945968924043239
0.09466306306306306 0.8942601543913581
0.09496326326326326 0.8939234098427152
0.09526346346346347 0.8935866587831514
0.09556366366366367 0.8932499012374436
0.09586386386386386 0.8929131372303912
0.09616406406406407 0.8925763667868126
0.09646426426426427 0.8922395899315503
0.09676446446446446 0.8919028066894663
0.09706466466466467 0.891566017085447
0.09736486486486487 0.8912292211443931
0.09766506506506507 0.8908924188912374
0.09796526526526526 0.8905556103509245
0.09826546546546547 0.8902187955484252
0.09856566566566567 0.8898819745087311
0.09886586586586586 0.8895451472568561
0.09916606606606607 0.8892083138178343
0.09946626626626627 0.8888714742167217
0.09976646646646647 0.8885346284785964
0.10006666666666666 0.8881977766285571
0.10036686686686687 0.8878609186917263
0.10066706706706707 0.8875240546932437
0.10096726726726728 0.8871871846582747
0.10126746746746747 0.8868503086120052
0.10156766766766767 0.8865134265796428
0.10186786786786788 0.8861765385864159
0.10216806806806807 0.8858396446575757
0.10246826826826827 0.8855027448183951
0.10276846846846847 0.885165839094167
0.10306866866866868 0.88482892751021
0.10336886886886887 0.8844920100918578
0.10366906906906907 0.8841550868644721
0.10396926926926928 0.8838181578534334
0.10426946946946947 0.8834812230841455
0.10456966966966967 0.8831442825820325
0.10486986986986988 0.8828073363725403
0.10517007007007008 0.8824703844811388
0.10547027027027027 0.8821334269333173
0.10577047047047047 0.8817964637545894
0.10607067067067068 0.8814594949704863
0.10637087087087087 0.8811225206065657
0.10667107107107107 0.8807855406884049
0.10697127127127128 0.8804485552416037
0.10727147147147148 0.8801115642917843
0.10757167167167167 0.8797745678645897
0.10787187187187187 0.8794375659856857
0.10817207207207208 0.8791005586807598
0.10847227227227227 0.8787635459755228
0.10877247247247247 0.878426527895704
0.10907267267267268 0.8780895044670581
0.10937287287287288 0.8777524757153605
0.10967307307307307 0.8774154416664095
0.10997327327327328 0.8770784023460244
0.11027347347347348 0.8767413577800474
0.11057367367367367 0.8764043079943421
0.11087387387387387 0.876067253014795
0.11117407407407408 0.8757301928673153
0.11147427427427428 0.8753931275778305
0.11177447447447447 0.8750560571722965
0.11207467467467468 0.8747189816766858
0.11237487487487488 0.8743819011169962
0.11267507507507508 0.8740448155192467
0.11297527527527527 0.8737077249094787
0.11327547547547548 0.8733706293137558
0.11357567567567568 0.8730335287581638
0.11387587587587587 0.8726964232688124
0.11417607607607608 0.8723593128718284
0.11447627627627628 0.8720221975933685
0.11477647647647649 0.8716850774596061
0.11507667667667668 0.8713479524967377
0.11537687687687688 0.8710108227309841
0.11567707707707708 0.8706736881885877
0.11597727727727727 0.8703365488958128
0.11627747747747748 0.8699994048789453
0.11657767767767768 0.8696622561642963
0.11687787787787789 0.8693251027781963
0.11717807807807808 0.8689879447470008
0.11747827827827828 0.8686507820970845
0.11777847847847848 0.8683136148548477
0.11807867867867868 0.8679764430467113
0.11837887887887888 0.8676392666991202
0.11867907907907908 0.867302085838541
0.11897927927927929 0.8669649004914625
0.11927947947947948 0.8666277106843965
0.11957967967967968 0.8662905164438774
0.11987987987987989 0.8659533177964636
0.12018008008008009 0.8656161147687318
0.12048028028028028 0.865278907387285
0.12078048048048048 0.8649416956787486
0.12108068068068069 0.8646044796697692
0.12138088088088088 0.864267259387018
0.12168108108108108 0.863930034857186
0.12198128128128129 0.8635928061069903
0.12228148148148149 0.8632555731631679
0.12258168168168168 0.8629183360524815
0.12288188188188189 0.8625810948017117
0.12318208208208209 0.8622438494376662
0.12348228228228228 0.8619065999871742
0.12378248248248248 0.8615693464770879
0.12408268268268269 0.8612320889342812
0.12438288288288289 0.860894827385652
0.12468308308308308 0.860557561858121
0.12498328328328329 0.8602202923786303
0.12528348348348348 0.8598830189741478
0.12558368368368367 0.8595457416716601
0.12588388388388388 0.8592084604981806
0.12618408408408407 0.8588711754807427
0.12648428428428427 0.8585338866464052
0.12678448448448448 0.8581965940222485
0.12708468468468467 0.8578592976353758
0.12738488488488486 0.8575219975129137
0.12768508508508508 0.857184693682012
0.12798528528528527 0.8568473861698438
0.12828548548548546 0.8565100750036028
0.12858568568568568 0.8561727602105088
0.12888588588588587 0.8558354418178025
0.1291860860860861 0.8554981198527501
0.12948628628628628 0.8551607943426379
0.12978648648648647 0.8548234653147775
0.1300866866866867 0.8544861327965032
0.13038688688688688 0.8541487968151711
0.13068708708708707 0.8538114573981634
0.13098728728728729 0.8534741145728798
0.13128748748748748 0.8531367683667518
0.13158768768768767 0.852799418807225
0.13188788788788788 0.8524620659217746
0.13218808808808807 0.8521247097378957
0.13248828828828826 0.8517873502831091
0.13278848848848848 0.8514499875849564
0.13308868868868867 0.8511126216710041
0.1333888888888889 0.8507752525688411
0.13368908908908908 0.8504378803060808
0.13398928928928927 0.8501005049103593
0.1342894894894895 0.8497631264093343
0.13458968968968968 0.8494257448306891
0.13488988988988987 0.8490883602021303
0.1351900900900901 0.8487509725513861
0.13549029029029028 0.8484135819062107
0.13579049049049047 0.8480761882943794
0.13609069069069069 0.8477387917436923
0.13639089089089088 0.8474013922819722
0.1366910910910911 0.8470639899370664
0.13699129129129128 0.8467265847368433
0.13729149149149147 0.846389176709197
0.1375916916916917 0.8460517658820452
0.13789189189189188 0.8457143522833283
0.13819209209209207 0.8453769359410097
0.1384922922922923 0.8450395168830781
0.13879249249249248 0.844702095137544
0.13909269269269267 0.8443646707324427
0.1393928928928929 0.8440272436958335
0.13969309309309308 0.8436898140557961
0.13999329329329327 0.8433523818404375
0.1402934934934935 0.8430149470778877
0.14059369369369368 0.8426775097962987
0.1408938938938939 0.842340070023848
0.14119409409409409 0.842002627788736
0.14149429429429428 0.8416651831191863
0.1417944944944945 0.8413277360434478
0.14209469469469468 0.8409902865897922
0.14239489489489487 0.8406528347865136
0.1426950950950951 0.8403153806619316
0.14299529529529528 0.8399779242443903
0.14329549549549547 0.8396404655622557
0.1435956956956957 0.8393030046439187
0.14389589589589588 0.8389655415177937
0.14419609609609607 0.8386280762123198
0.1444962962962963 0.8382906087559585
0.14479649649649648 0.8379531391771975
0.1450966966966967 0.8376156675045442
0.1453968968968969 0.8372781937665358
0.14569709709709708 0.8369407179917274
0.1459972972972973 0.836603240208703
0.1462974974974975 0.8362657604460678
0.14659769769769768 0.8359282787324518
0.1468978978978979 0.8355907950965096
0.14719809809809808 0.8352533095669188
0.14749829829829827 0.8349158221723817
0.1477984984984985 0.8345783329416229
0.14809869869869868 0.8342408419033952
0.1483988988988989 0.8339033490864712
0.1486990990990991 0.8335658545196495
0.14899929929929928 0.8332283582317531
0.1492994994994995 0.8328908602516287
0.1495996996996997 0.8325533606081468
0.14989989989989988 0.8322158593302026
0.1502001001001001 0.831878356446716
0.1505003003003003 0.8315408519866295
0.15080050050050048 0.8312033459789118
0.1511007007007007 0.8308658384525539
0.1514009009009009 0.8305283294365724
0.15170110110110108 0.8301908189600073
0.1520013013013013 0.8298533070519245
0.15230150150150149 0.8295157937414125
0.1526017017017017 0.8291782790575846
0.1529019019019019 0.8288407630295783
0.15320210210210208 0.8285032456865569
0.1535023023023023 0.8281657270577065
0.1538025025025025 0.8278282071722368
0.15410270270270268 0.8274906860593843
0.1544029029029029 0.8271531637484083
0.1547031031031031 0.8268156402685931
0.15500330330330328 0.8264781156492479
0.1553035035035035 0.8261405899197048
0.1556037037037037 0.8258030631093226
0.1559039039039039 0.8254655352474827
0.1562041041041041 0.8251280063635928
0.1565043043043043 0.8247904764870826
0.1568045045045045 0.8244529456474087
0.1571047047047047 0.824115413874051
0.15740490490490489 0.823777881196515
0.1577051051051051 0.8234403476443302
0.1580053053053053 0.8231028132470504
0.15830550550550548 0.8227652780342549
0.1586057057057057 0.8224277420355478
0.1589059059059059 0.8220902052805563
0.15920610610610608 0.8217526677989334
0.1595063063063063 0.821415129620357
0.1598065065065065 0.8210775907745291
0.1601067067067067 0.8207400512911769
0.1604069069069069 0.8204025112000525
0.1607071071071071 0.8200649705309323
0.1610073073073073 0.8197274293136179
0.1613075075075075 0.8193898875779353
0.1616077077077077 0.8190523453537364
0.1619079079079079 0.8187148026708948
0.1622081081081081 0.8183772595593143
0.16250830830830829 0.8180397160489186
0.1628085085085085 0.8177021721696587
0.1631087087087087 0.8173646279515101
0.1634089089089089 0.8170270834244733
0.1637091091091091 0.8166895386185733
0.1640093093093093 0.8163519935638611
0.1643095095095095 0.8160144482904114
0.1646097097097097 0.8156769028283247
0.1649099099099099 0.8153393572077272
0.1652101101101101 0.8150018114587677
0.1655103103103103 0.814664265611622
0.1658105105105105 0.8143267196964907
0.1661107107107107 0.8139891737435998
0.1664109109109109 0.8136516277831992
0.1667111111111111 0.8133140818455653
0.1670113113113113 0.8129765359609987
0.1673115115115115 0.8126389901598258
0.16761171171171171 0.8123014444723984
0.1679119119119119 0.8119638989290908
0.1682121121121121 0.8116263535603061
0.1685123123123123 0.811288808396471
0.1688125125125125 0.8109512634680376
0.1691127127127127 0.8106137188054829
0.1694129129129129 0.8102761744393097
0.1697131131131131 0.8099386304000462
0.1700133133133133 0.8096010867182452
0.1703135135135135 0.8092635434244858
0.1706137137137137 0.8089260005493707
0.1709139139139139 0.80858845812353
0.1712141141141141 0.808250916177618
0.1715143143143143 0.8079133747423147
0.17181451451451452 0.8075758338483258
0.1721147147147147 0.8072382935263815
0.1724149149149149 0.8069007538072385
0.17271511511511511 0.8065632147216787
0.1730153153153153 0.8062256763005093
0.1733155155155155 0.8058881385745624
0.1736157157157157 0.8055506015746966
0.1739159159159159 0.8052130653317953
0.1742161161161161 0.8048755298767681
0.1745163163163163 0.80453799524055
0.1748165165165165 0.804200461454101
0.17511671671671672 0.8038629285484077
0.1754169169169169 0.8035253965544809
0.1757171171171171 0.8031878655033592
0.17601731731731732 0.8028503354261036
0.1763175175175175 0.8025128063538047
0.1766177177177177 0.8021752783175755
0.17691791791791792 0.8018377513485565
0.1772181181181181 0.801500225477913
0.1775183183183183 0.8011627007368364
0.17781851851851851 0.8008251771565446
0.1781187187187187 0.8004876547682798
0.1784189189189189 0.800150133603312
0.1787191191191191 0.7998126136929337
0.1790193193193193 0.7994750950684676
0.17931951951951952 0.7991375777612578
0.1796197197197197 0.7988000618026774
0.1799199199199199 0.7984625472241242
0.18022012012012012 0.7981250340570225
0.1805203203203203 0.7977875223328216
0.1808205205205205 0.7974500120829973
0.18112072072072072 0.7971125033390513
0.1814209209209209 0.7967749961325107
0.1817211211211211 0.7964374904949305
0.18202132132132132 0.7960999864578888
0.1823215215215215 0.7957624840529918
0.1826217217217217 0.7954249833118707
0.18292192192192192 0.7950874842661838
0.1832221221221221 0.7947499869476145
0.18352232232232232 0.7944124913878728
0.1838225225225225 0.7940749976186945
0.1841227227227227 0.7937375056718421
0.18442292292292292 0.7934000155791037
0.1847231231231231 0.7930625273722927
0.1850233233233233 0.7927250410832509
0.18532352352352352 0.7923875567438442
0.1856237237237237 0.7920500743859659
0.1859239239239239 0.791712594041535
0.18622412412412412 0.791375115742497
0.1865243243243243 0.791037639520824
0.18682452452452453 0.7907001654085133
0.18712472472472472 0.7903626934375899
0.1874249249249249 0.7900252236401035
0.18772512512512513 0.7896877560481314
0.18802532532532532 0.7893502906937767
0.1883255255255255 0.7890128276091695
0.18862572572572572 0.7886753668264651
0.1889259259259259 0.7883379083778465
0.1892261261261261 0.7880004522955232
0.18952632632632632 0.7876629986117283
0.1898265265265265 0.7873255473587258
0.1901267267267267 0.7869880985688029
0.19042692692692692 0.7866506522742741
0.1907271271271271 0.7863132085074809
0.19102732732732733 0.7859757673007913
0.19132752752752752 0.7856383286865991
0.1916277277277277 0.7853008926973255
0.19192792792792793 0.7849634593654179
0.19222812812812812 0.78462602872335
0.1925283283283283 0.7842886008036242
0.19282852852852853 0.7839511756387647
0.19312872872872872 0.7836137532613283
0.1934289289289289 0.7832763337038937
0.19372912912912912 0.7829389169990694
0.19402932932932931 0.7826015031794886
0.19432952952952953 0.7822640922778127
0.19462972972972972 0.7819266843267287
0.1949299299299299 0.7815892793589515
0.19523013013013013 0.781251877407222
0.19553033033033032 0.7809144785043067
0.1958305305305305 0.7805770826830022
0.19613073073073073 0.7802396899761288
0.19643093093093092 0.7799023004165349
0.1967311311311311 0.7795649140370964
0.19703133133133133 0.7792275308707144
0.19733153153153152 0.7788901509503187
0.1976317317317317 0.7785527743088646
0.19793193193193193 0.7782154009793364
0.19823213213213212 0.7778780309947411
0.19853233233233233 0.7775406643881189
0.19883253253253252 0.7772033011925309
0.19913273273273271 0.7768659414410694
0.19943293293293293 0.7765285851668513
0.19973313313313312 0.776191232403022
0.2000333333333333 0.7758538831827535
0.20033353353353353 0.7755165375392449
0.20063373373373372 0.7751791955057228
0.2009339339339339 0.7748418571154388
0.20123413413413413 0.7745045224016752
0.20153433433433432 0.7741671913977387
0.20183453453453454 0.7738298641369641
0.20213473473473473 0.7734925406527131
0.20243493493493492 0.7731552209783754
0.20273513513513514 0.7728179051473668
0.20303533533533533 0.772480593193132
0.20333553553553552 0.7721432851491413
0.20363573573573573 0.771805981048892
0.20393593593593592 0.7714686809259116
0.20423613613613611 0.7711313848137509
0.20453633633633633 0.7707940927459911
0.20483653653653652 0.7704568047562396
0.2051367367367367 0.7701195208781313
0.20543693693693693 0.7697822411453288
0.20573713713713712 0.769444965591521
0.20603733733733734 0.7691076942504261
0.20633753753753753 0.7687704271557878
0.20663773773773772 0.7684331643413794
0.20693793793793794 0.7680959058409986
0.20723813813813813 0.7677586516884748
0.20753833833833832 0.7674214019176602
0.20783853853853854 0.7670841565624388
0.20813873873873873 0.7667469156567189
0.20843893893893892 0.7664096792344388
0.20873913913913913 0.7660724473295634
0.20903933933933933 0.7657352199760844
0.20933953953953952 0.7653979972080232
0.20963973973973973 0.7650607790594255
0.20993993993993992 0.7647235655643692
0.21024014014014014 0.7643863567569561
0.21054034034034033 0.7640491526713169
0.21084054054054052 0.7637119533416108
0.21114074074074074 0.763374758802024
0.21144094094094093 0.7630375690867702
0.21174114114114112 0.762700384230092
0.21204134134134134 0.7623632042662591
0.21234154154154153 0.7620260292295676
0.21264174174174172 0.761688859154345
0.21294194194194194 0.7613516940749427
0.21324214214214213 0.7610145340257428
0.21354234234234235 0.7606773790411538
0.21384254254254254 0.760340229155613
0.21414274274274273 0.7600030844035844
0.21444294294294294 0.7596659448195622
0.21474314314314313 0.7593288104380665
0.21504334334334332 0.7589916812936449
0.21534354354354354 0.7586545574208761
0.21564374374374373 0.7583174388543633
0.21594394394394392 0.7579803256287401
0.21624414414414414 0.7576432177786669
0.21654434434434433 0.7573061153388335
0.21684454454454452 0.7569690183439561
0.21714474474474474 0.7566319268287801
0.21744494494494493 0.7562948408280799
0.21774514514514515 0.7559577603766546
0.21804534534534534 0.7556206855093363
0.21834554554554553 0.7552836162609816
0.21864574574574575 0.7549465526664763
0.21894594594594594 0.7546094947607356
0.21924614614614613 0.7542724425787016
0.21954634634634634 0.7539353961553451
0.21984654654654653 0.7535983555256649
0.22014674674674672 0.7532613207246892
0.22044694694694694 0.7529242917874724
0.22074714714714713 0.7525872687491006
0.22104734734734732 0.7522502516446845
0.22134754754754754 0.7519132405093656
0.22164774774774773 0.751576235378313
0.22194794794794795 0.7512392362867243
0.22224814814814814 0.7509022432698252
0.22254834834834833 0.7505652563628713
0.22284854854854855 0.7502282756011448
0.22314874874874874 0.7498913010199574
0.22344894894894893 0.74955433265465
0.22374914914914915 0.7492173705405892
0.22404934934934934 0.7488804147131739
0.22434954954954953 0.7485434652078289
0.22464974974974974 0.7482065220600086
0.22494994994994993 0.7478695853051962
0.22525015015015015 0.747532654978903
0.22555035035035034 0.747195731116669
0.22585055055055053 0.7468588137540633
0.22615075075075075 0.7465219029266839
0.22645095095095094 0.7461849986701556
0.22675115115115113 0.745848101020135
0.22705135135135135 0.7455112100123046
0.22735155155155154 0.7451743256823772
0.22765175175175173 0.7448374480660941
0.22795195195195195 0.7445005771992251
0.22825215215215214 0.7441637131175698
0.22855235235235233 0.7438268558569552
0.22885255255255255 0.7434900054532384
0.22915275275275274 0.7431531619423036
0.22945295295295295 0.7428163253600668
0.22975315315315314 0.7424794957424702
0.23005335335335333 0.7421426731254859
0.23035355355355355 0.7418058575451154
0.23065375375375374 0.7414690490373887
0.23095395395395393 0.7411322476383652
0.23125415415415415 0.7407954533841323
0.23155435435435434 0.7404586663108081
0.23185455455455453 0.7401218864545375
0.23215475475475475 0.7397851138514975
0.23245495495495494 0.7394483485378907
0.23275515515515516 0.7391115905499515
0.23305535535535535 0.7387748399239421
0.23335555555555554 0.7384380966961543
0.23365575575575576 0.7381013609029092
0.23395595595595595 0.7377646325805566
0.23425615615615614 0.7374279117654764
0.23455635635635635 0.7370911984940757
0.23485655655655654 0.736754492802794
0.23515675675675674 0.7364177947280972
0.23545695695695695 0.736081104306482
0.23575715715715714 0.7357444215744733
0.23605735735735733 0.7354077465686267
0.23635755755755755 0.7350710793255263
0.23665775775775774 0.7347344198817854
0.23695795795795796 0.7343977682740478
0.23725815815815815 0.7340611245389852
0.23755835835835834 0.7337244887132996
0.23785855855855856 0.7333878608337214
0.23815875875875875 0.7330512409370131
0.23845895895895894 0.7327146290599633
0.23875915915915916 0.7323780252393923
0.23905935935935935 0.7320414295121491
0.23935955955955954 0.7317048419151122
0.23965975975975976 0.7313682624851906
0.23995995995995995 0.7310316912593212
0.24026016016016016 0.7306951282744728
0.24056036036036035 0.7303585735676406
0.24086056056056054 0.7300220271758529
0.24116076076076076 0.7296854891361648
0.24146096096096095 0.729348959485663
0.24176116116116114 0.729012438261463
0.24206136136136136 0.7286759255007103
0.24236156156156155 0.72833942124058
0.24266176176176174 0.7280029255182768
0.24296196196196196 0.7276664383710361
0.24326216216216215 0.7273299598361208
0.24356236236236234 0.7269934899508267
0.24386256256256256 0.7266570287524771
0.24416276276276275 0.7263205762784262
0.24446296296296297 0.7259841325660573
0.24476316316316316 0.7256476976527845
0.24506336336336335 0.7253112715760515
0.24536356356356356 0.7249748543733314
0.24566376376376375 0.7246384460821286
0.24596396396396394 0.7243020467399746
0.24626416416416416 0.7239656563844351
0.24656436436436435 0.7236292750531018
0.24686456456456454 0.7232929027835988
0.24716476476476476 0.7229565396135796
0.24746496496496495 0.7226201855807277
0.24776516516516514 0.7222838407227569
0.24806536536536536 0.7219475050774107
0.24836556556556555 0.7216111786824633
0.24866576576576577 0.7212748615757176
0.24896596596596596 0.7209385537950096
0.24926616616616615 0.7206022553782023
0.24956636636636637 0.7202659663631905
0.24986656656656656 0.7199296867878991
0.25016676676676675 0.7195934166902832
0.25046696696696696 0.719257156108328
0.2507671671671672 0.7189209050800492
0.25106736736736734 0.7185846636434928
0.25136756756756756 0.7182484318367341
0.2516677677677678 0.7179122096978815
0.25196796796796794 0.71757599726507
0.25226816816816816 0.7172397945764675
0.2525683683683684 0.7169036016702722
0.25286856856856854 0.7165674185847116
0.25316876876876876 0.7162312453580447
0.253468968968969 0.7158950820285603
0.25376916916916914 0.7155589286345783
0.25406936936936936 0.7152227852144475
0.2543695695695696 0.7148866518065504
0.25466976976976974 0.7145505284492965
0.25496996996996996 0.7142144151811278
0.2552701701701702 0.7138783120405168
0.25557037037037034 0.7135422190659662
0.25587057057057055 0.7132061362960094
0.2561707707707708 0.7128700637692106
0.25647097097097094 0.7125340015241648
0.25677117117117115 0.7121979495994963
0.25707137137137137 0.7118619080338634
0.25737157157157153 0.7115258768659507
0.25767177177177175 0.7111898561344772
0.25797197197197197 0.7108538458781909
0.2582721721721722 0.7105178461358709
0.25857237237237235 0.7101818569463272
0.25887257257257257 0.7098458783484006
0.2591727727727728 0.7095099103809632
0.25947297297297295 0.7091739530829165
0.25977317317317317 0.7088380064931955
0.2600733733733734 0.7085020706507626
0.26037357357357355 0.7081661455946147
0.26067377377377376 0.7078302313637768
0.260973973973974 0.7074943279973066
0.26127417417417415 0.7071584355342921
0.26157437437437436 0.7068225540138525
0.2618745745745746 0.7064866834751382
0.26217477477477474 0.7061508239573298
0.26247497497497496 0.7058149754996405
0.2627751751751752 0.7054791381413125
0.26307537537537534 0.7051433119216215
0.26337557557557556 0.7048074968798722
0.2636757757757758 0.7044716930554021
0.26397597597597594 0.7041359004875786
0.26427617617617616 0.7038001192158008
0.2645763763763764 0.7034643492794993
0.26487657657657654 0.7031285907181356
0.26517677677677676 0.7027928435712034
0.265476976976977 0.702457107878225
0.2657771771771772 0.7021213836787573
0.26607737737737736 0.7017856710123863
0.2663775775775776 0.70144996991873
0.2666777777777778 0.7011142804374383
0.26697797797797795 0.7007786026081915
0.26727817817817817 0.7004429364707023
0.2675783783783784 0.7001072820647135
0.26787857857857855 0.6997716394300012
0.26817877877877877 0.6994360086063705
0.268478978978979 0.6991003896336608
0.26877917917917915 0.6987647825517407
0.26907937937937937 0.6984291874005112
0.2693795795795796 0.6980936042199051
0.26967977977977975 0.6977580330498862
0.26997997997997997 0.6974224739304503
0.2702801801801802 0.6970869269016249
0.27058038038038035 0.696751392003469
0.27088058058058057 0.6964158692760721
0.2711807807807808 0.6960803587595578
0.27148098098098095 0.6957448604940787
0.27178118118118116 0.6954093745198212
0.2720813813813814 0.6950739008770024
0.27238158158158154 0.6947384396058711
0.27268178178178176 0.6944029907467086
0.272981981981982 0.694067554339827
0.2732821821821822 0.693732130425571
0.27358238238238236 0.6933967190443169
0.2738825825825826 0.6930613202364733
0.2741827827827828 0.6927259340424786
0.27448298298298296 0.6923905605028062
0.2747831831831832 0.6920551996579593
0.2750833833833834 0.6917198515484735
0.27538358358358356 0.6913845162149166
0.2756837837837838 0.6910491936978882
0.275983983983984 0.6907138840380201
0.27628418418418416 0.6903785872759756
0.2765843843843844 0.6900433034524511
0.2768845845845846 0.6897080326081729
0.27718478478478475 0.6893727747839027
0.277484984984985 0.6890375300204312
0.2777851851851852 0.6887022983585828
0.27808538538538535 0.6883670798392132
0.27838558558558557 0.6880318745032115
0.2786857857857858 0.6876966823914978
0.27898598598598595 0.687361503545025
0.27928618618618617 0.6870263380047785
0.2795863863863864 0.6866911858117745
0.27988658658658655 0.6863560470070634
0.28018678678678677 0.6860209216317261
0.280486986986987 0.6856858097268774
0.2807871871871872 0.6853507113336634
0.28108738738738737 0.6850156264932632
0.2813875875875876 0.6846805552468873
0.2816877877877878 0.6843454976357799
0.28198798798798796 0.6840104537012169
0.2822881881881882 0.6836754234845057
0.2825883883883884 0.6833404070269887
0.28288858858858856 0.683005404370038
0.2831887887887888 0.6826704155550598
0.283488988988989 0.6823354406234923
0.28378918918918916 0.6820004796168068
0.2840893893893894 0.6816655325765062
0.2843895895895896 0.681330599544127
0.28468978978978976 0.6809956805612377
0.28498998998999 0.6806607756694392
0.2852901901901902 0.680325884910366
0.28559039039039036 0.6799910083256842
0.2858905905905906 0.679656145957093
0.2861907907907908 0.6793212978463251
0.28649099099099096 0.6789864640351442
0.2867911911911912 0.6786516445653485
0.2870913913913914 0.678316839478768
0.28739159159159156 0.6779820488172658
0.2876917917917918 0.677647272622737
0.287991991991992 0.6773125109371121
0.28829219219219215 0.6769777638023508
0.28859239239239237 0.6766430312604484
0.2888925925925926 0.6763083133534321
0.2891927927927928 0.6759736101233619
0.28949299299299297 0.6756389216123312
0.2897931931931932 0.6753042478624665
0.2900933933933934 0.6749695889159265
0.29039359359359357 0.6746349448149034
0.2906937937937938 0.674300315601623
0.290993993993994 0.6739657013183422
0.29129419419419417 0.6736311020073539
0.2915943943943944 0.6732965177109815
0.2918945945945946 0.6729619484715829
0.29219479479479477 0.6726273943315486
0.292494994994995 0.6722928553333023
0.2927951951951952 0.6719583315193015
0.29309539539539536 0.671623822932036
0.2933955955955956 0.6712893296140298
0.2936957957957958 0.6709548516078384
0.29399599599599596 0.6706203889560532
0.2942961961961962 0.6702859417012964
0.2945963963963964 0.6699515098862246
0.29489659659659656 0.6696170935535285
0.2951967967967968 0.6692826927459306
0.295496996996997 0.6689483075061874
0.29579719719719716 0.6686139378770894
0.2960973973973974 0.6682795839014601
0.2963975975975976 0.6679452456221553
0.2966977977977978 0.6676109230820669
0.296997997997998 0.6672766163241176
0.2972981981981982 0.6669423253912647
0.2975983983983984 0.6666080503264994
0.2978985985985986 0.6662737911728462
0.2981987987987988 0.6659395479733626
0.298498998998999 0.6656053207711405
0.2987991991991992 0.6652711096093051
0.2990993993993994 0.6649369145310146
0.2993995995995996 0.6646027355794623
0.29969979979979977 0.6642685727978734
0.3 0.6639344262295083

==> Figures/Entanglement/Fidelity/fidelity_4.dat <==
x y
0 1
0.0001 0.9998250038893718
0.0004002002002002002 0.99929971196088
0.0007004004004004004 0.9987744902160651
0.0010006006006006006 0.998249338722619
0.0013008008008008008 0.9977242575481511
0.001601001001001001 0.9971992467604688
0.0019012012012012012 0.9966743064273301
0.0022014014014014012 0.9961494366163396
0.0025016016016016014 0.9956246373953874
0.0028018018018018016 0.9950999088323004
0.003102002002002002 0.9945752509948695
0.003402202202202202 0.9940506639509734
0.0037024024024024022 0.9935261477684849
0.0040026026026026024 0.9930017025152909
0.004302802802802803 0.992477328259325
0.004603003003003003 0.991953025068559
0.0049032032032032035 0.9914287930108796
0.005203403403403404 0.990904632154319
0.005503603603603604 0.9903805425668769
0.005803803803803804 0.9898565243165859
0.006104004004004004 0.9893325774715018
0.006404204204204205 0.9888087020996963
0.006704404404404405 0.9882848982692641
0.0070046046046046044 0.9877611660483242
0.007304804804804805 0.9872375055050183
0.007605005005005006 0.9867139167075273
0.007905205205205205 0.9861903997239945
0.008205405405405404 0.9856669546226474
0.008505605605605605 0.9851435814717148
0.008805805805805806 0.9846202803394424
0.009106006006006005 0.9840970512941043
0.009406206206206205 0.9835738944039973
0.009706406406406406 0.9830508097374319
0.010006606606606606 0.9825277973627498
0.010306806806806807 0.982004857348327
0.010607007007007006 0.9814819897625057
0.010907207207207207 0.9809591946737085
0.011207407407407407 0.9804364721503626
0.011507607607607606 0.9799138222609112
0.011807807807807807 0.9793912450738235
0.012108008008008007 0.9788687406575877
0.012408208208208208 0.9783463090807211
0.012708408408408409 0.9778239504117495
0.013008608608608608 0.9773016647192478
0.013308808808808808 0.9767794520717651
0.013609009009009009 0.9762573125379079
0.013909209209209208 0.975735246186304
0.014209409409409408 0.9752132530855929
0.014509609609609609 0.9746913333044348
0.01480980980980981 0.9741694869115183
0.01511001001001001 0.9736477139755492
0.01541021021021021 0.9731260145652574
0.01571041041041041 0.9726043887493899
0.01601061061061061 0.9720828365967312
0.01631081081081081 0.9715613581760548
0.01661101101101101 0.9710399535561812
0.01691121121121121 0.9705186228059519
0.01721141141141141 0.9699973659942212
0.017511611611611612 0.9694761831898706
0.017811811811811813 0.9689550744618
0.01811201201201201 0.9684340398789317
0.01841221221221221 0.9679130795102094
0.01871241241241241 0.9673921934246069
0.01901261261261261 0.9668713816910945
0.019312812812812812 0.9663506443786866
0.019613013013013013 0.9658299815564172
0.019913213213213213 0.9653093932933319
0.020213413413413414 0.9647888796585076
0.020513613613613615 0.9642684407210335
0.020813813813813812 0.9637480765500289
0.021114014014014013 0.9632277872146275
0.021414214214214213 0.9627075727839957
0.021714414414414414 0.9621874333272967
0.022014614614614614 0.9616673689137365
0.022314814814814815 0.961147379612541
0.022615015015015016 0.9606274654929502
0.022915215215215213 0.9601076266242292
0.023215415415415414 0.9595878630756629
0.023515615615615614 0.9590681749165575
0.023815815815815815 0.9585485622162405
0.024116016016016015 0.9580290250440605
0.024416216216216216 0.9575095634693958
0.024716416416416417 0.956990177561624
0.025016616616616617 0.9564708673901637
0.025316816816816818 0.9559516330244491
0.025617017017017015 0.9554324745339322
0.025917217217217216 0.9549133919880919
0.026217417417417416 0.9543943854564236
0.026517617617617617 0.9538754550084447
0.026817817817817818 0.9533566007136957
0.02711801801801802 0.9528378226417412
0.02741821821821822 0.9523191208621503
0.027718418418418416 0.9518004954445317
0.028018618618618617 0.9512819464585083
0.028318818818818817 0.9507634739737237
0.028619019019019018 0.9502450780598427
0.02891921921921922 0.9497267587865523
0.02921941941941942 0.9492085162235576
0.02951961961961962 0.9486903504405879
0.02981981981981982 0.9481722615073943
0.03012002002002002 0.9476542494937392
0.03042022022022022 0.9471363144694177
0.03072042042042042 0.9466184565042375
0.03102062062062062 0.9461006756680356
0.03132082082082082 0.9455829720306621
0.031621021021021024 0.9450653456619897
0.03192122122122122 0.944547796631915
0.032221421421421426 0.9440303250103519
0.03252162162162162 0.9435129308672371
0.03282182182182183 0.9429956142725321
0.033122022022022024 0.942478375296204
0.03342222222222223 0.9419612140082574
0.033722422422422425 0.9414441304787092
0.03402262262262262 0.9409271247775989
0.03432282282282283 0.9404101969749884
0.034623023023023024 0.9398933471409565
0.03492322322322323 0.9393765753456064
0.035223423423423425 0.9388598816590599
0.03552362362362363 0.9383432661514575
0.035823823823823826 0.9378267288929689
0.03612402402402402 0.9373102699537686
0.03642422422422423 0.9367938894040662
0.036724424424424425 0.9362775873140848
0.03702462462462463 0.93576136375407
0.037324824824824826 0.9352452187942888
0.03762502502502503 0.9347291525050269
0.03792522522522523 0.9342131649565905
0.03822542542542543 0.9336972562193069
0.03852562562562563 0.9331814263635285
0.038825825825825826 0.9326656754596154
0.03912602602602603 0.9321500035779587
0.03942622622622623 0.9316344107889687
0.03972642642642643 0.9311188971630734
0.04002662662662663 0.9306034627707243
0.04032682682682683 0.9300881076823879
0.04062702702702703 0.9295728319685576
0.040927227227227234 0.9290576356997421
0.04122742742742743 0.9285425189464753
0.04152762762762763 0.9280274817793019
0.04182782782782783 0.9275125242687973
0.04212802802802803 0.9269976464855516
0.04242822822822823 0.9264828485001778
0.04272842842842843 0.9259681303833057
0.043028628628628635 0.9254534922055889
0.04332882882882883 0.9249389340376998
0.04362902902902903 0.9244244559503293
0.04392922922922923 0.9239100580141938
0.04422942942942943 0.9233957403000188
0.044529629629629634 0.9228815028785615
0.04482982982982983 0.9223673458205929
0.045130030030030036 0.9218532691969062
0.04543023023023023 0.9213392730783143
0.04573043043043043 0.9208253575356499
0.046030630630630634 0.9203115226397658
0.04633083083083083 0.9197977684615346
0.046631031031031035 0.9192840950718486
0.04693123123123123 0.9187705025416235
0.047231431431431437 0.9182569909417868
0.047531631631631634 0.9177435603432926
0.04783183183183184 0.9172302108171138
0.048132032032032035 0.9167169424342427
0.04843223223223223 0.9162037552656909
0.048732432432432436 0.9156906493824907
0.04903263263263263 0.915177624855694
0.04933283283283284 0.9146646817563712
0.049633033033033035 0.9141518201556176
0.04993323323323324 0.9136390401245373
0.050233433433433436 0.9131263417342653
0.05053363363363364 0.9126137250559508
0.05083383383383384 0.9121011901607652
0.051134034034034034 0.9115887371198967
0.05143423423423424 0.911076366004557
0.051734434434434436 0.9105640768859737
0.05203463463463464 0.9100518698353963
0.05233483483483484 0.9095397449240921
0.05263503503503504 0.9090277022233532
0.05293523523523524 0.9085157418044818
0.053235435435435435 0.9080038637388071
0.05353563563563564 0.9074920680976752
0.05383583583583584 0.9069803549524539
0.05413603603603604 0.9064687243745275
0.05443623623623624 0.9059571764353022
0.05473643643643644 0.905445711206202
0.05503663663663664 0.9049343287586719
0.055336836836836836 0.9044230291641767
0.05563703703703704 0.903911812494195
0.05593723723723724 0.9034006788202319
0.05623743743743744 0.9028896282138081
0.05653763763763764 0.9023786607464656
0.05683783783783784 0.9018677764897641
0.05713803803803804 0.9013569755152843
0.057438238238238244 0.900846257894624
0.05773843843843844 0.9003356236994021
0.05803863863863864 0.8998250730012584
0.05833883883883884 0.8993146058718451
0.05863903903903904 0.8988042223828399
0.058939239239239244 0.898293922605938
0.05923943943943944 0.8977837066128542
0.059539639639639645 0.8972735744753222
0.05983983983983984 0.8967635262650933
0.060140040040040046 0.8962535620539407
0.060440240240240244 0.895743681913654
0.06074044044044044 0.8952338859160464
0.061040640640640645 0.8947241741329415
0.06134084084084084 0.8942145466361906
0.061641041041041046 0.8937050034976597
0.06194124124124124 0.893195544789235
0.06224144144144145 0.8926861705828217
0.06254164164164164 0.8921768809503431
0.06284184184184184 0.8916676759637435
0.06314204204204205 0.8911585556949835
0.06344224224224225 0.8906495202160444
0.06374244244244244 0.8901405695989275
0.06404264264264264 0.8896317039156469
0.06434284284284285 0.8891229232382423
0.06464304304304305 0.8886142276387698
0.06494324324324324 0.8881056171893035
0.06524344344344345 0.8875970919619387
0.06554364364364365 0.8870886520287864
0.06584384384384384 0.886580297461978
0.06614404404404405 0.8860720283336639
0.06644424424424425 0.8855638447160126
0.06674444444444445 0.8850557466812125
0.06704464464464464 0.8845477343014666
0.06734484484484485 0.8840398076490004
0.06764504504504505 0.8835319667960582
0.06794524524524524 0.8830242118148999
0.06824544544544545 0.8825165427778081
0.06854564564564565 0.88200895975708
0.06884584584584585 0.8815014628250334
0.06914604604604604 0.8809940520540046
0.06944624624624625 0.8804867275163495
0.06974644644644645 0.8799794892844369
0.07004664664664664 0.8794723374306608
0.07034684684684685 0.8789652720274298
0.07064704704704705 0.8784582931471732
0.07094724724724726 0.877951400862337
0.07124744744744745 0.8774445952453858
0.07154764764764765 0.8769378763688032
0.07184784784784785 0.8764312443050903
0.07214804804804804 0.8759246991267692
0.07244824824824825 0.8754182409063737
0.07274844844844845 0.8749118697164633
0.07304864864864866 0.874405585629611
0.07334884884884885 0.8738993887184106
0.07364904904904905 0.8733932790554726
0.07394924924924925 0.8728872567134268
0.07424944944944946 0.8723813217649199
0.07454964964964965 0.8718754742826176
0.07484984984984985 0.8713697143392051
0.07515005005005006 0.8708640420073809
0.07545025025025025 0.8703584573598657
0.07575045045045045 0.8698529604693978
0.07605065065065066 0.8693475514087328
0.07635085085085086 0.8688422302506446
0.07665105105105105 0.8683369970679241
0.07695125125125125 0.8678318519333822
0.07725145145145146 0.8673267949198454
0.07755165165165165 0.8668218261001623
0.07785185185185185 0.8663169455471914
0.07815205205205206 0.8658121533338167
0.07845225225225226 0.8653074495329364
0.07875245245245245 0.8648028342174681
0.07905265265265266 0.8642983074603461
0.07935285285285286 0.8637938693345234
0.07965305305305305 0.8632895199129698
0.07995325325325325 0.8627852592686736
0.08025345345345346 0.8622810874746402
0.08055365365365366 0.861777004603893
0.08085385385385385 0.8612730107294743
0.08115405405405406 0.8607691059244404
0.08145425425425426 0.8602652902618688
0.08175445445445446 0.8597615638148529
0.08205465465465465 0.8592579266565046
0.08235485485485486 0.858754378859953
0.08265505505505506 0.8582509204983446
0.08295525525525525 0.8577475516448427
0.08325545545545546 0.8572442723726299
0.08355565565565566 0.8567410827549062
0.08385585585585587 0.8562379828648854
0.08415605605605606 0.8557349727758016
0.08445625625625626 0.8552320525609068
0.08475645645645646 0.85472922229347
0.08505665665665665 0.8542264820467766
0.08535685685685686 0.8537238318941296
0.08565705705705706 0.8532212719088502
0.08595725725725727 0.8527188021642756
0.08625745745745746 0.852216422733763
0.08655765765765766 0.8517141336906807
0.08685785785785786 0.8512119351084205
0.08715805805805805 0.8507098270603884
0.08745825825825826 0.850207809620009
0.08775845845845846 0.849705882860723
0.08805865865865867 0.8492040468559877
0.08835885885885886 0.8487023016792794
0.08865905905905906 0.8482006474040893
0.08895925925925927 0.8476990841039289
0.08925945945945946 0.8471976118523207
0.08955965965965966 0.8466962307228103
0.08985985985985986 0.846194940788957
0.09016006006006007 0.8456937421243389
0.09046026026026026 0.8451926348025489
0.09076046046046046 0.8446916188971991
0.09106066066066067 0.8441906944819169
0.09136086086086086 0.8436898616303465
0.09166106106106106 0.8431891204161513
0.09196126126126127 0.8426884709130075
0.09226146146146147 0.84218791319461
0.09256166166166166 0.8416874473346713
0.09286186186186186 0.8411870734069203
0.09316206206206207 0.8406867914851017
0.09346226226226227 0.8401866016429784
0.09376246246246246 0.8396865039543279
0.09406266266266267 0.8391864984929455
0.09436286286286287 0.8386865853326447
0.09466306306306306 0.8381867645472512
0.09496326326326326 0.837687036210611
0.09526346346346347 0.8371874003965858
0.09556366366366367 0.836687857179054
0.09586386386386386 0.8361884066319092
0.09616406406406407 0.8356890488290619
0.09646426426426427 0.8351897838444409
0.09676446446446446 0.8346906117519888
0.09706466466466467 0.834191532625668
0.09736486486486487 0.8336925465394499
0.09766506506506507 0.833193653567333
0.09796526526526526 0.8326948537833228
0.09826546546546547 0.8321961472614455
0.09856566566566567 0.8316975340757428
0.09886586586586586 0.8311990143002729
0.09916606606606607 0.8307005880091096
0.09946626626626627 0.8302022552763431
0.09976646646646647 0.82970401617608
0.10006666666666666 0.829205870782443
0.10036686686686687 0.8287078191695708
0.10066706706706707 0.8282098614116169
0.10096726726726728 0.8277119975827532
0.10126746746746747 0.8272142277571656
0.10156766766766767 0.8267165520090574
0.10186786786786788 0.8262189704126475
0.10216806806806807 0.8257214830421704
0.10246826826826827 0.8252240899718766
0.10276846846846847 0.8247267912760331
0.10306866866866868 0.8242295870289228
0.10336886886886887 0.823732477304842
0.10366906906906907 0.8232354621781055
0.10396926926926928 0.8227385417230434
0.10426946946946947 0.8222417160140015
0.10456966966966967 0.8217449851253412
0.10486986986986988 0.8212483491314388
0.10517007007007008 0.8207518081066879
0.10547027027027027 0.8202553621254962
0.10577047047047047 0.8197590112622892
0.10607067067067068 0.8192627555915047
0.10637087087087087 0.8187665951875982
0.10667107107107107 0.818270530125041
0.10697127127127128 0.8177745604783195
0.10727147147147148 0.8172786863219351
0.10757167167167167 0.8167829077304054
0.10787187187187187 0.8162872247782632
0.10817207207207208 0.8157916375400567
0.10847227227227227 0.8152961460903501
0.10877247247247247 0.8148007505037203
0.10907267267267268 0.8143054508547626
0.10937287287287288 0.813810247218087
0.10967307307307307 0.8133151396683185
0.10997327327327328 0.8128201282800963
0.11027347347347348 0.8123252131280763
0.11057367367367367 0.8118303942869293
0.11087387387387387 0.8113356718313405
0.11117407407407408 0.8108410458360125
0.11147427427427428 0.8103465163756579
0.11177447447447447 0.8098520835250116
0.11207467467467468 0.809357747358817
0.11237487487487488 0.8088635079518368
0.11267507507507508 0.8083693653788466
0.11297527527527527 0.8078753197146379
0.11327547547547548 0.807381371034017
0.11357567567567568 0.8068875194118048
0.11387587587587587 0.8063937649228387
0.11417607607607608 0.8059001076419661
0.11447627627627628 0.8054065476440571
0.11477647647647649 0.8049130850039892
0.11507667667667668 0.8044197197966588
0.11537687687687688 0.8039264520969763
0.11567707707707708 0.8034332819798662
0.11597727727727727 0.8029402095202685
0.11627747747747748 0.8024472347931368
0.11657767767767768 0.8019543578734407
0.11687787787787789 0.8014615788361639
0.11717807807807808 0.8009688977563049
0.11747827827827828 0.8004763147088744
0.11777847847847848 0.7999838297689017
0.11807867867867868 0.799491443011427
0.11837887887887888 0.7989991545115082
0.11867907907907908 0.7985069643442151
0.11897927927927929 0.7980148725846329
0.11927947947947948 0.7975228793078613
0.11957967967967968 0.7970309845890143
0.11987987987987989 0.7965391885032208
0.12018008008008009 0.7960474911256222
0.12048028028028028 0.7955558925313755
0.12078048048048048 0.7950643927956519
0.12108068068068069 0.7945729919936372
0.12138088088088088 0.7940816902005308
0.12168108108108108 0.793590487491546
0.12198128128128129 0.7930993839419115
0.12228148148148149 0.7926083796268684
0.12258168168168168 0.7921174746216738
0.12288188188188189 0.7916266690015966
0.12318208208208209 0.791135962841921
0.12348228228228228 0.7906453562179454
0.12378248248248248 0.7901548492049827
0.12408268268268269 0.7896644418783577
0.12438288288288289 0.7891741343134105
0.12468308308308308 0.7886839265854961
0.12498328328328329 0.7881938187699804
0.12528348348348348 0.7877038109422473
0.12558368368368367 0.7872139031776896
0.12588388388388388 0.786724095551717
0.12618408408408407 0.7862343881397523
0.12648428428428427 0.7857447810172321
0.12678448448448448 0.7852552742596065
0.12708468468468467 0.7847658679423395
0.12738488488488486 0.7842765621409081
0.12768508508508508 0.7837873569308034
0.12798528528528527 0.7832982523875305
0.12828548548548546 0.7828092485866059
0.12858568568568568 0.7823203456035618
0.12888588588588587 0.7818315435139435
0.1291860860860861 0.7813428423933091
0.12948628628628628 0.7808542423172304
0.12978648648648647 0.7803657433612925
0.1300866866866867 0.7798773456010942
0.13038688688688688 0.7793890491122466
0.13068708708708707 0.7789008539703767
0.13098728728728729 0.7784127602511196
0.13128748748748748 0.7779247680301299
0.13158768768768767 0.7774368773830702
0.13188788788788788 0.7769490883856196
0.13218808808808807 0.7764614011134683
0.13248828828828826 0.775973815642321
0.13278848848848848 0.7754863320478947
0.13308868868868867 0.7749989504059195
0.1333888888888889 0.7745116707921383
0.13368908908908908 0.7740244932823079
0.13398928928928927 0.7735374179521974
0.1342894894894895 0.7730504448775883
0.13458968968968968 0.7725635741342753
0.13488988988988987 0.7720768057980667
0.1351900900900901 0.7715901399447826
0.13549029029029028 0.7711035766502565
0.13579049049049047 0.7706171159903342
0.13609069069069069 0.7701307580408755
0.13639089089089088 0.7696445028777507
0.1366910910910911 0.7691583505768452
0.13699129129129128 0.7686723012140543
0.13729149149149147 0.7681863548652881
0.1375916916916917 0.7677005116064682
0.13789189189189188 0.7672147715135295
0.13819209209209207 0.7667291346624185
0.1384922922922923 0.7662436011290946
0.13879249249249248 0.7657581709895303
0.13909269269269267 0.765272844319709
0.1393928928928929 0.7647876211956288
0.13969309309309308 0.7643025016932967
0.13999329329329327 0.7638174858887349
0.1402934934934935 0.7633325738579766
0.14059369369369368 0.7628477656770682
0.1408938938938939 0.7623630614220673
0.14119409409409409 0.7618784611690438
0.14149429429429428 0.7613939649940806
0.1417944944944945 0.7609095729732719
0.14209469469469468 0.7604252851827248
0.14239489489489487 0.7599411016985562
0.1426950950950951 0.7594570225968977
0.14299529529529528 0.7589730479538921
0.14329549549549547 0.7584891778456934
0.1435956956956957 0.7580054123484685
0.14389589589589588 0.7575217515383946
0.14419609609609607 0.7570381954916634
0.1444962962962963 0.7565547442844758
0.14479649649649648 0.7560713979930468
0.1450966966966967 0.7555881566935999
0.1453968968968969 0.7551050204623743
0.14569709709709708 0.7546219893756169
0.1459972972972973 0.75413906350959
0.1462974974974975 0.7536562429405648
0.14659769769769768 0.7531735277448255
0.1468978978978979 0.7526909179986676
0.14719809809809808 0.7522084137783976
0.14749829829829827 0.7517260151603342
0.1477984984984985 0.751243722220806
0.14809869869869868 0.7507615350361562
0.1483988988988989 0.7502794536827359
0.1486990990990991 0.7497974782369091
0.14899929929929928 0.7493156087750514
0.1492994994994995 0.7488338453735494
0.1495996996996997 0.7483521881088004
0.14989989989989988 0.7478706370572142
0.1502001001001001 0.7473891922952107
0.1505003003003003 0.7469078538992209
0.15080050050050048 0.7464266219456882
0.1511007007007007 0.7459454965110647
0.1514009009009009 0.7454644776718159
0.15170110110110108 0.7449835655044164
0.1520013013013013 0.7445027600853543
0.15230150150150149 0.744022061491126
0.1526017017017017 0.7435414697982403
0.1529019019019019 0.7430609850832167
0.15320210210210208 0.7425806074225848
0.1535023023023023 0.7421003368928865
0.1538025025025025 0.7416201735706726
0.15410270270270268 0.7411401175325052
0.1544029029029029 0.7406601688549581
0.1547031031031031 0.7401803276146154
0.15500330330330328 0.739700593888071
0.1553035035035035 0.7392209677519299
0.1556037037037037 0.7387414492828083
0.1559039039039039 0.7382620385573317
0.1562041041041041 0.7377827356521378
0.1565043043043043 0.7373035406438724
0.1568045045045045 0.736824453609193
0.1571047047047047 0.7363454746247682
0.15740490490490489 0.735866603767276
0.1577051051051051 0.735387841113405
0.1580053053053053 0.7349091867398537
0.15830550550550548 0.7344306407233316
0.1586057057057057 0.733952203140558
0.1589059059059059 0.7334738740682626
0.15920610610610608 0.732995653583184
0.1595063063063063 0.732517541762073
0.1598065065065065 0.7320395386816883
0.1601067067067067 0.7315616444188004
0.1604069069069069 0.7310838590501888
0.1607071071071071 0.7306061826526437
0.1610073073073073 0.7301286153029645
0.1613075075075075 0.7296511570779608
0.1616077077077077 0.7291738080544524
0.1619079079079079 0.7286965683092669
0.1622081081081081 0.7282194379192457
0.16250830830830829 0.7277424169612356
0.1628085085085085 0.7272655055120965
0.1631087087087087 0.7267887036486953
0.1634089089089089 0.7263120114479105
0.1637091091091091 0.725835428986629
0.1640093093093093 0.725358956341748
0.1643095095095095 0.7248825935901742
0.1646097097097097 0.7244063408088234
0.1649099099099099 0.7239301980746212
0.1652101101101101 0.7234541654645014
0.1655103103103103 0.7229782430554086
0.1658105105105105 0.7225024309242964
0.1661107107107107 0.7220267291481282
0.1664109109109109 0.7215511378038754
0.1667111111111111 0.7210756569685192
0.1670113113113113 0.7206002867190505
0.1673115115115115 0.7201250271324687
0.16761171171171171 0.7196498782857835
0.1679119119119119 0.7191748402560113
0.1682121121121121 0.7186999131201798
0.1685123123123123 0.7182250969553244
0.1688125125125125 0.7177503918384905
0.1691127127127127 0.717275797846732
0.1694129129129129 0.7168013150571105
0.1697131131131131 0.716326943546699
0.1700133133133133 0.7158526833925769
0.1703135135135135 0.7153785346718342
0.1706137137137137 0.7149044974615676
0.1709139139139139 0.7144305718388844
0.1712141141141141 0.7139567578808993
0.1715143143143143 0.713483055664737
0.17181451451451452 0.7130094652675296
0.1721147147147147 0.7125359867664177
0.1724149149149149 0.7120626202385514
0.17271511511511511 0.7115893657610884
0.1730153153153153 0.7111162234111963
0.1733155155155155 0.7106431932660479
0.1736157157157157 0.7101702754028278
0.1739159159159159 0.7096974698987266
0.1742161161161161 0.7092247768309451
0.1745163163163163 0.7087521962766906
0.1748165165165165 0.70827972831318
0.17511671671671672 0.7078073730176373
0.1754169169169169 0.707335130467295
0.1757171171171171 0.7068630007393943
0.17601731731731732 0.7063909839111826
0.1763175175175175 0.7059190800599184
0.1766177177177177 0.7054472892628649
0.17691791791791792 0.7049756115972957
0.1772181181181181 0.7045040471404908
0.1775183183183183 0.704032595969738
0.17781851851851851 0.7035612581623348
0.1781187187187187 0.7030900337955839
0.1784189189189189 0.7026189229467987
0.1787191191191191 0.7021479256932963
0.1790193193193193 0.7016770421124062
0.17931951951951952 0.7012062722814608
0.1796197197197197 0.7007356162778037
0.1799199199199199 0.7002650741787839
0.18022012012012012 0.6997946460617595
0.1805203203203203 0.6993243320040948
0.1808205205205205 0.6988541320831623
0.18112072072072072 0.6983840463763408
0.1814209209209209 0.6979140749610182
0.1817211211211211 0.697444217914588
0.18202132132132132 0.6969744753144521
0.1823215215215215 0.6965048472380189
0.1826217217217217 0.6960353337627041
0.18292192192192192 0.6955659349659309
0.1832221221221221 0.6950966509251293
0.18352232232232232 0.6946274817177364
0.1838225225225225 0.6941584274211967
0.1841227227227227 0.6936894881129614
0.18442292292292292 0.6932206638704884
0.1847231231231231 0.6927519547712424
0.1850233233233233 0.6922833608926955
0.18532352352352352 0.6918148823123262
0.1856237237237237 0.6913465191076202
0.1859239239239239 0.6908782713560695
0.18622412412412412 0.6904101391351729
0.1865243243243243 0.6899421225224363
0.18682452452452453 0.6894742215953713
0.18712472472472472 0.6890064364314974
0.1874249249249249 0.6885387671083387
0.18772512512512513 0.6880712137034278
0.18802532532532532 0.687603776294302
0.1883255255255255 0.687136454958507
0.18862572572572572 0.6866692497735927
0.1889259259259259 0.6862021608171168
0.1892261261261261 0.6857351881666435
0.18952632632632632 0.6852683318997408
0.1898265265265265 0.6848015920939866
0.1901267267267267 0.6843349688269619
0.19042692692692692 0.6838684621762547
0.1907271271271271 0.68340207221946
0.19102732732732733 0.6829357990341781
0.19132752752752752 0.6824696426980152
0.1916277277277277 0.6820036032885831
0.19192792792792793 0.6815376808835009
0.19222812812812812 0.6810718755603914
0.1925283283283283 0.6806061873968862
0.19282852852852853 0.680140616470619
0.19312872872872872 0.6796751628592329
0.1934289289289289 0.679209826640373
0.19372912912912912 0.6787446078916938
0.19402932932932931 0.6782795066908525
0.19432952952952953 0.6778145231155138
0.19462972972972972 0.6773496572433466
0.1949299299299299 0.6768849091520259
0.19523013013013013 0.6764202789192323
0.19553033033033032 0.6759557666226502
0.1958305305305305 0.6754913723399725
0.19613073073073073 0.6750270961488946
0.19643093093093092 0.6745629381271182
0.1967311311311311 0.6740988983523503
0.19703133133133133 0.6736349769023023
0.19733153153153152 0.6731711738546924
0.1976317317317317 0.6727074892872419
0.19793193193193193 0.6722439232776796
0.19823213213213212 0.6717804759037356
0.19853233233233233 0.6713171472431491
0.19883253253253252 0.6708539373736612
0.19913273273273271 0.6703908463730192
0.19943293293293293 0.6699278743189749
0.19973313313313312 0.6694650212892854
0.2000333333333333 0.6690022873617119
0.20033353353353353 0.6685396726140205
0.20063373373373372 0.6680771771239822
0.2009339339339339 0.6676148009693714
0.20123413413413413 0.6671525442279697
0.20153433433433432 0.6666904069775603
0.20183453453453454 0.6662283892959328
0.20213473473473473 0.6657664912608798
0.20243493493493492 0.6653047129502
0.20273513513513514 0.6648430544416948
0.20303533533533533 0.6643815158131714
0.20333553553553552 0.6639200971424405
0.20363573573573573 0.6634587985073156
0.20393593593593592 0.6629976199856175
0.20423613613613611 0.6625365616551682
0.20453633633633633 0.6620756235937951
0.20483653653653652 0.6616148058793302
0.2051367367367367 0.6611541085896083
0.20543693693693693 0.6606935318024688
0.20573713713713712 0.6602330755957543
0.20603733733733734 0.6597727400473128
0.20633753753753753 0.659312525234994
0.20663773773773772 0.6588524312366537
0.20693793793793794 0.6583924581301485
0.20723813813813813 0.6579326059933422
0.20753833833833832 0.6574728749040988
0.20783853853853854 0.6570132649402883
0.20813873873873873 0.6565537761797832
0.20843893893893892 0.6560944087004594
0.20873913913913913 0.6556351625801972
0.20903933933933933 0.6551760378968791
0.20933953953953952 0.6547170347283918
0.20963973973973973 0.654258153152624
0.20993993993993992 0.6537993932474703
0.21024014014014014 0.6533407550908256
0.21054034034034033 0.6528822387605895
0.21084054054054052 0.6524238443346648
0.21114074074074074 0.6519655718909563
0.21144094094094093 0.6515074215073734
0.21174114114114112 0.651049393261827
0.21204134134134134 0.6505914872322326
0.21234154154154153 0.6501337034965059
0.21264174174174172 0.6496760421325688
0.21294194194194194 0.6492185032183432
0.21324214214214213 0.6487610868317549
0.21354234234234235 0.6483037930507332
0.21384254254254254 0.6478466219532082
0.21414274274274273 0.6473895736171146
0.21444294294294294 0.646932648120388
0.21474314314314313 0.646475845540968
0.21504334334334332 0.6460191659567946
0.21534354354354354 0.645562609445813
0.21564374374374373 0.6451061760859681
0.21594394394394392 0.644649865955209
0.21624414414414414 0.644193679131486
0.21654434434434433 0.6437376156927523
0.21684454454454452 0.6432816757169633
0.21714474474474474 0.6428258592820751
0.21744494494494493 0.6423701664660488
0.21774514514514515 0.6419145973468441
0.21804534534534534 0.6414591520024255
0.21834554554554553 0.6410038305107578
0.21864574574574575 0.6405486329498085
0.21894594594594594 0.6400935593975466
0.21924614614614613 0.639638609931943
0.21954634634634634 0.6391837846309704
0.21984654654654653 0.6387290835726028
0.22014674674674672 0.6382745068348171
0.22044694694694694 0.6378200544955893
0.22074714714714713 0.6373657266329008
0.22104734734734732 0.6369115233247307
0.22134754754754754 0.6364574446490616
0.22164774774774773 0.636003490683877
0.22194794794794795 0.6355496615071621
0.22224814814814814 0.6350959571969027
0.22254834834834833 0.6346423778310871
0.22284854854854855 0.6341889234877036
0.22314874874874874 0.6337355942447424
0.22344894894894893 0.6332823901801946
0.22374914914914915 0.6328293113720515
0.22404934934934934 0.6323763578983073
0.22434954954954953 0.631923529836956
0.22464974974974974 0.6314708272659925
0.22494994994994993 0.6310182502634124
0.22525015015015015 0.630565798907213
0.22555035035035034 0.6301134732753918
0.22585055055055053 0.6296612734459467
0.22615075075075075 0.6292091994968779
0.22645095095095094 0.6287572515061833
0.22675115115115113 0.6283054295518649
0.22705135135135135 0.6278537337119218
0.22735155155155154 0.6274021640643561
0.22765175175175173 0.6269507206871692
0.22795195195195195 0.6264994036583634
0.22825215215215214 0.6260482130559406
0.22855235235235233 0.6255971489579041
0.22885255255255255 0.6251462114422567
0.22915275275275274 0.6246954005870003
0.22945295295295295 0.6242447164701397
0.22975315315315314 0.6237941591696775
0.23005335335335333 0.6233437287636169
0.23035355355355355 0.6228934253299612
0.23065375375375374 0.6224432489467137
0.23095395395395393 0.6219931996918776
0.23125415415415415 0.6215432776434556
0.23155435435435434 0.6210934828794513
0.23185455455455453 0.6206438154778655
0.23215475475475475 0.620194275516702
0.23245495495495494 0.6197448630739616
0.23275515515515516 0.6192955782276455
0.23305535535535535 0.618846421055755
0.23335555555555554 0.6183973916362904
0.23365575575575576 0.6179484900472512
0.23395595595595595 0.6174997163666363
0.23425615615615614 0.6170510706724451
0.23455635635635635 0.6166025530426736
0.23485655655655654 0.6161541635553208
0.23515675675675674 0.6157059022883812
0.23545695695695695 0.6152577693198504
0.23575715715715714 0.6148097647277225
0.23605735735735733 0.6143618885899912
0.23635755755755755 0.6139141409846482
0.23665775775775774 0.6134665219896849
0.23695795795795796 0.6130190316830915
0.23725815815815815 0.6125716701428562
0.23755835835835834 0.612124437446967
0.23785855855855856 0.6116773336734094
0.23815875875875875 0.6112303589001689
0.23845895895895894 0.6107835132052288
0.23875915915915916 0.610336796666571
0.23905935935935935 0.6098902093621759
0.23935955955955954 0.6094437513700222
0.23965975975975976 0.6089974227680878
0.23995995995995995 0.6085512236343475
0.24026016016016016 0.6081051540467765
0.24056036036036035 0.607659214083345
0.24086056056056054 0.6072134038220249
0.24116076076076076 0.6067677233407837
0.24146096096096095 0.606322172717588
0.24176116116116114 0.6058767520304024
0.24206136136136136 0.6054314613571894
0.24236156156156155 0.604986300775909
0.24266176176176174 0.6045412703645197
0.24296196196196196 0.6040963702009776
0.24326216216216215 0.6036516003632353
0.24356236236236234 0.6032069609292455
0.24386256256256256 0.6027624519769568
0.24416276276276275 0.6023180735843155
0.24446296296296297 0.6018738258292661
0.24476316316316316 0.6014297087897501
0.24506336336336335 0.6009857225437065
0.24536356356356356 0.6005418671690718
0.24566376376376375 0.6000981427437798
0.24596396396396394 0.5996545493457609
0.24626416416416416 0.5992110870529442
0.24656436436436435 0.5987677559432542
0.24686456456456454 0.5983245560946137
0.24716476476476476 0.597881487584942
0.24746496496496495 0.5974385504921557
0.24776516516516514 0.5969957448941682
0.24806536536536536 0.5965530708688894
0.24836556556556555 0.5961105284942272
0.24866576576576577 0.595668117848084
0.24896596596596596 0.5952258390083623
0.24926616616616615 0.5947836920529578
0.24956636636636637 0.5943416770597647
0.24986656656656656 0.5938997941066733
0.25016676676676675 0.5934580432715707
0.25046696696696696 0.5930164246323401
0.2507671671671672 0.5925749382668611
0.25106736736736734 0.5921335842530101
0.25136756756756756 0.5916923626686587
0.2516677677677678 0.5912512735916757
0.25196796796796794 0.5908103170999258
0.25226816816816816 0.5903694932712695
0.2525683683683684 0.5899288021835641
0.25286856856856854 0.5894882439146618
0.25316876876876876 0.589047818542412
0.253468968968969 0.5886075261446584
0.25376916916916914 0.5881673667992424
0.25406936936936936 0.5877273405839991
0.2543695695695696 0.5872874475767618
0.25466976976976974 0.5868476878553568
0.25496996996996996 0.5864080614976082
0.2552701701701702 0.5859685685813337
0.25557037037037034 0.5855292091843481
0.25587057057057055 0.5850899833844612
0.2561707707707708 0.5846508912594778
0.25647097097097094 0.5842119328871984
0.25677117117117115 0.5837731083454177
0.25707137137137137 0.5833344177119277
0.25737157157157153 0.5828958610645135
0.25767177177177175 0.5824574384809563
0.25797197197197197 0.5820191500390323
0.2582721721721722 0.5815809958165123
0.25857237237237235 0.5811429758911623
0.25887257257257257 0.580705090340743
0.2591727727727728 0.5802673392430103
0.25947297297297295 0.5798297226757143
0.25977317317317317 0.5793922407166006
0.2600733733733734 0.5789548934434074
0.26037357357357355 0.5785176809338708
0.26067377377377376 0.5780806032657179
0.260973973973974 0.5776436605166727
0.26127417417417415 0.5772068527644528
0.26157437437437436 0.5767701800867702
0.2618745745745746 0.5763336425613309
0.26217477477477474 0.5758972402658352
0.26247497497497496 0.5754609732779783
0.2627751751751752 0.5750248416754479
0.26307537537537534 0.5745888455359281
0.26337557557557556 0.5741529849370948
0.2636757757757758 0.5737172599566189
0.26397597597597594 0.5732816706721647
0.26427617617617616 0.5728462171613908
0.2645763763763764 0.5724108995019495
0.26487657657657654 0.5719757177714865
0.26517677677677676 0.5715406720476418
0.265476976976977 0.5711057624080473
0.2657771771771772 0.5706709889303306
0.26607737737737736 0.5702363516921114
0.2663775775775776 0.5698018507710028
0.2666777777777778 0.5693674862446121
0.26697797797797795 0.5689332581905394
0.26727817817817817 0.5684991666863777
0.2675783783783784 0.5680652118097134
0.26787857857857855 0.5676313936381264
0.26817877877877877 0.5671977122491888
0.268478978978979 0.5667641677204674
0.26877917917917915 0.5663307601295196
0.26907937937937937 0.5658974895538967
0.2693795795795796 0.5654643560711435
0.26967977977977975 0.5650313597587967
0.26997997997997997 0.5645985006943862
0.2702801801801802 0.5641657789554341
0.27058038038038035 0.5637331946194555
0.27088058058058057 0.5633007477639568
0.2711807807807808 0.5628684384664391
0.27148098098098095 0.5624362668043935
0.27178118118118116 0.562004232855305
0.2720813813813814 0.5615723366966504
0.27238158158158154 0.5611405784058986
0.27268178178178176 0.5607089580605106
0.272981981981982 0.5602774757379394
0.2732821821821822 0.5598461315156307
0.27358238238238236 0.5594149254710215
0.2738825825825826 0.5589838576815412
0.2741827827827828 0.5585529282246098
0.27448298298298296 0.5581221371776409
0.2747831831831832 0.5576914846180382
0.2750833833833834 0.5572609706231982
0.27538358358358356 0.5568305952705085
0.2756837837837838 0.5564003586373483
0.275983983983984 0.555970260801088
0.27628418418418416 0.55554030183909
0.2765843843843844 0.5551104818287076
0.2768845845845846 0.554680800847285
0.27718478478478475 0.554251258972159
0.277484984984985 0.5538218562806563
0.2777851851851852 0.5533925928500948
0.27808538538538535 0.5529634687577839
0.27838558558558557 0.5525344840810236
0.2786857857857858 0.5521056388971051
0.27898598598598595 0.5516769332833106
0.27928618618618617 0.5512483673169131
0.2795863863863864 0.550819941075175
0.27988658658658655 0.5503916546353513
0.28018678678678677 0.5499635080746862
0.280486986986987 0.5495355014704151
0.2807871871871872 0.5491076348997641
0.28108738738738737 0.5486799084399487
0.2813875875875876 0.5482523221681761
0.2816877877877878 0.5478248761616422
0.28198798798798796 0.547397570497535
0.2822881881881882 0.5469704052530303
0.2825883883883884 0.546543380505297
0.28288858858858856 0.5461164963314911
0.2831887887887888 0.5456897528087603
0.283488988988989 0.5452631500142415
0.28378918918918916 0.544836688025062
0.2840893893893894 0.5444103669183381
0.2843895895895896 0.5439841867711771
0.28468978978978976 0.5435581476606747
0.28498998998999 0.5431322496639158
0.2852901901901902 0.5427064928579769
0.28559039039039036 0.5422808773199218
0.2858905905905906 0.5418554031268049
0.2861907907907908 0.5414300703556698
0.28649099099099096 0.541004879083549
0.2867911911911912 0.5405798293874643
0.2870913913913914 0.5401549213444266
0.28739159159159156 0.5397301550314364
0.2876917917917918 0.5393055305254818
0.287991991991992 0.5388810479035425
0.28829219219219215 0.5384567072425838
0.28859239239239237 0.5380325086195622
0.2888925925925926 0.5376084521114217
0.2891927927927928 0.537184537795096
0.28949299299299297 0.5367607657475064
0.2897931931931932 0.5363371360455637
0.2900933933933934 0.5359136487661662
0.29039359359359357 0.5354903039862012
0.2906937937937938 0.5350671017825447
0.290993993993994 0.5346440422320595
0.29129419419419417 0.5342211254115992
0.2915943943943944 0.5337983513980029
0.2918945945945946 0.5333757202680994
0.29219479479479477 0.5329532320987049
0.292494994994995 0.5325308869666235
0.2927951951951952 0.5321086849486479
0.29309539539539536 0.5316866261215577
0.2933955955955956 0.5312647105621217
0.2936957957957958 0.5308429383470938
0.29399599599599596 0.5304213095532184
0.2942961961961962 0.5299998242572256
0.2945963963963964 0.5295784825358336
0.29489659659659656 0.5291572844657484
0.2951967967967968 0.5287362301236629
0.295496996996997 0.5283153195862571
0.29579719719719716 0.5278945529301987
0.2960973973973974 0.5274739302321426
0.2963975975975976 0.5270534515687296
0.2966977977977978 0.5266331170165902
0.296997997997998 0.5262129266523389
0.2972981981981982 0.5257928805525788
0.2975983983983984 0.5253729787938989
0.2978985985985986 0.5249532214528762
0.2981987987987988 0.5245336086060729
0.298498998998999 0.5241141403300394
0.2987991991991992 0.5236948167013115
0.2990993993993994 0.5232756377964112
0.2993995995995996 0.5228566036918484
0.29969979979979977 0.5224377144641181
0.3 0.5220189701897018

==> Figures/Entanglement/Fidelity/fidelity_5.dat <==
x y
0 1
0.0001 0.9997600124452833
0.0004002002002002002 0.9990397188717554
0.0007004004004004004 0.9983196497385208
0.0010006006006006006 0.9975998051511271
0.0013008008008008008 0.9968801852153076
0.001601001001001001 0.9961607900368079
0.0019012012012012012 0.995441619721343
0.0022014014014014012 0.9947226743743598
0.0025016016016016014 0.9940039541015975
0.0028018018018018016 0.9932854590086356
0.003102002002002002 0.9925671892010126
0.003402202202202202 0.991849144784254
0.0037024024024024022 0.9911313258638613
0.0040026026026026024 0.990413732545293
0.004302802802802803 0.9896963649339827
0.004603003003003003 0.988979223135366
0.0049032032032032035 0.9882623072547458
0.005203403403403404 0.9875456173975025
0.005503603603603604 0.9868291536689457
0.005803803803803804 0.9861129161743658
0.006104004004004004 0.9853969050190026
0.006404204204204205 0.9846811203080853
0.006704404404404405 0.9839655621467964
0.0070046046046046044 0.983250230640306
0.007304804804804805 0.9825351258937314
0.007605005005005006 0.9818202480121951
0.007905205205205205 0.9811055971007167
0.008205405405405404 0.9803911732643621
0.008505605605605605 0.9796769766081233
0.008805805805805806 0.97896300723698
0.009106006006006005 0.97824926525587
0.009406206206206205 0.9775357507697018
0.009706406406406406 0.9768224638833541
0.010006606606606606 0.9761094047016723
0.010306806806806807 0.9753965733294834
0.010607007007007006 0.9746839698715372
0.010907207207207207 0.9739715944326048
0.011207407407407407 0.9732594471173949
0.011507607607607606 0.9725475280306006
0.011807807807807807 0.971835837276871
0.012108008008008007 0.9711243749608253
0.012408208208208208 0.9704131411870516
0.012708408408408409 0.9697021360601084
0.013008608608608608 0.9689913596845249
0.013308808808808808 0.9682808121647704
0.013609009009009009 0.967570493605313
0.013909209209209208 0.9668604041105758
0.014209409409409408 0.9661505437849477
0.014509609609609609 0.9654409127327894
0.01480980980980981 0.964731511058421
0.01511001001001001 0.9640223388661381
0.01541021021021021 0.9633133962601936
0.01571041041041041 0.9626046833448118
0.01601061061061061 0.9618962002241921
0.01631081081081081 0.9611879470024733
0.01661101101101101 0.9604799237837858
0.01691121121121121 0.9597721306722181
0.01721141141141141 0.9590645677718226
0.017511611611611612 0.958357235186622
0.017811811811811813 0.9576501330206002
0.01811201201201201 0.9569432613777096
0.01841221221221221 0.956236620361866
0.01871241241241241 0.9555302100769618
0.01901261261261261 0.9548240306268274
0.019312812812812812 0.9541180821152824
0.019613013013013013 0.9534123646461086
0.019913213213213213 0.9527068783230462
0.020213413413413414 0.9520016232498046
0.020513613613613615 0.9512965995300572
0.020813813813813812 0.9505918072674404
0.021114014014014013 0.9498872465655585
0.021414214214214213 0.9491829175279844
0.021714414414414414 0.9484788202582358
0.022014614614614614 0.9477749548598178
0.022314814814814815 0.947071321436188
0.022615015015015016 0.946367920090771
0.022915215215215213 0.9456647509269587
0.023215415415415414 0.9449618140481008
0.023515615615615614 0.9442591095575136
0.023815815815815815 0.9435566375584793
0.024116016016016015 0.942854398154242
0.024416216216216216 0.942152391448013
0.024716416416416417 0.9414506175429533
0.025016616616616617 0.9407490765422029
0.025316816816816818 0.9400477685488603
0.025617017017017015 0.9393466936659866
0.025917217217217216 0.9386458519966059
0.026217417417417416 0.9379452436437057
0.026517617617617617 0.937244868710235
0.026817817817817818 0.9365447272991086
0.02711801801801802 0.9358448195132076
0.02741821821821822 0.9351451454553591
0.027718418418418416 0.9344457052283686
0.028018618618618617 0.9337464989350005
0.028318818818818817 0.9330475266779811
0.028619019019019018 0.9323487885599964
0.02891921921921922 0.9316502846836983
0.02921941941941942 0.9309520151516993
0.02951961961961962 0.930253980066573
0.02981981981981982 0.9295561795308596
0.03012002002002002 0.9288586136470475
0.03042022022022022 0.9281612825176005
0.03072042042042042 0.9274641862449408
0.03102062062062062 0.92676732493145
0.03132082082082082 0.9260706986794711
0.031621021021021024 0.925374307591311
0.03192122122122122 0.9246781517692338
0.032221421421421426 0.9239822313154675
0.03252162162162162 0.9232865463322002
0.03282182182182183 0.9225910969215867
0.033122022022022024 0.9218958831857256
0.03342222222222223 0.9212009052266931
0.033722422422422425 0.9205061631465193
0.03402262262262262 0.9198116570471968
0.03432282282282283 0.9191173870306767
0.034623023023023024 0.918423353198871
0.03492322322322323 0.917729555653651
0.035223423423423425 0.9170359944968511
0.03552362362362363 0.9163426698302624
0.035823823823823826 0.9156495817556397
0.03612402402402402 0.9149567303746889
0.03642422422422423 0.9142641157890847
0.036724424424424425 0.913571738100457
0.03702462462462463 0.9128795974103985
0.037324824824824826 0.9121876938204568
0.03762502502502503 0.9114960274321426
0.03792522522522523 0.9108045983469226
0.03822542542542543 0.9101134066662254
0.03852562562562563 0.9094224524914408
0.038825825825825826 0.9087317359239053
0.03912602602602603 0.9080412570649283
0.03942622622622623 0.9073510160157701
0.03972642642642643 0.9066610128776533
0.04002662662662663 0.9059712477517575
0.04032682682682683 0.9052817207392193
0.04062702702702703 0.9045924319411358
0.040927227227227234 0.90390338145856
0.04122742742742743 0.9032145693925087
0.04152762762762763 0.9025259958439451
0.04182782782782783 0.9018376609138004
0.04212802802802803 0.9011495647029596
0.04242822822822823 0.9004617073122668
0.04272842842842843 0.899774088842523
0.043028628628628635 0.899086709394486
0.04332882882882883 0.8983995690688723
0.04362902902902903 0.8977126679663538
0.04392922922922923 0.8970260061875642
0.04422942942942943 0.8963395838330841
0.044529629629629634 0.8956534010034606
0.04482982982982983 0.8949674577991941
0.045130030030030036 0.8942817543207426
0.04543023023023023 0.89359629066852
0.04573043043043043 0.8929110669428961
0.046030630630630634 0.8922260832441989
0.04633083083083083 0.8915413396727113
0.046631031031031035 0.8908568363286726
0.04693123123123123 0.8901725733122816
0.047231431431431437 0.8894885507236838
0.047531631631631634 0.88880476866299
0.04783183183183184 0.8881212272302632
0.048132032032032035 0.8874379265255216
0.04843223223223223 0.8867548666487405
0.048732432432432436 0.8860720476998496
0.04903263263263263 0.885389469778734
0.04933283283283284 0.8847071329852351
0.049633033033033035 0.8840250374191512
0.04993323323323324 0.883343183180227
0.050233433433433436 0.8826615703681719
0.05053363363363364 0.8819801990826459
0.05083383383383384 0.8812990694232645
0.051134034034034034 0.8806181814895981
0.05143423423423424 0.8799375353811714
0.051734434434434436 0.8792571311974628
0.05203463463463464 0.878576969037907
0.05233483483483484 0.8778970490018904
0.05263503503503504 0.8772173711887573
0.05293523523523524 0.8765379356977991
0.053235435435435435 0.8758587426282672
0.05353563563563564 0.8751797920793657
0.05383583583583584 0.8745010841502521
0.05413603603603604 0.8738226189400364
0.05443623623623624 0.8731443965477835
0.05473643643643644 0.8724664170725115
0.05503663663663664 0.8717886806131905
0.055336836836836836 0.8711111872687476
0.05563703703703704 0.8704339371380558
0.05593723723723724 0.8697569303199467
0.05623743743743744 0.8690801669132039
0.05653763763763764 0.8684036470165635
0.05683783783783784 0.8677273707287135
0.05713803803803804 0.8670513381482957
0.057438238238238244 0.8663755493739038
0.05773843843843844 0.8657000045040835
0.05803863863863864 0.8650247036373343
0.05833883883883884 0.8643496468721032
0.05863903903903904 0.8636748343067946
0.058939239239239244 0.8630002660397628
0.05923943943943944 0.8623259421693134
0.059539639639639645 0.8616518627937046
0.05983983983983984 0.8609780280111451
0.060140040040040046 0.8603044379197974
0.060440240240240244 0.859631092617772
0.06074044044044044 0.8589579922031354
0.061040640640640645 0.8582851367738983
0.06134084084084084 0.8576125264280289
0.061641041041041046 0.8569401612634431
0.06194124124124124 0.8562680413780097
0.06224144144144145 0.8555961668695462
0.06254164164164164 0.854924537835822
0.06284184184184184 0.8542531543745573
0.06314204204204205 0.8535820165834213
0.06344224224224225 0.8529111245600351
0.06374244244244244 0.8522404784019709
0.06404264264264264 0.8515700782067461
0.06434284284284285 0.8508999240718326
0.06464304304304305 0.8502300160946523
0.06494324324324324 0.8495603543725742
0.06524344344344345 0.8488909390029192
0.06554364364364365 0.8482217700829581
0.06584384384384384 0.8475528477099082
0.06614404404404405 0.8468841719809391
0.06644424424424425 0.8462157429931694
0.06674444444444445 0.8455475608436667
0.06704464464464464 0.844879625629444
0.06734484484484485 0.844211937447468
0.06764504504504505 0.8435444963946529
0.06794524524524524 0.8428773025678609
0.06824544544544545 0.8422103560639033
0.06854564564564565 0.8415436569795398
0.06884584584584585 0.8408772054114787
0.06914604604604604 0.8402110014563763
0.06944624624624625 0.8395450452108387
0.06974644644644645 0.8388793367714158
0.07004664664664664 0.8382138762346092
0.07034684684684685 0.8375486636968679
0.07064704704704705 0.8368836992545878
0.07094724724724726 0.8362189830041135
0.07124744744744745 0.8355545150417351
0.07154764764764765 0.8348902954636931
0.07184784784784785 0.834226324366173
0.07214804804804804 0.8335626018453094
0.07244824824824825 0.8328991279971804
0.07274844844844845 0.8322359029178148
0.07304864864864866 0.8315729267031865
0.07334884884884885 0.8309101994492175
0.07364904904904905 0.8302477212517754
0.07394924924924925 0.8295854922066744
0.07424944944944946 0.8289235124096753
0.07454964964964965 0.8282617819564858
0.07484984984984985 0.8276003009427605
0.07515005005005006 0.8269390694640962
0.07545025025025025 0.8262780876160395
0.07575045045045045 0.8256173554940819
0.07605065065065066 0.824956873193662
0.07635085085085086 0.8242966408101613
0.07665105105105105 0.8236366584389081
0.07695125125125125 0.8229769261751783
0.07725145145145146 0.8223174441141895
0.07755165165165165 0.8216582123511088
0.07785185185185185 0.8209992309810427
0.07815205205205206 0.8203405000990476
0.07845225225225226 0.8196820198001223
0.07875245245245245 0.8190237901792131
0.07905265265265266 0.8183658113312076
0.07935285285285286 0.8177080833509405
0.07965305305305305 0.81705060633319
0.07995325325325325 0.8163933803726792
0.08025345345345346 0.8157364055640738
0.08055365365365366 0.8150796820019859
0.08085385385385385 0.8144232097809718
0.08115405405405406 0.8137669889955279
0.08145425425425426 0.8131110197400979
0.08175445445445446 0.8124553021090686
0.08205465465465465 0.8117998361967705
0.08235485485485486 0.8111446220974773
0.08265505505505506 0.8104896599054057
0.08295525525525525 0.8098349497147164
0.08325545545545546 0.8091804916195123
0.08355565565565566 0.8085262857138417
0.08385585585585587 0.8078723320916916
0.08415605605605606 0.8072186308469947
0.08445625625625626 0.8065651820736268
0.08475645645645646 0.8059119858654049
0.08505665665665665 0.8052590423160896
0.08535685685685686 0.8046063515193825
0.08565705705705706 0.8039539135689296
0.08595725725725727 0.8033017285583168
0.08625745745745746 0.8026497965810744
0.08655765765765766 0.8019981177306712
0.08685785785785786 0.8013466921005203
0.08715805805805805 0.8006955197839765
0.08745825825825826 0.8000446008743357
0.08775845845845846 0.7993939354648358
0.08805865865865867 0.7987435236486546
0.08835885885885886 0.7980933655189132
0.08865905905905906 0.7974434611686724
0.08895925925925927 0.7967938106909354
0.08925945945945946 0.7961444141786435
0.08955965965965966 0.7954952717246818
0.08985985985985986 0.7948463834218742
0.09016006006006007 0.7941977493629874
0.09046026026026026 0.793549369640726
0.09076046046046046 0.7929012443477363
0.09106066066066067 0.7922533735766056
0.09136086086086086 0.7916057574198594
0.09166106106106106 0.7909583959699656
0.09196126126126127 0.790311289319329
0.09226146146146147 0.7896644375602965
0.09256166166166166 0.7890178407851538
0.09286186186186186 0.7883714990861268
0.09316206206206207 0.7877254125553806
0.09346226226226227 0.7870795812850192
0.09376246246246246 0.7864340053670864
0.09406266266266267 0.7857886848935652
0.09436286286286287 0.785143619956378
0.09466306306306306 0.7844988106473834
0.09496326326326326 0.7838542570583813
0.09526346346346347 0.783209959281111
0.09556366366366367 0.7825659174072482
0.09586386386386386 0.7819221315284083
0.09616406406406407 0.7812786017361444
0.09646426426426427 0.7806353281219487
0.09676446446446446 0.7799923107772502
0.09706466466466467 0.7793495497934189
0.09736486486486487 0.7787070452617557
0.09766506506506507 0.7780647972735096
0.09796526526526526 0.7774228059198572
0.09826546546546547 0.7767810712919195
0.09856566566566567 0.7761395934807511
0.09886586586586586 0.7754983725773462
0.09916606606606607 0.7748574086726351
0.09946626626626627 0.774216701857485
0.09976646646646647 0.7735762522227011
0.10006666666666666 0.772936059859024
0.10036686686686687 0.7722961248571337
0.10066706706706707 0.7716564473076424
0.10096726726726728 0.7710170273011027
0.10126746746746747 0.7703778649280015
0.10156766766766767 0.7697389602787635
0.10186786786786788 0.7691003134437489
0.10216806806806807 0.7684619245132532
0.10246826826826827 0.7678237935775089
0.10276846846846847 0.7671859207266841
0.10306866866866868 0.7665483060508833
0.10336886886886887 0.7659109496401436
0.10366906906906907 0.7652738515844406
0.10396926926926928 0.7646370119736844
0.10426946946946947 0.7640004308977209
0.10456966966966967 0.7633641084463298
0.10486986986986988 0.7627280447092271
0.10517007007007008 0.7620922397760629
0.10547027027027027 0.7614566937364223
0.10577047047047047 0.7608214066798267
0.10607067067067068 0.7601863786957277
0.10637087087087087 0.7595516098735156
0.10667107107107107 0.7589171003025134
0.10697127127127128 0.7582828500719788
0.10727147147147148 0.7576488592711028
0.10757167167167167 0.7570151279890113
0.10787187187187187 0.7563816563147637
0.10817207207207208 0.7557484443373527
0.10847227227227227 0.755115492145706
0.10877247247247247 0.7544827998286823
0.10907267267267268 0.7538503674750754
0.10937287287287288 0.7532181951736134
0.10967307307307307 0.7525862830129555
0.10997327327327328 0.7519546310816952
0.11027347347347348 0.7513232394683586
0.11057367367367367 0.7506921082614043
0.11087387387387387 0.750061237549224
0.11117407407407408 0.7494306274201435
0.11147427427427428 0.748800277962416
0.11177447447447447 0.7481701892642342
0.11207467467467468 0.7475403614137169
0.11237487487487488 0.746910794498919
0.11267507507507508 0.7462814886078245
0.11297527527527527 0.7456524438283525
0.11327547547547548 0.7450236602483508
0.11357567567567568 0.7443951379556001
0.11387587587587587 0.7437668770378145
0.11417607607607608 0.7431388775826344
0.11447627627627628 0.7425111396776387
0.11477647647647649 0.7418836634103309
0.11507667667667668 0.7412564488681489
0.11537687687687688 0.7406294961384613
0.11567707707707708 0.7400028053085673
0.11597727727727727 0.7393763764656965
0.11627747747747748 0.7387502096970092
0.11657767767767768 0.7381243050895968
0.11687787787787789 0.7374986627304806
0.11717807807807808 0.7368732827066123
0.11747827827827828 0.7362481651048725
0.11777847847847848 0.735623310012074
0.11807867867867868 0.7349987175149577
0.11837887887887888 0.7343743877001956
0.11867907907907908 0.7337503206543888
0.11897927927927929 0.7331265164640673
0.11927947947947948 0.732502975215692
0.11957967967967968 0.7318796969956521
0.11987987987987989 0.7312566818902668
0.12018008008008009 0.7306339299857822
0.12048028028028028 0.730011441368376
0.12078048048048048 0.729389216124153
0.12108068068068069 0.7287672543391484
0.12138088088088088 0.7281455560993245
0.12168108108108108 0.7275241214905727
0.12198128128128129 0.7269029505987126
0.12228148148148149 0.7262820435094924
0.12258168168168168 0.7256614003085886
0.12288188188188189 0.7250410210816046
0.12318208208208209 0.7244209059140719
0.12348228228228228 0.7238010548914514
0.12378248248248248 0.7231814680991305
0.12408268268268269 0.7225621456224239
0.12438288288288289 0.7219430875465737
0.12468308308308308 0.7213242939567504
0.12498328328328329 0.7207057649380504
0.12528348348348348 0.7200875005754989
0.12558368368368367 0.7194695009540453
0.12588388388388388 0.718851766158568
0.12618408408408407 0.7182342962738714
0.12648428428428427 0.7176170913846871
0.12678448448448448 0.7170001515756721
0.12708468468468467 0.7163834769314114
0.12738488488488486 0.7157670675364143
0.12768508508508508 0.7151509234751179
0.12798528528528527 0.7145350448318843
0.12828548548548546 0.7139194316910011
0.12858568568568568 0.7133040841366828
0.12888588588588587 0.7126890022530691
0.1291860860860861 0.7120741861242255
0.12948628628628628 0.711459635834142
0.12978648648648647 0.7108453514667342
0.1300866866866867 0.7102313331058444
0.13038688688688688 0.7096175808352377
0.13068708708708707 0.7090040947386066
0.13098728728728729 0.7083908748995641
0.13128748748748748 0.7077779214016541
0.13158768768768767 0.7071652343283393
0.13188788788788788 0.7065528137630106
0.13218808808808807 0.7059406597889808
0.13248828828828826 0.7053287724894889
0.13278848848848848 0.704717151947697
0.13308868868868867 0.7041057982466915
0.1333888888888889 0.7034947114694817
0.13368908908908908 0.7028838916990023
0.13398928928928927 0.7022733390181107
0.1342894894894895 0.7016630535095871
0.13458968968968968 0.701053035256136
0.13488988988988987 0.700443284340385
0.1351900900900901 0.699833800844885
0.13549029029029028 0.6992245848521096
0.13579049049049047 0.698615636444455
0.13609069069069069 0.6980069557042416
0.13639089089089088 0.6973985427137106
0.1366910910910911 0.6967903975550275
0.13699129129129128 0.6961825203102776
0.13729149149149147 0.6955749110614714
0.1375916916916917 0.69496756989054
0.13789189189189188 0.6943604968793372
0.13819209209209207 0.693753692109638
0.1384922922922923 0.6931471556631402
0.13879249249249248 0.6925408876214625
0.13909269269269267 0.6919348880661452
0.1393928928928929 0.6913291570786514
0.13969309309309308 0.6907236947403627
0.13999329329329327 0.6901185011325844
0.1402934934934935 0.6895135763365423
0.14059369369369368 0.6889089204333829
0.1408938938938939 0.6883045335041732
0.14119409409409409 0.687700415629902
0.14149429429429428 0.6870965668914778
0.1417944944944945 0.6864929873697301
0.14209469469469468 0.6858896771454085
0.14239489489489487 0.685286636299182
0.1426950950950951 0.6846838649116412
0.14299529529529528 0.6840813630632961
0.14329549549549547 0.6834791308345766
0.1435956956956957 0.6828771683058324
0.14389589589589588 0.6822754755573324
0.14419609609609607 0.6816740526692656
0.1444962962962963 0.6810728997217401
0.14479649649649648 0.6804720167947844
0.1450966966966967 0.6798714039683429
0.1453968968968969 0.6792710613222833
0.14569709709709708 0.6786709889363888
0.1459972972972973 0.6780711868903635
0.1462974974974975 0.6774716552638284
0.14659769769769768 0.6768723941363252
0.1468978978978979 0.6762734035873126
0.14719809809809808 0.6756746836961676
0.14749829829829827 0.675076234542186
0.1477984984984985 0.6744780562045801
0.14809869869869868 0.6738801487624831
0.1483988988988989 0.6732825122949432
0.1486990990990991 0.6726851468809274
0.14899929929929928 0.6720880525993204
0.1492994994994995 0.6714912295289238
0.1495996996996997 0.6708946777484577
0.14989989989989988 0.6702983973365577
0.1502001001001001 0.6697023883717782
0.1505003003003003 0.6691066509325891
0.15080050050050048 0.668511185097379
0.1511007007007007 0.6679159909444501
0.1514009009009009 0.6673210685520239
0.15170110110110108 0.6667264179982375
0.1520013013013013 0.6661320393611452
0.15230150150150149 0.6655379327187159
0.1526017017017017 0.6649440981488355
0.1529019019019019 0.6643505357293061
0.15320210210210208 0.6637572455378454
0.1535023023023023 0.6631642276520872
0.1538025025025025 0.6625714821495795
0.15410270270270268 0.6619790091077877
0.1544029029029029 0.6613868086040908
0.1547031031031031 0.6607948807157851
0.15500330330330328 0.66020322552008
0.1553035035035035 0.6596118430941013
0.1556037037037037 0.6590207335148889
0.1559039039039039 0.6584298968593979
0.1562041041041041 0.6578393332044983
0.1565043043043043 0.6572490426269731
0.1568045045045045 0.6566590252035214
0.1571047047047047 0.6560692810107556
0.15740490490490489 0.655479810125203
0.1577051051051051 0.6548906126233044
0.1580053053053053 0.6543016885814139
0.15830550550550548 0.6537130380758011
0.1586057057057057 0.6531246611826474
0.1589059059059059 0.6525365579780497
0.15920610610610608 0.6519487285380158
0.1595063063063063 0.6513611729384686
0.1598065065065065 0.6507738912552433
0.1601067067067067 0.6501868835640896
0.1604069069069069 0.6496001499406677
0.1607071071071071 0.6490136904605531
0.1610073073073073 0.6484275051992322
0.1613075075075075 0.6478415942321047
0.1616077077077077 0.6472559576344827
0.1619079079079079 0.6466705954815896
0.1622081081081081 0.6460855078485631
0.16250830830830829 0.6455006948104508
0.1628085085085085 0.6449161564422132
0.1631087087087087 0.6443318928187227
0.1634089089089089 0.6437479040147629
0.1637091091091091 0.6431641901050297
0.1640093093093093 0.6425807511641293
0.1643095095095095 0.6419975872665807
0.1646097097097097 0.6414146984868128
0.1649099099099099 0.6408320848991664
0.1652101101101101 0.640249746577892
0.1655103103103103 0.6396676835971524
0.1658105105105105 0.6390858960310201
0.1661107107107107 0.6385043839534791
0.1664109109109109 0.6379231474384228
0.1667111111111111 0.6373421865596558
0.1670113113113113 0.6367615013908917
0.1673115115115115 0.6361810920057558
0.16761171171171171 0.6356009584777828
0.1679119119119119 0.6350211008804156
0.1682121121121121 0.6344415192870088
0.1685123123123123 0.6338622137708259
0.1688125125125125 0.6332831844050401
0.1691127127127127 0.6327044312627333
0.1694129129129129 0.6321259544168969
0.1697131131131131 0.6315477539404319
0.1700133133133133 0.6309698299061477
0.1703135135135135 0.6303921823867629
0.1706137137137137 0.6298148114549037
0.1709139139139139 0.6292377171831062
0.1712141141141141 0.6286608996438142
0.1715143143143143 0.6280843589093807
0.17181451451451452 0.6275080950520663
0.1721147147147147 0.6269321081440388
0.1724149149149149 0.626356398257376
0.17271511511511511 0.6257809654640617
0.1730153153153153 0.625205809835989
0.1733155155155155 0.6246309314449566
0.1736157157157157 0.6240563303626724
0.1739159159159159 0.6234820066607505
0.1742161161161161 0.6229079604107133
0.1745163163163163 0.6223341916839891
0.1748165165165165 0.6217607005519147
0.17511671671671672 0.6211874870857321
0.1754169169169169 0.620614551356591
0.1757171171171171 0.6200418934355476
0.17601731731731732 0.6194695133935635
0.1763175175175175 0.6188974113015088
0.1766177177177177 0.6183255872301576
0.17691791791791792 0.6177540412501917
0.1772181181181181 0.6171827734321974
0.1775183183183183 0.6166117838466681
0.17781851851851851 0.6160410725640031
0.1781187187187187 0.6154706396545053
0.1784189189189189 0.6149004851883862
0.1787191191191191 0.6143306092357591
0.1790193193193193 0.6137610118666458
0.17931951951951952 0.6131916931509703
0.1796197197197197 0.612622653158564
0.1799199199199199 0.6120538919591614
0.18022012012012012 0.611485409622403
0.1805203203203203 0.6109172062178333
0.1808205205205205 0.6103492818149008
0.18112072072072072 0.6097816364829589
0.1814209209209209 0.6092142702912657
0.1817211211211211 0.6086471833089829
0.18202132132132132 0.6080803756051752
0.1823215215215215 0.6075138472488127
0.1826217217217217 0.6069475983087685
0.18292192192192192 0.6063816288538192
0.1832221221221221 0.6058159389526453
0.18352232232232232 0.60525052867383
0.1838225225225225 0.6046853980858605
0.1841227227227227 0.6041205472571267
0.18442292292292292 0.6035559762559214
0.1847231231231231 0.6029916851504402
0.1850233233233233 0.6024276740087813
0.18532352352352352 0.6018639428989461
0.1856237237237237 0.601300491888838
0.1859239239239239 0.6007373210462627
0.18622412412412412 0.6001744304389282
0.1865243243243243 0.5996118201344448
0.18682452452452453 0.5990494902003246
0.18712472472472472 0.598487440703982
0.1874249249249249 0.5979256717127318
0.18772512512512513 0.5973641832937916
0.18802532532532532 0.5968029755142797
0.1883255255255255 0.5962420484412171
0.18862572572572572 0.595681402141524
0.1889259259259259 0.5951210366820235
0.1892261261261261 0.5945609521294393
0.18952632632632632 0.5940011485503939
0.1898265265265265 0.5934416260114139
0.1901267267267267 0.5928823845789236
0.19042692692692692 0.5923234243192493
0.1907271271271271 0.5917647452986176
0.19102732732732733 0.5912063475831544
0.19132752752752752 0.5906482312388864
0.1916277277277277 0.5900903963317402
0.19192792792792793 0.5895328429275422
0.19222812812812812 0.5889755710920176
0.1925283283283283 0.5884185808907938
0.19282852852852853 0.587861872389394
0.19312872872872872 0.587305445653244
0.1934289289289289 0.5867493007476661
0.19372912912912912 0.5861934377378839
0.19402932932932931 0.5856378566890187
0.19432952952952953 0.5850825576660912
0.19462972972972972 0.5845275407340202
0.1949299299299299 0.5839728059576238
0.19523013013013013 0.5834183534016183
0.19553033033033032 0.5828641831306169
0.1958305305305305 0.5823102952091344
0.19613073073073073 0.5817566897015801
0.19643093093093092 0.5812033666722632
0.1967311311311311 0.5806503261853903
0.19703133133133133 0.5800975683050651
0.19733153153153152 0.5795450930952901
0.1976317317317317 0.5789929006199641
0.19793193193193193 0.5784409909428845
0.19823213213213212 0.5778893641277437
0.19853233233233233 0.5773380202381339
0.19883253253253252 0.5767869593375419
0.19913273273273271 0.5762361814893527
0.19943293293293293 0.5756856867568474
0.19973313313313312 0.5751354752032041
0.2000333333333333 0.5745855468914968
0.20033353353353353 0.574035901884696
0.20063373373373372 0.5734865402456693
0.2009339339339339 0.5729374620371782
0.20123413413413413 0.5723886673218828
0.20153433433433432 0.5718401561623365
0.20183453453453454 0.5712919286209903
0.20213473473473473 0.5707439847601896
0.20243493493493492 0.570196324642176
0.20273513513513514 0.5696489483290856
0.20303533533533533 0.5691018558829505
0.20333553553553552 0.5685550473656978
0.20363573573573573 0.568008522839148
0.20393593593593592 0.5674622823650189
0.20423613613613611 0.5669163260049208
0.20453633633633633 0.5663706538203592
0.20483653653653652 0.5658252658727353
0.2051367367367367 0.5652801622233428
0.20543693693693693 0.5647353429333704
0.20573713713713712 0.5641908080639004
0.20603733733733734 0.5636465576759101
0.20633753753753753 0.5631025918302692
0.20663773773773772 0.5625589105877427
0.20693793793793794 0.5620155140089865
0.20723813813813813 0.5614724021545532
0.20753833833833832 0.5609295750848857
0.20783853853853854 0.5603870328603223
0.20813873873873873 0.5598447755410931
0.20843893893893892 0.5593028031873217
0.20873913913913913 0.558761115859024
0.20903933933933933 0.5582197136161088
0.20933953953953952 0.5576785965183777
0.20963973973973973 0.5571377646255237
0.20993993993993992 0.5565972179971338
0.21024014014014014 0.5560569566926857
0.21054034034034033 0.5555169807715493
0.21084054054054052 0.5549772902929871
0.21114074074074074 0.5544378853161526
0.21144094094094093 0.5538987659000917
0.21174114114114112 0.5533599321037409
0.21204134134134134 0.5528213839859298
0.21234154154154153 0.5522831216053763
0.21264174174174172 0.551745145020693
0.21294194194194194 0.5512074542903805
0.21324214214214213 0.5506700494728322
0.21354234234234235 0.5501329306263312
0.21384254254254254 0.5495960978090518
0.21414274274274273 0.5490595510790589
0.21444294294294294 0.5485232904943074
0.21474314314314313 0.547987316112643
0.21504334334334332 0.5474516279917999
0.21534354354354354 0.5469162261894052
0.21564374374374373 0.5463811107629731
0.21594394394394392 0.5458462817699091
0.21624414414414414 0.5453117392675079
0.21654434434434433 0.5447774833129536
0.21684454454454452 0.5442435139633202
0.21714474474474474 0.54370983127557
0.21744494494494493 0.543176435306556
0.21774514514514515 0.5426433261130176
0.21804534534534534 0.5421105037515862
0.21834554554554553 0.5415779682787797
0.21864574574574575 0.5410457197510051
0.21894594594594594 0.5405137582245586
0.21924614614614613 0.5399820837556245
0.21954634634634634 0.5394506964002747
0.21984654654654653 0.5389195962144695
0.22014674674674672 0.5383887832540583
0.22044694694694694 0.537858257574776
0.22074714714714713 0.5373280192322483
0.22104734734734732 0.5367980682819858
0.22134754754754754 0.536268404779388
0.22164774774774773 0.5357390287797411
0.22194794794794795 0.5352099403382196
0.22224814814814814 0.5346811395098835
0.22254834834834833 0.5341526263496814
0.22284854854854855 0.5336244009124478
0.22314874874874874 0.5330964632529043
0.22344894894894893 0.5325688134256588
0.22374914914914915 0.5320414514852054
0.22404934934934934 0.5315143774859259
0.22434954954954953 0.5309875914820871
0.22464974974974974 0.5304610935278421
0.22494994994994993 0.5299348836772302
0.22525015015015015 0.5294089619841763
0.22555035035035034 0.5288833285024916
0.22585055055055053 0.5283579832858721
0.22615075075075075 0.5278329263879002
0.22645095095095094 0.5273081578620423
0.22675115115115113 0.526783677761652
0.22705135135135135 0.5262594861399655
0.22735155155155154 0.5257355830501063
0.22765175175175173 0.5252119685450813
0.22795195195195195 0.5246886426777829
0.22825215215215214 0.5241656055009877
0.22855235235235233 0.5236428570673567
0.22885255255255255 0.5231203974294355
0.22915275275275274 0.5225982266396533
0.22945295295295295 0.522076344750325
0.22975315315315314 0.5215547518136473
0.23005335335335333 0.5210334478817024
0.23035355355355355 0.5205124330064553
0.23065375375375374 0.5199917072397551
0.23095395395395393 0.5194712706333342
0.23125415415415415 0.5189511232388079
0.23155435435435434 0.5184312651076759
0.23185455455455453 0.5179116962913192
0.23215475475475475 0.5173924168410039
0.23245495495495494 0.5168734268078767
0.23275515515515516 0.5163547262429686
0.23305535535535535 0.515836315197193
0.23335555555555554 0.5153181937213449
0.23365575575575576 0.5148003618661026
0.23395595595595595 0.5142828196820256
0.23425615615615614 0.5137655672195572
0.23455635635635635 0.51324860452902
0.23485655655655654 0.5127319316606217
0.23515675675675674 0.5122155486644485
0.23545695695695695 0.5116994555904703
0.23575715715715714 0.5111836524885376
0.23605735735735733 0.5106681394083825
0.23635755755755755 0.5101529163996181
0.23665775775775774 0.5096379835117393
0.23695795795795796 0.5091233407941209
0.23725815815815815 0.5086089882960189
0.23755835835835834 0.5080949260665705
0.23785855855855856 0.5075811541547922
0.23815875875875875 0.507067672609583
0.23845895895895894 0.5065544814797203
0.23875915915915916 0.506041580813863
0.23905935935935935 0.505528970660549
0.23935955955955954 0.5050166510681966
0.23965975975975976 0.5045046220851047
0.23995995995995995 0.5039928837594506
0.24026016016016016 0.5034814361392925
0.24056036036036035 0.5029702792725665
0.24086056056056054 0.5024594132070895
0.24116076076076076 0.5019488379905565
0.24146096096096095 0.5014385536705425
0.24176116116116114 0.5009285602945003
0.24206136136136136 0.5004188579097635
0.24236156156156155 0.49990944656354186
0.24266176176176174 0.49940032630292575
0.24296196196196196 0.49889149717488296
0.24326216216216215 0.49838295922625947
0.24356236236236234 0.4978747125037807
0.24386256256256256 0.4973667570540489
0.24416276276276275 0.49685909292354474
0.24446296296296297 0.49635172015862633
0.24476316316316316 0.49584463880553054
0.24506336336336335 0.4953378489103704
0.24536356356356356 0.4948313505191375
0.24566376376376375 0.49432514367770064
0.24596396396396394 0.49381922843180454
0.24626416416416416 0.49331360482707304
0.24656436436436435 0.4928082729090054
0.24686456456456454 0.4923032327229782
0.24716476476476476 0.4917984843142448
0.24746496496496495 0.4912940277279353
0.24776516516516514 0.4907898630090557
0.24806536536536536 0.4902859902024887
0.24836556556556555 0.4897824093529937
0.24866576576576577 0.4892791205052045
0.24896596596596596 0.48877612370363366
0.24926616616616615 0.4882734189926666
0.24956636636636637 0.4877710064165663
0.24986656656656656 0.48726888601947055
0.25016676676676675 0.4867670578453933
0.25046696696696696 0.486265521938223
0.2507671671671672 0.48576427834172414
0.25106736736736734 0.4852633270995358
0.25136756756756756 0.48476266825517156
0.2516677677677678 0.484262301852021
0.25196796796796794 0.4837622279333477
0.25226816816816816 0.4832624465422898
0.2525683683683684 0.4827629577218601
0.25286856856856854 0.48226376151494565
0.25316876876876876 0.481764857964308
0.253468968968969 0.48126624711258215
0.25376916916916914 0.48076792900227827
0.25406936936936936 0.48026990367577843
0.2543695695695696 0.47977217117534116
0.25466976976976974 0.47927473154309563
0.25496996996996996 0.47877758482104654
0.2552701701701702 0.47828073105107116
0.25557037037037034 0.47778417027492015
0.25587057057057055 0.4772879025342174
0.2561707707707708 0.47679192787045965
0.25647097097097094 0.47629624632501655
0.25677117117117115 0.47580085793913
0.25707137137137137 0.47530576275391573
0.25737157157157153 0.4748109608103605
0.25767177177177175 0.47431645214932416
0.25797197197197197 0.47382223681153934
0.2582721721721722 0.4733283148376098
0.25857237237237235 0.47283468626801184
0.25887257257257257 0.4723413511430932
0.2591727727727728 0.47184830950307416
0.25947297297297295 0.4713555613880461
0.25977317317317317 0.4708631068379722
0.2600733733733734 0.4703709458926859
0.26037357357357355 0.46987907859189365
0.26067377377377376 0.46938750497517157
0.260973973973974 0.46889622508196765
0.26127417417417415 0.46840523895160086
0.26157437437437436 0.46791454662326004
0.2618745745745746 0.46742414813600575
0.26217477477477474 0.4669340435287681
0.26247497497497496 0.46644423284034836
0.2627751751751752 0.46595471610941713
0.26307537537537534 0.46546549337451704
0.26337557557557556 0.4649765646740585
0.2636757757757758 0.46448793004632316
0.26397597597597594 0.463999589529462
0.26427617617617616 0.4635115431614958
0.2645763763763764 0.46302379098031504
0.26487657657657654 0.4625363330236796
0.26517677677677676 0.46204916932921836
0.265476976976977 0.46156229993442927
0.2657771771771772 0.46107572487668014
0.26607737737737736 0.4605894441932065
0.2663775775775776 0.46010345792111373
0.2666777777777778 0.4596177660973757
0.26697797797797795 0.4591323687588344
0.26727817817817817 0.45864726594220045
0.2675783783783784 0.4581624576840528
0.26787857857857855 0.45767794402083933
0.26817877877877877 0.45719372498887395
0.268478978978979 0.4567098006243416
0.26877917917917915 0.4562261709632922
0.26907937937937937 0.4557428360416448
0.2693795795795796 0.45525979589518556
0.26967977977977975 0.4547770505595687
0.26997997997997997 0.45429460007031497
0.2702801801801802 0.4538124444628132
0.27058038038038035 0.453330583772319
0.27088058058058057 0.45284901803395383
0.2711807807807808 0.45236774728270823
0.27148098098098095 0.45188677155343754
0.27178118118118116 0.4514060908808646
0.2720813813813814 0.4509257052995788
0.27238158158158154 0.4504456148440354
0.27268178178178176 0.44996581954855647
0.272981981981982 0.44948631944732953
0.2732821821821822 0.44900711457440884
0.27358238238238236 0.4485282049637142
0.2738825825825826 0.44804959064903155
0.2741827827827828 0.44757127166401134
0.27448298298298296 0.44709324804217115
0.2747831831831832 0.4466155198168924
0.2750833833833834 0.4461380870214229
0.27538358358358356 0.4456609496888755
0.2756837837837838 0.44518410785222756
0.275983983983984 0.4447075615443219
0.27628418418418416 0.44423131079786554
0.2765843843843844 0.443755355645431
0.2768845845845846 0.44327969611945406
0.27718478478478475 0.4428043322522371
0.277484984984985 0.44232926407594453
0.2777851851851852 0.4418544916226062
0.27808538538538535 0.4413800149241159
0.27838558558558557 0.4409058340122308
0.2786857857857858 0.4404319489185729
0.27898598598598595 0.43995835967462715
0.27928618618618617 0.4394850663117426
0.2795863863863864 0.43901206886113087
0.27988658658658655 0.43853936735386817
0.28018678678678677 0.438066961820893
0.280486986986987 0.4375948522930073
0.2807871871871872 0.43712303880087655
0.28108738738738737 0.4366515213750281
0.2813875875875876 0.4361803000458528
0.2816877877877878 0.43570937484360356
0.28198798798798796 0.43523874579839683
0.2822881881881882 0.4347684129402098
0.2825883883883884 0.43429837629888407
0.28288858858858856 0.43382863590412135
0.2831887887887888 0.4333591917854869
0.283488988988989 0.4328900439724065
0.28378918918918916 0.43242119249416944
0.2840893893893894 0.4319526373799252
0.2843895895895896 0.43148437865868594
0.28468978978978976 0.43101641635932453
0.28498998998999 0.43054875051057484
0.2852901901901902 0.43008138114103345
0.28559039039039036 0.42961430827915625
0.2858905905905906 0.4291475319532614
0.2861907907907908 0.4286810521915276
0.28649099099099096 0.42821486902199357
0.2867911911911912 0.4277489824725597
0.2870913913913914 0.427283392570986
0.28739159159159156 0.42681809934489384
0.2876917917917918 0.4263531028217632
0.287991991991992 0.4258884030289367
0.28829219219219215 0.4254239999936146
0.28859239239239237 0.4249598937428583
0.2888925925925926 0.4244960843035883
0.2891927927927928 0.4240325717025856
0.28949299299299297 0.4235693559664904
0.2897931931931932 0.4231064371218021
0.2900933933933934 0.42264381519487976
0.29039359359359357 0.4221814902119412
0.2906937937937938 0.4217194621990638
0.290993993993994 0.42125773118218335
0.29129419419419417 0.42079629718709544
0.2915943943943944 0.4203351602394534
0.2918945945945946 0.4198743203647695
0.29219479479479477 0.4194137775884147
0.292494994994995 0.41895353193561796
0.2927951951951952 0.4184935834314672
0.29309539539539536 0.41803393210090767
0.2933955955955956 0.4175745779687434
0.2936957957957958 0.41711552105963534
0.29399599599599596 0.4166567613981034
0.2942961961961962 0.41619829900852406
0.2945963963963964 0.4157401339151321
0.29489659659659656 0.41528226614201985
0.2951967967967968 0.4148246957131363
0.295496996996997 0.4143674226522881
0.29579719719719716 0.41391044698313895
0.2960973973973974 0.41345376872920947
0.2963975975975976 0.41299738791387663
0.2966977977977978 0.4125413045603758
0.296997997997998 0.4120855186917969
0.2972981981981982 0.4116300303310876
0.2975983983983984 0.41117483950105144
0.2978985985985986 0.4107199462243489
0.2981987987987988 0.41026535052349566
0.298498998998999 0.40981105242086446
0.2987991991991992 0.4093570519386836
0.2990993993993994 0.40890334909903625
0.2993995995995996 0.408449943923863
0.29969979979979977 0.40799683643495877
0.3 0.4075440266539743

==> Figures/Entanglement/Psucc/p_succ2.dat <==
x y
0.00000000000000 0.000000000000
0.00030030030030 0.000600420240
0.00060060060060 0.001200479759
0.00090090090090 0.001800178557
0.00120120120120 0.002399516634
0.00150150150150 0.002998493989
0.00180180180180 0.003597110624
0.00210210210210 0.004195366538
0.00240240240240 0.004793261730
0.00270270270270 0.005390796202
0.00300300300300 0.005987969952
0.00330330330330 0.006584782981
0.00360360360360 0.007181235289
0.00390390390390 0.007777326876
0.00420420420420 0.008373057742
0.00450450450450 0.008968427887
0.00480480480480 0.009563437311
0.00510510510511 0.010158086014
0.00540540540541 0.010752373996
0.00570570570571 0.011346301256
0.00600600600601 0.011939867796
0.00630630630631 0.012533073614
0.00660660660661 0.013125918712
0.00690690690691 0.013718403088
0.00720720720721 0.014310526743
0.00750750750751 0.014902289677
0.00780780780781 0.015493691890
0.00810810810811 0.016084733382
0.00840840840841 0.016675414153
0.00870870870871 0.017265734203
0.00900900900901 0.017855693531
0.00930930930931 0.018445292139
0.00960960960961 0.019034530026
0.00990990990991 0.019623407191
0.01021021021021 0.020211923635
0.01051051051051 0.020800079359
0.01081081081081 0.021387874361
0.01111111111111 0.021975308642
0.01141141141141 0.022562382202
0.01171171171171 0.023149095041
0.01201201201201 0.023735447159
0.01231231231231 0.024321438556
0.01261261261261 0.024907069231
0.01291291291291 0.025492339186
0.01321321321321 0.026077248420
0.01351351351351 0.026661796932
0.01381381381381 0.027245984723
0.01411411411411 0.027829811794
0.01441441441441 0.028413278143
0.01471471471471 0.028996383771
0.01501501501502 0.029579128678
0.01531531531532 0.030161512864
0.01561561561562 0.030743536329
0.01591591591592 0.031325199073
0.01621621621622 0.031906501096
0.01651651651652 0.032487442397
0.01681681681682 0.033068022978
0.01711711711712 0.033648242837
0.01741741741742 0.034228101976
0.01771771771772 0.034807600393
0.01801801801802 0.035386738089
0.01831831831832 0.035965515065
0.01861861861862 0.036543931319
0.01891891891892 0.037121986852
0.01921921921922 0.037699681664
0.01951951951952 0.038277015754
0.01981981981982 0.038853989124
0.02012012012012 0.039430601773
0.02042042042042 0.040006853701
0.02072072072072 0.040582744907
0.02102102102102 0.041158275393
0.02132132132132 0.041733445157
0.02162162162162 0.042308254200
0.02192192192192 0.042882702522
0.02222222222222 0.043456790123
0.02252252252252 0.044030517003
0.02282282282282 0.044603883162
0.02312312312312 0.045176888600
0.02342342342342 0.045749533317
0.02372372372372 0.046321817313
0.02402402402402 0.046893740587
0.02432432432432 0.047465303141
0.02462462462462 0.048036504973
0.02492492492492 0.048607346085
0.02522522522523 0.049177826475
0.02552552552553 0.049747946144
0.02582582582583 0.050317705092
0.02612612612613 0.050887103320
0.02642642642643 0.051456140826
0.02672672672673 0.052024817610
0.02702702702703 0.052593133674
0.02732732732733 0.053161089017
0.02762762762763 0.053728683639
0.02792792792793 0.054295917539
0.02822822822823 0.054862790719
0.02852852852853 0.055429303177
0.02882882882883 0.055995454914
0.02912912912913 0.056561245931
0.02942942942943 0.057126676226
0.02972972972973 0.057691745800
0.03003003003003 0.058256454653
0.03033033033033 0.058820802785
0.03063063063063 0.059384790196
0.03093093093093 0.059948416885
0.03123123123123 0.060511682854
0.03153153153153 0.061074588102
0.03183183183183 0.061637132628
0.03213213213213 0.062199316434
0.03243243243243 0.062761139518
0.03273273273273 0.063322601881
0.03303303303303 0.063883703523
0.03333333333333 0.064444444444
0.03363363363363 0.065004824644
0.03393393393393 0.065564844123
0.03423423423423 0.066124502881
0.03453453453453 0.066683800918
0.03483483483483 0.067242738234
0.03513513513514 0.067801314828
0.03543543543544 0.068359530702
0.03573573573574 0.068917385854
0.03603603603604 0.069474880286
0.03633633633634 0.070032013996
0.03663663663664 0.070588786985
0.03693693693694 0.071145199253
0.03723723723724 0.071701250800
0.03753753753754 0.072256941626
0.03783783783784 0.072812271731
0.03813813813814 0.073367241115
0.03843843843844 0.073921849778
0.03873873873874 0.074476097719
0.03903903903904 0.075029984940
0.03933933933934 0.075583511439
0.03963963963964 0.076136677218
0.03993993993994 0.076689482275
0.04024024024024 0.077241926611
0.04054054054054 0.077794010226
0.04084084084084 0.078345733121
0.04114114114114 0.078897095293
0.04144144144144 0.079448096745
0.04174174174174 0.079998737476
0.04204204204204 0.080549017486
0.04234234234234 0.081098936775
0.04264264264264 0.081648495342
0.04294294294294 0.082197693189
0.04324324324324 0.082746530314
0.04354354354354 0.083295006718
0.04384384384384 0.083843122402
0.04414414414414 0.084390877364
0.04444444444444 0.084938271605
0.04474474474474 0.085485305125
0.04504504504505 0.086031977924
0.04534534534535 0.086578290002
0.04564564564565 0.087124241358
0.04594594594595 0.087669831994
0.04624624624625 0.088215061909
0.04654654654655 0.088759931102
0.04684684684685 0.089304439575
0.04714714714715 0.089848587326
0.04744744744745 0.090392374356
0.04774774774775 0.090935800666
0.04804804804805 0.091478866254
0.04834834834835 0.092021571121
0.04864864864865 0.092563915267
0.04894894894895 0.093105898691
0.04924924924925 0.093647521395
0.04954954954955 0.094188783378
0.04984984984985 0.094729684640
0.05015015015015 0.095270225180
0.05045045045045 0.095810405000
0.05075075075075 0.096350224098
0.05105105105105 0.096889682475
0.05135135135135 0.097428780131
0.05165165165165 0.097967517067
0.05195195195195 0.098505893281
0.05225225225225 0.099043908774
0.05255255255255 0.099581563546
0.05285285285285 0.100118857596
0.05315315315315 0.100655790926
0.05345345345345 0.101192363535
0.05375375375375 0.101728575422
0.05405405405405 0.102264426589
0.05435435435435 0.102799917034
0.05465465465465 0.103335046758
0.05495495495495 0.103869815762
0.05525525525526 0.104404224044
0.05555555555556 0.104938271605
0.05585585585586 0.105471958445
0.05615615615616 0.106005284564
0.05645645645646 0.106538249962
0.05675675675676 0.107070854638
0.05705705705706 0.107603098594
0.05735735735736 0.108134981829
0.05765765765766 0.108666504342
0.05795795795796 0.109197666135
0.05825825825826 0.109728467206
0.05855855855856 0.110258907556
0.05885885885886 0.110788987185
0.05915915915916 0.111318706093
0.05945945945946 0.111848064280
0.05975975975976 0.112377061746
0.06006006006006 0.112905698491
0.06036036036036 0.113433974515
0.06066066066066 0.113961889818
0.06096096096096 0.114489444399
0.06126126126126 0.115016638260
0.06156156156156 0.115543471399
0.06186186186186 0.116069943818
0.06216216216216 0.116596055515
0.06246246246246 0.117121806491
0.06276276276276 0.117647196746
0.06306306306306 0.118172226280
0.06336336336336 0.118696895093
0.06366366366366 0.119221203185
0.06396396396396 0.119745150556
0.06426426426426 0.120268737206
0.06456456456456 0.120791963134
0.06486486486486 0.121314828342
0.06516516516517 0.121837332828
0.06546546546547 0.122359476594
0.06576576576577 0.122881259638
0.06606606606607 0.123402681961
0.06636636636637 0.123923743563
0.06666666666667 0.124444444444
0.06696696696697 0.124964784604
0.06726726726727 0.125484764043
0.06756756756757 0.126004382761
0.06786786786787 0.126523640758
0.06816816816817 0.127042538034
0.06846846846847 0.127561074588
0.06876876876877 0.128079250422
0.06906906906907 0.128597065534
0.06936936936937 0.129114519925
0.06966966966967 0.129631613596
0.06996996996997 0.130148346545
0.07027027027027 0.130664718773
0.07057057057057 0.131180730280
0.07087087087087 0.131696381066
0.07117117117117 0.132211671131
0.07147147147147 0.132726600474
0.07177177177177 0.133241169097
0.07207207207207 0.133755376999
0.07237237237237 0.134269224179
0.07267267267267 0.134782710639
0.07297297297297 0.135295836377
0.07327327327327 0.135808601394
0.07357357357357 0.136321005690
0.07387387387387 0.136833049265
0.07417417417417 0.137344732120
0.07447447447447 0.137856054252
0.07477477477477 0.138367015664
0.07507507507508 0.138877616355
0.07537537537538 0.139387856325
0.07567567567568 0.139897735573
0.07597597597598 0.140407254101
0.07627627627628 0.140916411907
0.07657657657658 0.141425208993
0.07687687687688 0.141933645357
0.07717717717718 0.142441721000
0.07747747747748 0.142949435922
0.07777777777778 0.143456790123
0.07807807807808 0.143963783603
0.07837837837838 0.144470416362
0.07867867867868 0.144976688400
0.07897897897898 0.145482599717
0.07927927927928 0.145988150312
0.07957957957958 0.146493340187
0.07987987987988 0.146998169341
0.08018018018018 0.147502637773
0.08048048048048 0.148006745484
0.08078078078078 0.148510492474
0.08108108108108 0.149013878744
0.08138138138138 0.149516904292
0.08168168168168 0.150019569119
0.08198198198198 0.150521873225
0.08228228228228 0.151023816609
0.08258258258258 0.151525399273
0.08288288288288 0.152026621216
0.08318318318318 0.152527482437
0.08348348348348 0.153027982938
0.08378378378378 0.153528122717
0.08408408408408 0.154027901776
0.08438438438438 0.154527320113
0.08468468468468 0.155026377729
0.08498498498498 0.155525074624
0.08528528528529 0.156023410798
0.08558558558559 0.156521386251
0.08588588588589 0.157019000983
0.08618618618619 0.157516254994
0.08648648648649 0.158013148283
0.08678678678679 0.158509680852
0.08708708708709 0.159005852700
0.08738738738739 0.159501663826
0.08768768768769 0.159997114231
0.08798798798799 0.160492203916
0.08828828828829 0.160986932879
0.08858858858859 0.161481301121
0.08888888888889 0.161975308642
0.08918918918919 0.162468955442
0.08948948948949 0.162962241521
0.08978978978979 0.163455166879
0.09009009009009 0.163947731515
0.09039039039039 0.164439935431
0.09069069069069 0.164931778625
0.09099099099099 0.165423261099
0.09129129129129 0.165914382851
0.09159159159159 0.166405143883
0.09189189189189 0.166895544193
0.09219219219219 0.167385583782
0.09249249249249 0.167875262650
0.09279279279279 0.168364580797
0.09309309309309 0.168853538223
0.09339339339339 0.169342134928
0.09369369369369 0.169830370911
0.09399399399399 0.170318246174
0.09429429429429 0.170805760716
0.09459459459459 0.171292914536
0.09489489489489 0.171779707636
0.09519519519520 0.172266140014
0.09549549549550 0.172752211671
0.09579579579580 0.173237922607
0.09609609609610 0.173723272822
0.09639639639640 0.174208262316
0.09669669669670 0.174692891089
0.09699699699700 0.175177159141
0.09729729729730 0.175661066472
0.09759759759760 0.176144613082
0.09789789789790 0.176627798970
0.09819819819820 0.177110624138
0.09849849849850 0.177593088584
0.09879879879880 0.178075192309
0.09909909909910 0.178556935314
0.09939939939940 0.179038317597
0.09969969969970 0.179519339159
0.10000000000000 0.180000000000
0.10030030030030 0.180480300120
0.10060060060060 0.180960239519
0.10090090090090 0.181439818197
0.10120120120120 0.181919036153
0.10150150150150 0.182397893389
0.10180180180180 0.182876389903
0.10210210210210 0.183354525697
0.10240240240240 0.183832300769
0.10270270270270 0.184309715121
0.10300300300300 0.184786768751
0.10330330330330 0.185263461660
0.10360360360360 0.185739793848
0.10390390390390 0.186215765315
0.10420420420420 0.186691376061
0.10450450450450 0.187166626086
0.10480480480480 0.187641515389
0.10510510510511 0.188116043972
0.10540540540541 0.188590211833
0.10570570570571 0.189064018974
0.10600600600601 0.189537465393
0.10630630630631 0.190010551092
0.10660660660661 0.190483276069
0.10690690690691 0.190955640325
0.10720720720721 0.191427643860
0.10750750750751 0.191899286674
0.10780780780781 0.192370568767
0.10810810810811 0.192841490139
0.10840840840841 0.193312050790
0.10870870870871 0.193782250719
0.10900900900901 0.194252089928
0.10930930930931 0.194721568415
0.10960960960961 0.195190686182
0.10990990990991 0.195659443227
0.11021021021021 0.196127839551
0.11051051051051 0.196595875154
0.11081081081081 0.197063550037
0.11111111111111 0.197530864198
0.11141141141141 0.197997817637
0.11171171171171 0.198464410356
0.11201201201201 0.198930642354
0.11231231231231 0.199396513631
0.11261261261261 0.199862024186
0.11291291291291 0.200327174021
0.11321321321321 0.200791963134
0.11351351351351 0.201256391527
0.11381381381381 0.201720459198
0.11411411411411 0.202184166148
0.11441441441441 0.202647512377
0.11471471471471 0.203110497885
0.11501501501502 0.203573122672
0.11531531531532 0.204035386738
0.11561561561562 0.204497290083
0.11591591591592 0.204958832707
0.11621621621622 0.205420014609
0.11651651651652 0.205880835791
0.11681681681682 0.206341296251
0.11711711711712 0.206801395991
0.11741741741742 0.207261135009
0.11771771771772 0.207720513306
0.11801801801802 0.208179530882
0.11831831831832 0.208638187737
0.11861861861862 0.209096483871
0.11891891891892 0.209554419284
0.11921921921922 0.210011993976
0.11951951951952 0.210469207947
0.11981981981982 0.210926061196
0.12012012012012 0.211382553725
0.12042042042042 0.211838685532
0.12072072072072 0.212294456619
0.12102102102102 0.212749866984
0.12132132132132 0.213204916628
0.12162162162162 0.213659605551
0.12192192192192 0.214113933754
0.12222222222222 0.214567901235
0.12252252252252 0.215021507994
0.12282282282282 0.215474754033
0.12312312312312 0.215927639351
0.12342342342342 0.216380163948
0.12372372372372 0.216832327823
0.12402402402402 0.217284130978
0.12432432432432 0.217735573411
0.12462462462462 0.218186655124
0.12492492492492 0.218637376115
0.12522522522523 0.219087736385
0.12552552552553 0.219537735934
0.12582582582583 0.219987374762
0.12612612612613 0.220436652869
0.12642642642643 0.220885570255
0.12672672672673 0.221334126920
0.12702702702703 0.221782322863
0.12732732732733 0.222230158086
0.12762762762763 0.222677632588
0.12792792792793 0.223124746368
0.12822822822823 0.223571499427
0.12852852852853 0.224017891766
0.12882882882883 0.224463923383
0.12912912912913 0.224909594279
0.12942942942943 0.225354904454
0.12972972972973 0.225799853908
0.13003003003003 0.226244442641
0.13033033033033 0.226688670653
0.13063063063063 0.227132537943
0.13093093093093 0.227576044513
0.13123123123123 0.228019190362
0.13153153153153 0.228461975489
0.13183183183183 0.228904399895
0.13213213213213 0.229346463581
0.13243243243243 0.229788166545
0.13273273273273 0.230229508788
0.13303303303303 0.230670490310
0.13333333333333 0.231111111111
0.13363363363363 0.231551371191
0.13393393393393 0.231991270550
0.13423423423423 0.232430809188
0.13453453453453 0.232869987104
0.13483483483483 0.233308804300
0.13513513513514 0.233747260774
0.13543543543544 0.234185356528
0.13573573573574 0.234623091560
0.13603603603604 0.235060465871
0.13633633633634 0.235497479461
0.13663663663664 0.235934132331
0.13693693693694 0.236370424479
0.13723723723724 0.236806355905
0.13753753753754 0.237241926611
0.13783783783784 0.237677136596
0.13813813813814 0.238111985860
0.13843843843844 0.238546474402
0.13873873873874 0.238980602224
0.13903903903904 0.239414369324
0.13933933933934 0.239847775704
0.13963963963964 0.240280821362
0.13993993993994 0.240713506299
0.14024024024024 0.241145830515
0.14054054054054 0.241577794010
0.14084084084084 0.242009396784
0.14114114114114 0.242440638837
0.14144144144144 0.242871520169
0.14174174174174 0.243302040780
0.14204204204204 0.243732200669
0.14234234234234 0.244161999838
0.14264264264264 0.244591438285
0.14294294294294 0.245020516012
0.14324324324324 0.245449233017
0.14354354354354 0.245877589301
0.14384384384384 0.246305584864
0.14414414414414 0.246733219706
0.14444444444444 0.247160493827
0.14474474474474 0.247587407227
0.14504504504505 0.248013959906
0.14534534534535 0.248440151864
0.14564564564565 0.248865983100
0.14594594594595 0.249291453616
0.14624624624625 0.249716563410
0.14654654654655 0.250141312484
0.14684684684685 0.250565700836
0.14714714714715 0.250989728467
0.14744744744745 0.251413395377
0.14774774774775 0.251836701566
0.14804804804805 0.252259647034
0.14834834834835 0.252682231781
0.14864864864865 0.253104455807
0.14894894894895 0.253526319112
0.14924924924925 0.253947821696
0.14954954954955 0.254368963558
0.14984984984985 0.254789744700
0.15015015015015 0.255210165120
0.15045045045045 0.255630224819
0.15075075075075 0.256049923798
0.15105105105105 0.256469262055
0.15135135135135 0.256888239591
0.15165165165165 0.257306856406
0.15195195195195 0.257725112500
0.15225225225225 0.258143007873
0.15255255255255 0.258560542525
0.15285285285285 0.258977716455
0.15315315315315 0.259394529665
0.15345345345345 0.259810982153
0.15375375375375 0.260227073921
0.15405405405405 0.260642804967
0.15435435435435 0.261058175292
0.15465465465465 0.261473184897
0.15495495495495 0.261887833780
0.15525525525526 0.262302121942
0.15555555555556 0.262716049383
0.15585585585586 0.263129616103
0.15615615615616 0.263542822101
0.15645645645646 0.263955667379
0.15675675675676 0.264368151936
0.15705705705706 0.264780275771
0.15735735735736 0.265192038886
0.15765765765766 0.265603441279
0.15795795795796 0.266014482951
0.15825825825826 0.266425163903
0.15855855855856 0.266835484133
0.15885885885886 0.267245443642
0.15915915915916 0.267655042430
0.15945945945946 0.268064280497
0.15975975975976 0.268473157843
0.16006006006006 0.268881674467
0.16036036036036 0.269289830371
0.16066066066066 0.269697625553
0.16096096096096 0.270105060015
0.16126126126126 0.270512133755
0.16156156156156 0.270918846775
0.16186186186186 0.271325199073
0.16216216216216 0.271731190650
0.16246246246246 0.272136821506
0.16276276276276 0.272542091641
0.16306306306306 0.272947001055
0.16336336336336 0.273351549748
0.16366366366366 0.273755737720
0.16396396396396 0.274159564970
0.16426426426426 0.274563031500
0.16456456456456 0.274966137308
0.16486486486486 0.275368882396
0.16516516516517 0.275771266762
0.16546546546547 0.276173290408
0.16576576576577 0.276574953332
0.16606606606607 0.276976255535
0.16636636636637 0.277377197017
0.16666666666667 0.277777777778
0.16696696696697 0.278177997818
0.16726726726727 0.278577857136
0.16756756756757 0.278977355734
0.16786786786787 0.279376493611
0.16816816816817 0.279775270766
0.16846846846847 0.280173687201
0.16876876876877 0.280571742914
0.16906906906907 0.280969437906
0.16936936936937 0.281366772178
0.16966966966967 0.281763745728
0.16996996996997 0.282160358557
0.17027027027027 0.282556610665
0.17057057057057 0.282952502052
0.17087087087087 0.283348032717
0.17117117117117 0.283743202662
0.17147147147147 0.284138011886
0.17177177177177 0.284532460388
0.17207207207207 0.284926548170
0.17237237237237 0.285320275230
0.17267267267267 0.285713641569
0.17297297297297 0.286106647188
0.17327327327327 0.286499292085
0.17357357357357 0.286891576261
0.17387387387387 0.287283499716
0.17417417417417 0.287675062450
0.17447447447447 0.288066264463
0.17477477477477 0.288457105754
0.17507507507508 0.288847586325
0.17537537537538 0.289237706175
0.17567567567568 0.289627465303
0.17597597597598 0.290016863711
0.17627627627628 0.290405901397
0.17657657657658 0.290794578362
0.17687687687688 0.291182894606
0.17717717717718 0.291570850129
0.17747747747748 0.291958444931
0.17777777777778 0.292345679012
0.17807807807808 0.292732552372
0.17837837837838 0.293119065011
0.17867867867868 0.293505216929
0.17897897897898 0.293891008125
0.17927927927928 0.294276438601
0.17957957957958 0.294661508355
0.17987987987988 0.295046217389
0.18018018018018 0.295430565701
0.18048048048048 0.295814553292
0.18078078078078 0.296198180162
0.18108108108108 0.296581446311
0.18138138138138 0.296964351739
0.18168168168168 0.297346896446
0.18198198198198 0.297729080432
0.18228228228228 0.298110903696
0.18258258258258 0.298492366240
0.18288288288288 0.298873468063
0.18318318318318 0.299254209164
0.18348348348348 0.299634589544
0.18378378378378 0.300014609204
0.18408408408408 0.300394268142
0.18438438438438 0.300773566359
0.18468468468468 0.301152503855
0.18498498498498 0.301531080630
0.18528528528529 0.301909296684
0.18558558558559 0.302287152017
0.18588588588589 0.302664646629
0.18618618618619 0.303041780519
0.18648648648649 0.303418553689
0.18678678678679 0.303794966137
0.18708708708709 0.304171017865
0.18738738738739 0.304546708871
0.18768768768769 0.304922039156
0.18798798798799 0.305297008720
0.18828828828829 0.305671617564
0.18858858858859 0.306045865686
0.18888888888889 0.306419753086
0.18918918918919 0.306793279766
0.18948948948949 0.307166445725
0.18978978978979 0.307539250963
0.19009009009009 0.307911695479
0.19039039039039 0.308283779275
0.19069069069069 0.308655502349
0.19099099099099 0.309026864703
0.19129129129129 0.309397866335
0.19159159159159 0.309768507246
0.19189189189189 0.310138787436
0.19219219219219 0.310508706905
0.19249249249249 0.310878265653
0.19279279279279 0.311247463680
0.19309309309309 0.311616300986
0.19339339339339 0.311984777570
0.19369369369369 0.312352893434
0.19399399399399 0.312720648577
0.19429429429429 0.313088042998
0.19459459459459 0.313455076698
0.19489489489489 0.313821749678
0.19519519519520 0.314188061936
0.19549549549550 0.314554013473
0.19579579579580 0.314919604289
0.19609609609610 0.315284834384
0.19639639639640 0.315649703758
0.19669669669670 0.316014212411
0.19699699699700 0.316378360342
0.19729729729730 0.316742147553
0.19759759759760 0.317105574043
0.19789789789790 0.317468639811
0.19819819819820 0.317831344858
0.19849849849850 0.318193689185
0.19879879879880 0.318555672790
0.19909909909910 0.318917295674
0.19939939939940 0.319278557837
0.19969969969970 0.319639459279
0.20000000000000 0.320000000000
0.20030030030030 0.320360180000
0.20060060060060 0.320719999279
0.20090090090090 0.321079457836
0.20120120120120 0.321438555673
0.20150150150150 0.321797292788
0.20180180180180 0.322155669183
0.20210210210210 0.322513684856
0.20240240240240 0.322871339808
0.20270270270270 0.323228634039
0.20300300300300 0.323585567550
0.20330330330330 0.323942140339
0.20360360360360 0.324298352406
0.20390390390390 0.324654203753
0.20420420420420 0.325009694379
0.20450450450450 0.325364824284
0.20480480480480 0.325719593467
0.20510510510511 0.326074001930
0.20540540540541 0.326428049671
0.20570570570571 0.326781736692
0.20600600600601 0.327135062991
0.20630630630631 0.327488028569
0.20660660660661 0.327840633426
0.20690690690691 0.328192877562
0.20720720720721 0.328544760977
0.20750750750751 0.328896283671
0.20780780780781 0.329247445644
0.20810810810811 0.329598246896
0.20840840840841 0.329948687426
0.20870870870871 0.330298767236
0.20900900900901 0.330648486324
0.20930930930931 0.330997844692
0.20960960960961 0.331346842338
0.20990990990991 0.331695479263
0.21021021021021 0.332043755467
0.21051051051051 0.332391670950
0.21081081081081 0.332739225712
0.21111111111111 0.333086419753
0.21141141141141 0.333433253073
0.21171171171171 0.333779725672
0.21201201201201 0.334125837549
0.21231231231231 0.334471588706
0.21261261261261 0.334816979141
0.21291291291291 0.335162008856
0.21321321321321 0.335506677849
0.21351351351351 0.335850986121
0.21381381381381 0.336194933672
0.21411411411411 0.336538520502
0.21441441441441 0.336881746611
0.21471471471471 0.337224611999
0.21501501501501 0.337567116666
0.21531531531532 0.337909260612
0.21561561561562 0.338251043837
0.21591591591592 0.338592466340
0.21621621621622 0.338933528123
0.21651651651652 0.339274229184
0.21681681681682 0.339614569524
0.21711711711712 0.339954549144
0.21741741741742 0.340294168042
0.21771771771772 0.340633426219
0.21801801801802 0.340972323675
0.21831831831832 0.341310860410
0.21861861861862 0.341649036424
0.21891891891892 0.341986851717
0.21921921921922 0.342324306288
0.21951951951952 0.342661400139
0.21981981981982 0.342998133268
0.22012012012012 0.343334505677
0.22042042042042 0.343670517364
0.22072072072072 0.344006168330
0.22102102102102 0.344341458576
0.22132132132132 0.344676388100
0.22162162162162 0.345010956903
0.22192192192192 0.345345164985
0.22222222222222 0.345679012346
0.22252252252252 0.346012498985
0.22282282282282 0.346345624904
0.22312312312312 0.346678390102
0.22342342342342 0.347010794578
0.22372372372372 0.347342838334
0.22402402402402 0.347674521368
0.22432432432432 0.348005843682
0.22462462462462 0.348336805274
0.22492492492492 0.348667406145
0.22522522522523 0.348997646295
0.22552552552553 0.349327525724
0.22582582582583 0.349657044432
0.22612612612613 0.349986202419
0.22642642642643 0.350314999684
0.22672672672673 0.350643436229
0.22702702702703 0.350971512053
0.22732732732733 0.351299227155
0.22762762762763 0.351626581536
0.22792792792793 0.351953575197
0.22822822822823 0.352280208136
0.22852852852853 0.352606480354
0.22882882882883 0.352932391851
0.22912912912913 0.353257942627
0.22942942942943 0.353583132682
0.22972972972973 0.353907962016
0.23003003003003 0.354232430629
0.23033033033033 0.354556538521
0.23063063063063 0.354880285691
0.23093093093093 0.355203672141
0.23123123123123 0.355526697869
0.23153153153153 0.355849362876
0.23183183183183 0.356171667163
0.23213213213213 0.356493610728
0.23243243243243 0.356815193572
0.23273273273273 0.357136415695
0.23303303303303 0.357457277097
0.23333333333333 0.357777777778
0.23363363363363 0.358097917738
0.23393393393393 0.358417696976
0.23423423423423 0.358737115494
0.23453453453453 0.359056173290
0.23483483483483 0.359374870366
0.23513513513514 0.359693206720
0.23543543543544 0.360011182354
0.23573573573574 0.360328797266
0.23603603603604 0.360646051457
0.23633633633634 0.360962944927
0.23663663663664 0.361279477676
0.23693693693694 0.361595649704
0.23723723723724 0.361911461011
0.23753753753754 0.362226911596
0.23783783783784 0.362542001461
0.23813813813814 0.362856730604
0.23843843843844 0.363171099027
0.23873873873874 0.363485106728
0.23903903903904 0.363798753709
0.23933933933934 0.364112039968
0.23963963963964 0.364424965506
0.23993993993994 0.364737530323
0.24024024024024 0.365049734419
0.24054054054054 0.365361577794
0.24084084084084 0.365673060448
0.24114114114114 0.365984182381
0.24144144144144 0.366294943592
0.24174174174174 0.366605344083
0.24204204204204 0.366915383852
0.24234234234234 0.367225062901
0.24264264264264 0.367534381228
0.24294294294294 0.367843338834
0.24324324324324 0.368151935720
0.24354354354354 0.368460171884
0.24384384384384 0.368768047327
0.24414414414414 0.369075562049
0.24444444444444 0.369382716049
0.24474474474474 0.369689509329
0.24504504504505 0.369995941888
0.24534534534535 0.370302013725
0.24564564564565 0.370607724842
0.24594594594595 0.370913075237
0.24624624624625 0.371218064912
0.24654654654655 0.371522693865
0.24684684684685 0.371826962097
0.24714714714715 0.372130869608
0.24744744744745 0.372434416398
0.24774774774775 0.372737602467
0.24804804804805 0.373040427815
0.24834834834835 0.373342892442
0.24864864864865 0.373644996348
0.24894894894895 0.373946739532
0.24924924924925 0.374248121996
0.24954954954955 0.374549143738
0.24984984984985 0.374849804760
0.25015015015015 0.375150105060
0.25045045045045 0.375450044639
0.25075075075075 0.375749623497
0.25105105105105 0.376048841634
0.25135135135135 0.376347699050
0.25165165165165 0.376646195745
0.25195195195195 0.376944331719
0.25225225225225 0.377242106972
0.25255255255255 0.377539521503
0.25285285285285 0.377836575314
0.25315315315315 0.378133268404
0.25345345345345 0.378429600772
0.25375375375375 0.378725572419
0.25405405405405 0.379021183346
0.25435435435435 0.379316433551
0.25465465465465 0.379611323035
0.25495495495495 0.379905851798
0.25525525525526 0.380200019840
0.25555555555556 0.380493827160
0.25585585585586 0.380787273760
0.25615615615616 0.381080359639
0.25645645645646 0.381373084797
0.25675675675676 0.381665449233
0.25705705705706 0.381957452948
0.25735735735736 0.382249095943
0.25765765765766 0.382540378216
0.25795795795796 0.382831299768
0.25825825825826 0.383121860599
0.25855855855856 0.383412060709
0.25885885885886 0.383701900098
0.25915915915916 0.383991378766
0.25945945945946 0.384280496713
0.25975975975976 0.384569253939
0.26006006006006 0.384857650443
0.26036036036036 0.385145686227
0.26066066066066 0.385433361289
0.26096096096096 0.385720675631
0.26126126126126 0.386007629251
0.26156156156156 0.386294222150
0.26186186186186 0.386580454328
0.26216216216216 0.386866325785
0.26246246246246 0.387151836521
0.26276276276276 0.387436986536
0.26306306306306 0.387721775830
0.26336336336336 0.388006204403
0.26366366366366 0.388290272254
0.26396396396396 0.388573979385
0.26426426426426 0.388857325794
0.26456456456456 0.389140311483
0.26486486486486 0.389422936450
0.26516516516517 0.389705200696
0.26546546546547 0.389987104221
0.26576576576577 0.390268647025
0.26606606606607 0.390549829108
0.26636636636637 0.390830650470
0.26666666666667 0.391111111111
0.26696696696697 0.391391211031
0.26726726726727 0.391670950230
0.26756756756757 0.391950328707
0.26786786786787 0.392229346464
0.26816816816817 0.392508003499
0.26846846846847 0.392786299813
0.26876876876877 0.393064235407
0.26906906906907 0.393341810279
0.26936936936937 0.393619024430
0.26966966966967 0.393895877860
0.26996996996997 0.394172370569
0.27027027027027 0.394448502557
0.27057057057057 0.394724273823
0.27087087087087 0.394999684369
0.27117117117117 0.395274734194
0.27147147147147 0.395549423297
0.27177177177177 0.395823751680
0.27207207207207 0.396097719341
0.27237237237237 0.396371326281
0.27267267267267 0.396644572500
0.27297297297297 0.396917457999
0.27327327327327 0.397189982776
0.27357357357357 0.397462146832
0.27387387387387 0.397733950166
0.27417417417417 0.398005392780
0.27447447447447 0.398276474673
0.27477477477477 0.398547195844
0.27507507507508 0.398817556295
0.27537537537538 0.399087556024
0.27567567567568 0.399357195033
0.27597597597598 0.399626473320
0.27627627627628 0.399895390886
0.27657657657658 0.400163947732
0.27687687687688 0.400432143856
0.27717717717718 0.400699979259
0.27747747747748 0.400967453940
0.27777777777778 0.401234567901
0.27807807807808 0.401501321141
0.27837837837838 0.401767713660
0.27867867867868 0.402033745457
0.27897897897898 0.402299416534
0.27927927927928 0.402564726889
0.27957957957958 0.402829676523
0.27987987987988 0.403094265437
0.28018018018018 0.403358493629
0.28048048048048 0.403622361100
0.28078078078078 0.403885867850
0.28108108108108 0.404149013879
0.28138138138138 0.404411799187
0.28168168168168 0.404674223773
0.28198198198198 0.404936287639
0.28228228228228 0.405197990784
0.28258258258258 0.405459333207
0.28288288288288 0.405720314910
0.28318318318318 0.405980935891
0.28348348348348 0.406241196151
0.28378378378378 0.406501095690
0.28408408408408 0.406760634508
0.28438438438438 0.407019812605
0.28468468468468 0.407278629981
0.28498498498498 0.407537086636
0.28528528528529 0.407795182570
0.28558558558559 0.408052917783
0.28588588588589 0.408310292274
0.28618618618619 0.408567306045
0.28648648648649 0.408823959094
0.28678678678679 0.409080251423
0.28708708708709 0.409336183030
0.28738738738739 0.409591753916
0.28768768768769 0.409846964081
0.28798798798799 0.410101813525
0.28828828828829 0.410356302248
0.28858858858859 0.410610430250
0.28888888888889 0.410864197531
0.28918918918919 0.411117604091
0.28948948948949 0.411370649929
0.28978978978979 0.411623335047
0.29009009009009 0.411875659443
0.29039039039039 0.412127623119
0.29069069069069 0.412379226073
0.29099099099099 0.412630468306
0.29129129129129 0.412881349818
0.29159159159159 0.413131870609
0.29189189189189 0.413382030679
0.29219219219219 0.413631830028
0.29249249249249 0.413881268656
0.29279279279279 0.414130346563
0.29309309309309 0.414379063748
0.29339339339339 0.414627420213
0.29369369369369 0.414875415956
0.29399399399399 0.415123050979
0.29429429429429 0.415370325280
0.29459459459459 0.415617238860
0.29489489489489 0.415863791720
0.29519519519520 0.416109983858
0.29549549549550 0.416355815275
0.29579579579580 0.416601285971
0.29609609609610 0.416846395945
0.29639639639640 0.417091145199
0.29669669669670 0.417335533732
0.29699699699700 0.417579561544
0.29729729729730 0.417823228634
0.29759759759760 0.418066535003
0.29789789789790 0.418309480652
0.29819819819820 0.418552065579
0.29849849849850 0.418794289785
0.29879879879880 0.419036153270
0.29909909909910 0.419277656034
0.29939939939940 0.419518798077
0.29969969969970 0.419759579399
0.30000000000000 0.420000000000

==> Figures/Entanglement/Psucc/p_succ3.dat <==
x y
0.00000000000000 0
0.00000000000000 0.00000000000000
0.00030030030030 0.00090035990052
0.00060060060060 0.00179963812526
0.00090090090090 0.00269783516168
0.00120120120120 0.00359495149723
0.00150150150150 0.00449098761939
0.00180180180180 0.00538594401560
0.00210210210210 0.00627982117334
0.00240240240240 0.00717261958005
0.00270270270270 0.00806433972321
0.00300300300300 0.00895498209028
0.00330330330330 0.00984454716871
0.00360360360360 0.01073303544596
0.00390390390390 0.01162044740951
0.00420420420420 0.01250678354680
0.00450450450450 0.01339204434529
0.00480480480480 0.01427623029246
0.00510510510511 0.01515934187576
0.00540540540541 0.01604137958265
0.00570570570571 0.01692234390059
0.00600600600601 0.01780223531705
0.00630630630631 0.01868105431948
0.00660660660661 0.01955880139534
0.00690690690691 0.02043547703210
0.00720720720721 0.02131108171722
0.00750750750751 0.02218561593815
0.00780780780781 0.02305908018237
0.00810810810811 0.02393147493732
0.00840840840841 0.02480280069047
0.00870870870871 0.02567305792929
0.00900900900901 0.02654224714122
0.00930930930931 0.02741036881375
0.00960960960961 0.02827742343431
0.00990990990991 0.02914341149038
0.01021021021021 0.03000833346942
0.01051051051051 0.03087218985888
0.01081081081081 0.03173498114623
0.01111111111111 0.03259670781893
0.01141141141141 0.03345737036444
0.01171171171171 0.03431696927022
0.01201201201201 0.03517550502373
0.01231231231231 0.03603297811244
0.01261261261261 0.03688938902379
0.01291291291291 0.03774473824527
0.01321321321321 0.03859902626431
0.01351351351351 0.03945225356840
0.01381381381381 0.04030442064498
0.01411411411411 0.04115552798152
0.01441441441441 0.04200557606547
0.01471471471471 0.04285456538431
0.01501501501502 0.04370249642549
0.01531531531532 0.04454936967647
0.01561561561562 0.04539518562471
0.01591591591592 0.04623994475768
0.01621621621622 0.04708364756283
0.01651651651652 0.04792629452763
0.01681681681682 0.04876788613953
0.01711711711712 0.04960842288600
0.01741741741742 0.05044790525450
0.01771771771772 0.05128633373248
0.01801801801802 0.05212370880742
0.01831831831832 0.05296003096677
0.01861861861862 0.05379530069799
0.01891891891892 0.05462951848854
0.01921921921922 0.05546268482589
0.01951951951952 0.05629480019749
0.01981981981982 0.05712586509080
0.02012012012012 0.05795587999330
0.02042042042042 0.05878484539243
0.02072072072072 0.05961276177565
0.02102102102102 0.06043962963044
0.02132132132132 0.06126544944425
0.02162162162162 0.06209022170454
0.02192192192192 0.06291394689877
0.02222222222222 0.06373662551440
0.02252252252252 0.06455825803890
0.02282282282282 0.06537884495972
0.02312312312312 0.06619838676433
0.02342342342342 0.06701688394019
0.02372372372372 0.06783433697475
0.02402402402402 0.06865074635548
0.02432432432432 0.06946611256984
0.02462462462462 0.07028043610529
0.02492492492492 0.07109371744929
0.02522522522523 0.07190595708930
0.02552552552553 0.07271715551279
0.02582582582583 0.07352731320721
0.02612612612613 0.07433643066002
0.02642642642643 0.07514450835870
0.02672672672673 0.07595154679068
0.02702702702703 0.07675754644345
0.02732732732733 0.07756250780445
0.02762762762763 0.07836643136116
0.02792792792793 0.07916931760102
0.02822822822823 0.07997116701150
0.02852852852853 0.08077198008007
0.02882882882883 0.08157175729418
0.02912912912913 0.08237049914130
0.02942942942943 0.08316820610888
0.02972972972973 0.08396487868438
0.03003003003003 0.08476051735527
0.03033033033033 0.08555512260901
0.03063063063063 0.08634869493306
0.03093093093093 0.08714123481488
0.03123123123123 0.08793274274193
0.03153153153153 0.08872321920167
0.03183183183183 0.08951266468156
0.03213213213213 0.09030107966907
0.03243243243243 0.09108846465165
0.03273273273273 0.09187482011676
0.03303303303303 0.09266014655188
0.03333333333333 0.09344444444444
0.03363363363363 0.09422771428193
0.03393393393393 0.09500995655180
0.03423423423423 0.09579117174150
0.03453453453453 0.09657136033851
0.03483483483483 0.09735052283027
0.03513513513514 0.09812865970426
0.03543543543544 0.09890577144794
0.03573573573574 0.09968185854875
0.03603603603604 0.10045692149417
0.03633633633634 0.10123096077166
0.03663663663664 0.10200397686868
0.03693693693694 0.10277597027268
0.03723723723724 0.10354694147114
0.03753753753754 0.10431689095150
0.03783783783784 0.10508581920123
0.03813813813814 0.10585372670780
0.03843843843844 0.10662061395865
0.03873873873874 0.10738648144127
0.03903903903904 0.10815132964309
0.03933933933934 0.10891515905159
0.03963963963964 0.10967797015423
0.03993993993994 0.11043976343846
0.04024024024024 0.11120053939176
0.04054054054054 0.11196029850157
0.04084084084084 0.11271904125536
0.04114114114114 0.11347676814059
0.04144144144144 0.11423347964473
0.04174174174174 0.11498917625523
0.04204204204204 0.11574385845955
0.04234234234234 0.11649752674515
0.04264264264264 0.11725018159950
0.04294294294294 0.11800182351006
0.04324324324324 0.11875245296429
0.04354354354354 0.11950207044964
0.04384384384384 0.12025067645358
0.04414414414414 0.12099827146357
0.04444444444444 0.12174485596708
0.04474474474474 0.12249043045155
0.04504504504505 0.12323499540446
0.04534534534535 0.12397855131326
0.04564564564565 0.12472109866542
0.04594594594595 0.12546263794839
0.04624624624625 0.12620316964964
0.04654654654655 0.12694269425663
0.04684684684685 0.12768121225681
0.04714714714715 0.12841872413766
0.04744744744745 0.12915523038662
0.04774774774775 0.12989073149117
0.04804804804805 0.13062522793876
0.04834834834835 0.13135872021685
0.04864864864865 0.13209120881290
0.04894894894895 0.13282269421438
0.04924924924925 0.13355317690875
0.04954954954955 0.13428265738346
0.04984984984985 0.13501113612598
0.05015015015015 0.13573861362377
0.05045045045045 0.13646509036429
0.05075075075075 0.13719056683500
0.05105105105105 0.13791504352335
0.05135135135135 0.13863852091683
0.05165165165165 0.13936099950287
0.05195195195195 0.14008247976895
0.05225225225225 0.14080296220252
0.05255255255255 0.14152244729105
0.05285285285285 0.14224093552200
0.05315315315315 0.14295842738282
0.05345345345345 0.14367492336099
0.05375375375375 0.14439042394395
0.05405405405405 0.14510492961917
0.05435435435435 0.14581844087412
0.05465465465465 0.14653095819625
0.05495495495495 0.14724248207302
0.05525525525526 0.14795301299189
0.05555555555556 0.14866255144033
0.05585585585586 0.14937109790579
0.05615615615616 0.15007865287575
0.05645645645646 0.15078521683765
0.05675675675676 0.15149079027896
0.05705705705706 0.15219537368714
0.05735735735736 0.15289896754965
0.05765765765766 0.15360157235395
0.05795795795796 0.15430318858750
0.05825825825826 0.15500381673777
0.05855855855856 0.15570345729221
0.05885885885886 0.15640211073828
0.05915915915916 0.15709977756346
0.05945945945946 0.15779645825519
0.05975975975976 0.15849215330094
0.06006006006006 0.15918686318816
0.06036036036036 0.15988058840433
0.06066066066066 0.16057332943690
0.06096096096096 0.16126508677332
0.06126126126126 0.16195586090108
0.06156156156156 0.16264565230761
0.06186186186186 0.16333446148039
0.06216216216216 0.16402228890688
0.06246246246246 0.16470913507453
0.06276276276276 0.16539500047081
0.06306306306306 0.16607988558317
0.06336336336336 0.16676379089909
0.06366366366366 0.16744671690601
0.06396396396396 0.16812866409141
0.06426426426426 0.16880963294274
0.06456456456456 0.16948962394746
0.06486486486486 0.17016863759303
0.06516516516517 0.17084667436692
0.06546546546547 0.17152373475659
0.06576576576577 0.17219981924949
0.06606606606607 0.17287492833309
0.06636636636637 0.17354906249485
0.06666666666667 0.17422222222222
0.06696696696697 0.17489440800268
0.06726726726727 0.17556562032368
0.06756756756757 0.17623585967267
0.06786786786787 0.17690512653714
0.06816816816817 0.17757342140452
0.06846846846847 0.17824074476229
0.06876876876877 0.17890709709791
0.06906906906907 0.17957247889883
0.06936936936937 0.18023689065252
0.06966966966967 0.18090033284644
0.06996996996997 0.18156280596805
0.07027027027027 0.18222431050481
0.07057057057057 0.18288484694418
0.07087087087087 0.18354441577362
0.07117117117117 0.18420301748059
0.07147147147147 0.18486065255256
0.07177177177177 0.18551732147698
0.07207207207207 0.18617302474132
0.07237237237237 0.18682776283304
0.07267267267267 0.18748153623959
0.07297297297297 0.18813434544844
0.07327327327327 0.18878619094705
0.07357357357357 0.18943707322289
0.07387387387387 0.19008699276340
0.07417417417417 0.19073595005605
0.07447447447447 0.19138394558831
0.07477477477477 0.19203097984763
0.07507507507508 0.19267705332148
0.07537537537538 0.19332216649731
0.07567567567568 0.19396631986259
0.07597597597598 0.19460951390478
0.07627627627628 0.19525174911134
0.07657657657658 0.19589302596972
0.07687687687688 0.19653334496740
0.07717717717718 0.19717270659183
0.07747747747748 0.19781111133047
0.07777777777778 0.19844855967078
0.07807807807808 0.19908505210023
0.07837837837838 0.19972058910627
0.07867867867868 0.20035517117637
0.07897897897898 0.20098879879799
0.07927927927928 0.20162147245858
0.07957957957958 0.20225319264561
0.07987987987988 0.20288395984654
0.08018018018018 0.20351377454884
0.08048048048048 0.20414263723995
0.08078078078078 0.20477054840735
0.08108108108108 0.20539750853849
0.08138138138138 0.20602351812083
0.08168168168168 0.20664857764184
0.08198198198198 0.20727268758898
0.08228228228228 0.20789584844970
0.08258258258258 0.20851806071147
0.08288288288288 0.20913932486175
0.08318318318318 0.20975964138800
0.08348348348348 0.21037901077768
0.08378378378378 0.21099743351825
0.08408408408408 0.21161491009718
0.08438438438438 0.21223144100191
0.08468468468468 0.21284702671993
0.08498498498498 0.21346166773867
0.08528528528529 0.21407536454562
0.08558558558559 0.21468811762822
0.08588588588589 0.21529992747394
0.08618618618619 0.21591079457024
0.08648648648649 0.21652071940458
0.08678678678679 0.21712970246442
0.08708708708709 0.21773774423722
0.08738738738739 0.21834484521044
0.08768768768769 0.21895100587155
0.08798798798799 0.21955622670800
0.08828828828829 0.22016050820726
0.08858858858859 0.22076385085678
0.08888888888889 0.22136625514403
0.08918918918919 0.22196772155647
0.08948948948949 0.22256825058156
0.08978978978979 0.22316784270676
0.09009009009009 0.22376649841953
0.09039039039039 0.22436421820733
0.09069069069069 0.22496100255763
0.09099099099099 0.22555685195787
0.09129129129129 0.22615176689554
0.09159159159159 0.22674574785808
0.09189189189189 0.22733879533295
0.09219219219219 0.22793090980762
0.09249249249249 0.22852209176956
0.09279279279279 0.22911234170621
0.09309309309309 0.22970166010504
0.09339339339339 0.23029004745351
0.09369369369369 0.23087750423908
0.09399399399399 0.23146403094922
0.09429429429429 0.23204962807138
0.09459459459459 0.23263429609303
0.09489489489489 0.23321803550162
0.09519519519520 0.23380084678461
0.09549549549550 0.23438273042948
0.09579579579580 0.23496368692367
0.09609609609610 0.23554371675466
0.09639639639640 0.23612282040989
0.09669669669670 0.23670099837684
0.09699699699700 0.23727825114295
0.09729729729730 0.23785457919570
0.09759759759760 0.23842998302255
0.09789789789790 0.23900446311095
0.09819819819820 0.23957801994836
0.09849849849850 0.24015065402226
0.09879879879880 0.24072236582009
0.09909909909910 0.24129315582931
0.09939939939940 0.24186302453740
0.09969969969970 0.24243197243181
0.10000000000000 0.24300000000000
0.10030030030030 0.24356710772943
0.10060060060060 0.24413329610757
0.10090090090090 0.24469856562187
0.10120120120120 0.24526291675979
0.10150150150150 0.24582635000880
0.10180180180180 0.24638886585636
0.10210210210210 0.24695046478993
0.10240240240240 0.24751114729696
0.10270270270270 0.24807091386492
0.10300300300300 0.24862976498128
0.10330330330330 0.24918770113348
0.10360360360360 0.24974472280900
0.10390390390390 0.25030083049530
0.10420420420420 0.25085602467982
0.10450450450450 0.25141030585004
0.10480480480480 0.25196367449342
0.10510510510511 0.25251613109742
0.10540540540541 0.25306767614949
0.10570570570571 0.25361831013710
0.10600600600601 0.25416803354771
0.10630630630631 0.25471684686878
0.10660660660661 0.25526475058778
0.10690690690691 0.25581174519215
0.10720720720721 0.25635783116937
0.10750750750751 0.25690300900690
0.10780780780781 0.25744727919219
0.10810810810811 0.25799064221270
0.10840840840841 0.25853309855591
0.10870870870871 0.25907464870926
0.10900900900901 0.25961529316022
0.10930930930931 0.26015503239625
0.10960960960961 0.26069386690481
0.10990990990991 0.26123179717336
0.11021021021021 0.26176882368937
0.11051051051051 0.26230494694028
0.11081081081081 0.26284016741358
0.11111111111111 0.26337448559671
0.11141141141141 0.26390790197713
0.11171171171171 0.26444041704232
0.11201201201201 0.26497203127972
0.11231231231231 0.26550274517680
0.11261261261261 0.26603255922102
0.11291291291291 0.26656147389984
0.11321321321321 0.26708948970072
0.11351351351351 0.26761660711113
0.11381381381381 0.26814282661852
0.11411411411411 0.26866814871035
0.11441441441441 0.26919257387409
0.11471471471471 0.26971610259720
0.11501501501502 0.27023873536713
0.11531531531532 0.27076047267136
0.11561561561562 0.27128131499733
0.11591591591592 0.27180126283251
0.11621621621622 0.27232031666436
0.11651651651652 0.27283847698035
0.11681681681682 0.27335574426793
0.11711711711712 0.27387211901456
0.11741741741742 0.27438760170771
0.11771771771772 0.27490219283483
0.11801801801802 0.27541589288339
0.11831831831832 0.27592870234084
0.11861861861862 0.27644062169466
0.11891891891892 0.27695165143229
0.11921921921922 0.27746179204121
0.11951951951952 0.27797104400887
0.11981981981982 0.27847940782272
0.12012012012012 0.27898688397025
0.12042042042042 0.27949347293889
0.12072072072072 0.27999917521612
0.12102102102102 0.28050399128940
0.12132132132132 0.28100792164618
0.12162162162162 0.28151096677393
0.12192192192192 0.28201312716011
0.12222222222222 0.28251440329218
0.12252252252252 0.28301479565760
0.12282282282282 0.28351430474383
0.12312312312312 0.28401293103833
0.12342342342342 0.28451067502857
0.12372372372372 0.28500753720200
0.12402402402402 0.28550351804609
0.12432432432432 0.28599861804829
0.12462462462462 0.28649283769607
0.12492492492492 0.28698617747688
0.12522522522523 0.28747863787820
0.12552552552553 0.28797021938747
0.12582582582583 0.28846092249217
0.12612612612613 0.28895074767975
0.12642642642643 0.28943969543767
0.12672672672673 0.28992776625339
0.12702702702703 0.29041496061438
0.12732732732733 0.29090127900809
0.12762762762763 0.29138672192199
0.12792792792793 0.29187128984353
0.12822822822823 0.29235498326019
0.12852852852853 0.29283780265941
0.12882882882883 0.29331974852866
0.12912912912913 0.29380082135540
0.12942942942943 0.29428102162710
0.12972972972973 0.29476034983120
0.13003003003003 0.29523880645519
0.13033033033033 0.29571639198650
0.13063063063063 0.29619310691261
0.13093093093093 0.29666895172098
0.13123123123123 0.29714392689906
0.13153153153153 0.29761803293432
0.13183183183183 0.29809127031422
0.13213213213213 0.29856363952622
0.13243243243243 0.29903514105779
0.13273273273273 0.29950577539637
0.13303303303303 0.29997554302943
0.13333333333333 0.30044444444444
0.13363363363363 0.30091248012886
0.13393393393393 0.30137965057014
0.13423423423423 0.30184595625574
0.13453453453453 0.30231139767314
0.13483483483483 0.30277597530978
0.13513513513514 0.30323968965313
0.13543543543544 0.30370254119065
0.13573573573574 0.30416453040980
0.13603603603604 0.30462565779805
0.13633633633634 0.30508592384284
0.13663663663664 0.30554532903165
0.13693693693694 0.30600387385194
0.13723723723724 0.30646155879116
0.13753753753754 0.30691838433678
0.13783783783784 0.30737435097625
0.13813813813814 0.30782945919704
0.13843843843844 0.30828370948662
0.13873873873874 0.30873710233243
0.13903903903904 0.30918963822194
0.13933933933934 0.30964131764262
0.13963963963964 0.31009214108191
0.13993993993994 0.31054210902730
0.14024024024024 0.31099122196622
0.14054054054054 0.31143948038616
0.14084084084084 0.31188688477456
0.14114114114114 0.31233343561888
0.14144144144144 0.31277913340660
0.14174174174174 0.31322397862516
0.14204204204204 0.31366797176204
0.14234234234234 0.31411111330469
0.14264264264264 0.31455340374056
0.14294294294294 0.31499484355714
0.14324324324324 0.31543543324186
0.14354354354354 0.31587517328220
0.14384384384384 0.31631406416562
0.14414414414414 0.31675210637957
0.14444444444444 0.31718930041152
0.14474474474474 0.31762564674893
0.14504504504505 0.31806114587926
0.14534534534535 0.31849579828997
0.14564564564565 0.31892960446852
0.14594594594595 0.31936256490237
0.14624624624625 0.31979468007899
0.14654654654655 0.32022595048583
0.14684684684685 0.32065637661036
0.14714714714715 0.32108595894003
0.14744744744745 0.32151469796231
0.14774774774775 0.32194259416465
0.14804804804805 0.32236964803453
0.14834834834835 0.32279586005939
0.14864864864865 0.32322123072671
0.14894894894895 0.32364576052394
0.14924924924925 0.32406944993854
0.14954954954955 0.32449229945797
0.14984984984985 0.32491430956969
0.15015015015015 0.32533548076118
0.15045045045045 0.32575581351987
0.15075075075075 0.32617530833325
0.15105105105105 0.32659396568876
0.15135135135135 0.32701178607388
0.15165165165165 0.32742876997605
0.15195195195195 0.32784491788274
0.15225225225225 0.32826023028141
0.15255255255255 0.32867470765953
0.15285285285285 0.32908835050455
0.15315315315315 0.32950115930394
0.15345345345345 0.32991313454514
0.15375375375375 0.33032427671564
0.15405405405405 0.33073458630288
0.15435435435435 0.33114406379434
0.15465465465465 0.33155270967746
0.15495495495495 0.33196052443971
0.15525525525526 0.33236750856855
0.15555555555556 0.33277366255144
0.15585585585586 0.33317898687585
0.15615615615616 0.33358348202923
0.15645645645646 0.33398714849904
0.15675675675676 0.33438998677275
0.15705705705706 0.33479199733781
0.15735735735736 0.33519318068170
0.15765765765766 0.33559353729186
0.15795795795796 0.33599306765576
0.15825825825826 0.33639177226086
0.15855855855856 0.33678965159462
0.15885885885886 0.33718670614450
0.15915915915916 0.33758293639797
0.15945945945946 0.33797834284248
0.15975975975976 0.33837292596549
0.16006006006006 0.33876668625447
0.16036036036036 0.33915962419688
0.16066066066066 0.33955174028017
0.16096096096096 0.33994303499181
0.16126126126126 0.34033350881926
0.16156156156156 0.34072316224999
0.16186186186186 0.34111199577144
0.16216216216216 0.34150000987108
0.16246246246246 0.34188720503638
0.16276276276276 0.34227358175479
0.16306306306306 0.34265914051378
0.16336336336336 0.34304388180080
0.16366366366366 0.34342780610332
0.16396396396396 0.34381091390880
0.16426426426426 0.34419320570469
0.16456456456456 0.34457468197846
0.16486486486486 0.34495534321758
0.16516516516517 0.34533518990949
0.16546546546547 0.34571422254167
0.16576576576577 0.34609244160157
0.16606606606607 0.34646984757666
0.16636636636637 0.34684644095439
0.16666666666667 0.34722222222222
0.16696696696697 0.34759719186762
0.16726726726727 0.34797135037805
0.16756756756757 0.34834469824097
0.16786786786787 0.34871723594384
0.16816816816817 0.34908896397412
0.16846846846847 0.34945988281927
0.16876876876877 0.34982999296675
0.16906906906907 0.35019929490403
0.16936936936937 0.35056778911856
0.16966966966967 0.35093547609780
0.16996996996997 0.35130235632922
0.17027027027027 0.35166843030028
0.17057057057057 0.35203369849843
0.17087087087087 0.35239816141115
0.17117117117117 0.35276181952588
0.17147147147147 0.35312467333009
0.17177177177177 0.35348672331125
0.17207207207207 0.35384796995681
0.17237237237237 0.35420841375423
0.17267267267267 0.35456805519098
0.17297297297297 0.35492689475451
0.17327327327327 0.35528493293228
0.17357357357357 0.35564217021177
0.17387387387387 0.35599860708042
0.17417417417417 0.35635424402570
0.17447447447447 0.35670908153507
0.17477477477477 0.35706312009599
0.17507507507508 0.35741636019592
0.17537537537538 0.35776880232233
0.17567567567568 0.35812044696267
0.17597597597598 0.35847129460440
0.17627627627628 0.35882134573499
0.17657657657658 0.35917060084189
0.17687687687688 0.35951906041258
0.17717717717718 0.35986672493450
0.17747747747748 0.36021359489511
0.17777777777778 0.36055967078189
0.17807807807808 0.36090495308229
0.17837837837838 0.36124944228377
0.17867867867868 0.36159313887380
0.17897897897898 0.36193604333983
0.17927927927928 0.36227815616932
0.17957957957958 0.36261947784974
0.17987987987988 0.36296000886854
0.18018018018018 0.36329974971319
0.18048048048048 0.36363870087115
0.18078078078078 0.36397686282988
0.18108108108108 0.36431423607684
0.18138138138138 0.36465082109949
0.18168168168168 0.36498661838529
0.18198198198198 0.36532162842170
0.18228228228228 0.36565585169619
0.18258258258258 0.36598928869621
0.18288288288288 0.36632193990923
0.18318318318318 0.36665380582270
0.18348348348348 0.36698488692410
0.18378378378378 0.36731518370087
0.18408408408408 0.36764469664048
0.18438438438438 0.36797342623039
0.18468468468468 0.36830137295806
0.18498498498498 0.36862853731095
0.18528528528529 0.36895491977653
0.18558558558559 0.36928052084224
0.18588588588589 0.36960534099557
0.18618618618619 0.36992938072396
0.18648648648649 0.37025264051488
0.18678678678679 0.37057512085578
0.18708708708709 0.37089682223413
0.18738738738739 0.37121774513739
0.18768768768769 0.37153789005303
0.18798798798799 0.37185725746849
0.18828828828829 0.37217584787125
0.18858858858859 0.37249366174875
0.18888888888889 0.37281069958848
0.18918918918919 0.37312696187787
0.18948948948949 0.37344244910441
0.18978978978979 0.37375716175554
0.19009009009009 0.37407110031873
0.19039039039039 0.37438426528143
0.19069069069069 0.37469665713112
0.19099099099099 0.37500827635524
0.19129129129129 0.37531912344127
0.19159159159159 0.37562919887666
0.19189189189189 0.37593850314888
0.19219219219219 0.37624703674537
0.19249249249249 0.37655480015362
0.19279279279279 0.37686179386106
0.19309309309309 0.37716801835518
0.19339339339339 0.37747347412342
0.19369369369369 0.37777816165325
0.19399399399399 0.37808208143213
0.19429429429429 0.37838523394753
0.19459459459459 0.37868761968689
0.19489489489489 0.37898923913768
0.19519519519520 0.37929009278737
0.19549549549550 0.37959018112342
0.19579579579580 0.37988950463328
0.19609609609610 0.38018806380441
0.19639639639640 0.38048585912428
0.19669669669670 0.38078289108035
0.19699699699700 0.38107916016008
0.19729729729730 0.38137466685093
0.19759759759760 0.38166941164036
0.19789789789790 0.38196339501583
0.19819819819820 0.38225661746480
0.19849849849850 0.38254907947473
0.19879879879880 0.38284078153310
0.19909909909910 0.38313172412734
0.19939939939940 0.38342190774493
0.19969969969970 0.38371133287333
0.20000000000000 0.38400000000000
0.20030030030030 0.38428790961240
0.20060060060060 0.38457506219798
0.20090090090090 0.38486145824422
0.20120120120120 0.38514709823857
0.20150150150150 0.38543198266849
0.20180180180180 0.38571611202144
0.20210210210210 0.38599948678489
0.20240240240240 0.38628210744630
0.20270270270270 0.38656397449312
0.20300300300300 0.38684508841282
0.20330330330330 0.38712544969285
0.20360360360360 0.38740505882069
0.20390390390390 0.38768391628379
0.20420420420420 0.38796202256960
0.20450450450450 0.38823937816560
0.20480480480480 0.38851598355924
0.20510510510511 0.38879183923799
0.20540540540541 0.38906694568930
0.20570570570571 0.38934130340063
0.20600600600601 0.38961491285945
0.20630630630631 0.38988777455322
0.20660660660661 0.39015988896940
0.20690690690691 0.39043125659545
0.20720720720721 0.39070187791882
0.20750750750751 0.39097175342699
0.20780780780781 0.39124088360741
0.20810810810811 0.39150926894755
0.20840840840841 0.39177690993485
0.20870870870871 0.39204380705679
0.20900900900901 0.39230996080083
0.20930930930931 0.39257537165442
0.20960960960961 0.39284004010503
0.20990990990991 0.39310396664012
0.21021021021021 0.39336715174715
0.21051051051051 0.39362959591358
0.21081081081081 0.39389129962687
0.21111111111111 0.39415226337449
0.21141141141141 0.39441248764388
0.21171171171171 0.39467197292252
0.21201201201201 0.39493071969787
0.21231231231231 0.39518872845738
0.21261261261261 0.39544599968851
0.21291291291291 0.39570253387874
0.21321321321321 0.39595833151551
0.21351351351351 0.39621339308629
0.21381381381381 0.39646771907855
0.21411411411411 0.39672130997973
0.21441441441441 0.39697416627731
0.21471471471471 0.39722628845874
0.21501501501501 0.39747767701148
0.21531531531532 0.39772833242300
0.21561561561562 0.39797825518075
0.21591591591592 0.39822744577221
0.21621621621622 0.39847590468482
0.21651651651652 0.39872363240604
0.21681681681682 0.39897062942335
0.21711711711712 0.39921689622420
0.21741741741742 0.39946243329605
0.21771771771772 0.39970724112636
0.21801801801802 0.39995132020260
0.21831831831832 0.40019467101222
0.21861861861862 0.40043729404268
0.21891891891892 0.40067918978145
0.21921921921922 0.40092035871599
0.21951951951952 0.40116080133376
0.21981981981982 0.40140051812221
0.22012012012012 0.40163950956882
0.22042042042042 0.40187777616103
0.22072072072072 0.40211531838632
0.22102102102102 0.40235213673214
0.22132132132132 0.40258823168595
0.22162162162162 0.40282360373522
0.22192192192192 0.40305825336740
0.22222222222222 0.40329218106996
0.22252252252252 0.40352538733035
0.22282282282282 0.40375787263605
0.22312312312312 0.40398963747450
0.22342342342342 0.40422068233317
0.22372372372372 0.40445100769953
0.22402402402402 0.40468061406102
0.22432432432432 0.40490950190512
0.22462462462462 0.40513767171928
0.22492492492492 0.40536512399097
0.22522522522523 0.40559185920764
0.22552552552553 0.40581787785675
0.22582582582583 0.40604318042578
0.22612612612613 0.40626776740217
0.22642642642643 0.40649163927339
0.22672672672673 0.40671479652691
0.22702702702703 0.40693723965017
0.22732732732733 0.40715896913064
0.22762762762763 0.40737998545579
0.22792792792793 0.40760028911307
0.22822822822823 0.40781988058995
0.22852852852853 0.40803876037388
0.22882882882883 0.40825692895233
0.22912912912913 0.40847438681275
0.22942942942943 0.40869113444262
0.22972972972973 0.40890717232938
0.23003003003003 0.40912250096050
0.23033033033033 0.40933712082344
0.23063063063063 0.40955103240567
0.23093093093093 0.40976423619464
0.23123123123123 0.40997673267781
0.23153153153153 0.41018852234265
0.23183183183183 0.41039960567661
0.23213213213213 0.41060998316716
0.23243243243243 0.41081965530176
0.23273273273273 0.41102862256786
0.23303303303303 0.41123688545294
0.23333333333333 0.41144444444444
0.23363363363363 0.41165130002984
0.23393393393393 0.41185745269659
0.23423423423423 0.41206290293215
0.23453453453453 0.41226765122399
0.23483483483483 0.41247169805956
0.23513513513514 0.41267504392632
0.23543543543544 0.41287768931174
0.23573573573574 0.41307963470329
0.23603603603604 0.41328088058840
0.23633633633634 0.41348142745456
0.23663663663664 0.41368127578922
0.23693693693694 0.41388042607984
0.23723723723724 0.41407887881388
0.23753753753754 0.41427663447881
0.23783783783784 0.41447369356208
0.23813813813814 0.41467005655115
0.23843843843844 0.41486572393349
0.23873873873874 0.41506069619656
0.23903903903904 0.41525497382782
0.23933933933934 0.41544855731472
0.23963963963964 0.41564144714473
0.23993993993994 0.41583364380532
0.24024024024024 0.41602514778393
0.24054054054054 0.41621595956804
0.24084084084084 0.41640607964510
0.24114114114114 0.41659550850258
0.24144144144144 0.41678424662793
0.24174174174174 0.41697229450861
0.24204204204204 0.41715965263210
0.24234234234234 0.41734632148584
0.24264264264264 0.41753230155730
0.24294294294294 0.41771759333394
0.24324324324324 0.41790219730322
0.24354354354354 0.41808611395260
0.24384384384384 0.41826934376955
0.24414414414414 0.41845188724151
0.24444444444444 0.41863374485597
0.24474474474474 0.41881491710036
0.24504504504505 0.41899540446217
0.24534534534535 0.41917520742884
0.24564564564565 0.41935432648784
0.24594594594595 0.41953276212663
0.24624624624625 0.41971051483266
0.24654654654655 0.41988758509341
0.24684684684685 0.42006397339633
0.24714714714715 0.42023968022889
0.24744744744745 0.42041470607853
0.24774774774775 0.42058905143273
0.24804804804805 0.42076271677895
0.24834834834835 0.42093570260464
0.24864864864865 0.42110800939727
0.24894894894895 0.42127963764430
0.24924924924925 0.42145058783319
0.24954954954955 0.42162086045139
0.24984984984985 0.42179045598638
0.25015015015015 0.42195937492561
0.25045045045045 0.42212761775654
0.25075075075075 0.42229518496664
0.25105105105105 0.42246207704336
0.25135135135135 0.42262829447417
0.25165165165165 0.42279383774652
0.25195195195195 0.42295870734788
0.25225225225225 0.42312290376571
0.25255255255255 0.42328642748747
0.25285285285285 0.42344927900061
0.25315315315315 0.42361145879261
0.25345345345345 0.42377296735092
0.25375375375375 0.42393380516301
0.25405405405405 0.42409397271632
0.25435435435435 0.42425347049834
0.25465465465465 0.42441229899650
0.25495495495495 0.42457045869829
0.25525525525526 0.42472795009115
0.25555555555556 0.42488477366255
0.25585585585586 0.42504092989995
0.25615615615616 0.42519641929081
0.25645645645646 0.42535124232259
0.25675675675676 0.42550539948276
0.25705705705706 0.42565889125876
0.25735735735736 0.42581171813807
0.25765765765766 0.42596388060815
0.25795795795796 0.42611537915645
0.25825825825826 0.42626621427043
0.25855855855856 0.42641638643757
0.25885885885886 0.42656589614531
0.25915915915916 0.42671474388113
0.25945945945946 0.42686293013247
0.25975975975976 0.42701045538680
0.26006006006006 0.42715732013159
0.26036036036036 0.42730352485429
0.26066066066066 0.42744907004237
0.26096096096096 0.42759395618328
0.26126126126126 0.42773818376448
0.26156156156156 0.42788175327344
0.26186186186186 0.42802466519762
0.26216216216216 0.42816692002448
0.26246246246246 0.42830851824148
0.26276276276276 0.42844946033608
0.26306306306306 0.42858974679574
0.26336336336336 0.42872937810792
0.26366366366366 0.42886835476008
0.26396396396396 0.42900667723969
0.26426426426426 0.42914434603421
0.26456456456456 0.42928136163109
0.26486486486486 0.42941772451780
0.26516516516517 0.42955343518179
0.26546546546547 0.42968849411054
0.26576576576577 0.42982290179149
0.26606606606607 0.42995665871212
0.26636636636637 0.43008976535987
0.26666666666667 0.43022222222222
0.26696696696697 0.43035402978662
0.26726726726727 0.43048518854054
0.26756756756757 0.43061569897143
0.26786786786787 0.43074556156676
0.26816816816817 0.43087477681399
0.26846846846847 0.43100334520057
0.26876876876877 0.43113126721397
0.26906906906907 0.43125854334165
0.26936936936937 0.43138517407108
0.26966966966967 0.43151115988970
0.26996996996997 0.43163650128499
0.27027027027027 0.43176119874440
0.27057057057057 0.43188525275539
0.27087087087087 0.43200866380543
0.27117117117117 0.43213143238198
0.27147147147147 0.43225355897249
0.27177177177177 0.43237504406444
0.27207207207207 0.43249588814527
0.27237237237237 0.43261609170245
0.27267267267267 0.43273565522344
0.27297297297297 0.43285457919570
0.27327327327327 0.43297286410670
0.27357357357357 0.43309051044389
0.27387387387387 0.43320751869474
0.27417417417417 0.43332388934670
0.27447447447447 0.43343962288723
0.27477477477477 0.43355471980381
0.27507507507508 0.43366918058388
0.27537537537538 0.43378300571491
0.27567567567568 0.43389619568436
0.27597597597598 0.43400875097969
0.27627627627628 0.43412067208837
0.27657657657658 0.43423195949785
0.27687687687688 0.43434261369559
0.27717717717718 0.43445263516905
0.27747747747748 0.43456202440571
0.27777777777778 0.43467078189300
0.27807807807808 0.43477890811841
0.27837837837838 0.43488640356938
0.27867867867868 0.43499326873339
0.27897897897898 0.43509950409788
0.27927927927928 0.43520511015033
0.27957957957958 0.43531008737818
0.27987987987988 0.43541443626891
0.28018018018018 0.43551815730998
0.28048048048048 0.43562125098883
0.28078078078078 0.43572371779295
0.28108108108108 0.43582555820978
0.28138138138138 0.43592677272679
0.28168168168168 0.43602736183144
0.28198198198198 0.43612732601118
0.28228228228228 0.43622666575349
0.28258258258258 0.43632538154582
0.28288288288288 0.43642347387563
0.28318318318318 0.43652094323038
0.28348348348348 0.43661779009754
0.28378378378378 0.43671401496456
0.28408408408408 0.43680961831891
0.28438438438438 0.43690460064805
0.28468468468468 0.43699896243943
0.28498498498498 0.43709270418052
0.28528528528529 0.43718582635878
0.28558558558559 0.43727832946167
0.28588588588589 0.43737021397666
0.28618618618619 0.43746148039119
0.28648648648649 0.43755212919274
0.28678678678679 0.43764216086877
0.28708708708709 0.43773157590672
0.28738738738739 0.43782037479408
0.28768768768769 0.43790855801829
0.28798798798799 0.43799612606682
0.28828828828829 0.43808307942713
0.28858858858859 0.43816941858667
0.28888888888889 0.43825514403292
0.28918918918919 0.43834025625333
0.28948948948949 0.43842475573536
0.28978978978979 0.43850864296648
0.29009009009009 0.43859191843414
0.29039039039039 0.43867458262580
0.29069069069069 0.43875663602894
0.29099099099099 0.43883807913099
0.29129129129129 0.43891891241944
0.29159159159159 0.43899913638174
0.29189189189189 0.43907875150534
0.29219219219219 0.43915775827772
0.29249249249249 0.43923615718632
0.29279279279279 0.43931394871862
0.29309309309309 0.43939113336208
0.29339339339339 0.43946771160415
0.29369369369369 0.43954368393229
0.29399399399399 0.43961905083397
0.29429429429429 0.43969381279665
0.29459459459459 0.43976797030778
0.29489489489489 0.43984152385483
0.29519519519520 0.43991447392527
0.29549549549550 0.43998682100654
0.29579579579580 0.44005856558612
0.29609609609610 0.44012970815146
0.29639639639640 0.44020024919002
0.29669669669670 0.44027018918927
0.29699699699700 0.44033952863666
0.29729729729730 0.44040826801966
0.29759759759760 0.44047640782573
0.29789789789790 0.44054394854233
0.29819819819820 0.44061089065691
0.29849849849850 0.44067723465694
0.29879879879880 0.44074298102989
0.29909909909910 0.44080813026321
0.29939939939940 0.44087268284436
0.29969969969970 0.44093663926080
0.30000000000000 0.44100000000000

==> Figures/Entanglement/Psucc/p_succ4.dat <==
x y
0.00000000000000 0
0.00000000000000 0.0000000000000
0.00030030030030 0.0012001193629
0.00060060060060 0.0023980763487
0.00090090090090 0.0035938729061
0.00120120120120 0.0047875109829
0.00150150150150 0.0059789925263
0.00180180180180 0.0071683194826
0.00210210210210 0.0083554937974
0.00240240240240 0.0095405174154
0.00270270270270 0.0107233922806
0.00300300300300 0.0119041203362
0.00330330330330 0.0130827035247
0.00360360360360 0.0142591437877
0.00390390390390 0.0154334430660
0.00420420420420 0.0166056032998
0.00450450450450 0.0177756264283
0.00480480480480 0.0189435143901
0.00510510510511 0.0201092691229
0.00540540540541 0.0212728925637
0.00570570570571 0.0224343866486
0.00600600600601 0.0235937533131
0.00630630630631 0.0247509944918
0.00660660660661 0.0259061121184
0.00690690690691 0.0270591081262
0.00720720720721 0.0282099844473
0.00750750750751 0.0293587430133
0.00780780780781 0.0305053857548
0.00810810810811 0.0316499146018
0.00840840840841 0.0327923314835
0.00870870870871 0.0339326383282
0.00900900900901 0.0350708370635
0.00930930930931 0.0362069296162
0.00960960960961 0.0373409179125
0.00990990990991 0.0384728038774
0.01021021021021 0.0396025894355
0.01051051051051 0.0407302765105
0.01081081081081 0.0418558670253
0.01111111111111 0.0429793629020
0.01141141141141 0.0441007660620
0.01171171171171 0.0452200784257
0.01201201201201 0.0463373019131
0.01231231231231 0.0474524384432
0.01261261261261 0.0485654899340
0.01291291291291 0.0496764583032
0.01321321321321 0.0507853454673
0.01351351351351 0.0518921533422
0.01381381381381 0.0529968838431
0.01411411411411 0.0540995388842
0.01441441441441 0.0552001203791
0.01471471471471 0.0562986302406
0.01501501501502 0.0573950703806
0.01531531531532 0.0584894427104
0.01561561561562 0.0595817491403
0.01591591591592 0.0606719915799
0.01621621621622 0.0617601719383
0.01651651651652 0.0628462921233
0.01681681681682 0.0639303540424
0.01711711711712 0.0650123596020
0.01741741741742 0.0660923107078
0.01771771771772 0.0671702092648
0.01801801801802 0.0682460571773
0.01831831831832 0.0693198563485
0.01861861861862 0.0703916086811
0.01891891891892 0.0714613160769
0.01921921921922 0.0725289804370
0.01951951951952 0.0735946036616
0.01981981981982 0.0746581876502
0.02012012012012 0.0757197343016
0.02042042042042 0.0767792455136
0.02072072072072 0.0778367231833
0.02102102102102 0.0788921692073
0.02132132132132 0.0799455854810
0.02162162162162 0.0809969738993
0.02192192192192 0.0820463363561
0.02222222222222 0.0830936747447
0.02252252252252 0.0841389909576
0.02282282282282 0.0851822868865
0.02312312312312 0.0862235644222
0.02342342342342 0.0872628254548
0.02372372372372 0.0883000718738
0.02402402402402 0.0893353055677
0.02432432432432 0.0903685284242
0.02462462462462 0.0913997423303
0.02492492492492 0.0924289491723
0.02522522522523 0.0934561508356
0.02552552552553 0.0944813492048
0.02582582582583 0.0955045461638
0.02612612612613 0.0965257435958
0.02642642642643 0.0975449433829
0.02672672672673 0.0985621474068
0.02702702702703 0.0995773575483
0.02732732732733 0.1005905756871
0.02762762762763 0.1016018037027
0.02792792792793 0.1026110434733
0.02822822822823 0.1036182968766
0.02852852852853 0.1046235657894
0.02882882882883 0.1056268520878
0.02912912912913 0.1066281576472
0.02942942942943 0.1076274843419
0.02972972972973 0.1086248340457
0.03003003003003 0.1096202086316
0.03033033033033 0.1106136099718
0.03063063063063 0.1116050399375
0.03093093093093 0.1125945003994
0.03123123123123 0.1135819932274
0.03153153153153 0.1145675202904
0.03183183183183 0.1155510834568
0.03213213213213 0.1165326845940
0.03243243243243 0.1175123255686
0.03273273273273 0.1184900082467
0.03303303303303 0.1194657344933
0.03333333333333 0.1204395061728
0.03363363363363 0.1214113251489
0.03393393393393 0.1223811932841
0.03423423423423 0.1233491124407
0.03453453453453 0.1243150844798
0.03483483483483 0.1252791112619
0.03513513513514 0.1262411946466
0.03543543543544 0.1272013364928
0.03573573573574 0.1281595386587
0.03603603603604 0.1291158030015
0.03633633633634 0.1300701313779
0.03663663663664 0.1310225256435
0.03693693693694 0.1319729876535
0.03723723723724 0.1329215192618
0.03753753753754 0.1338681223221
0.03783783783784 0.1348127986870
0.03813813813814 0.1357555502082
0.03843843843844 0.1366963787370
0.03873873873874 0.1376352861235
0.03903903903904 0.1385722742174
0.03933933933934 0.1395073448673
0.03963963963964 0.1404404999212
0.03993993993994 0.1413717412263
0.04024024024024 0.1423010706291
0.04054054054054 0.1432284899750
0.04084084084084 0.1441540011090
0.04114114114114 0.1450776058750
0.04144144144144 0.1459993061165
0.04174174174174 0.1469191036758
0.04204204204204 0.1478370003948
0.04234234234234 0.1487529981142
0.04264264264264 0.1496670986744
0.04294294294294 0.1505793039145
0.04324324324324 0.1514896156734
0.04354354354354 0.1523980357886
0.04384384384384 0.1533045660974
0.04414414414414 0.1542092084359
0.04444444444444 0.1551119646395
0.04474474474474 0.1560128365431
0.04504504504505 0.1569118259805
0.04534534534535 0.1578089347847
0.04564564564565 0.1587041647883
0.04594594594595 0.1595975178226
0.04624624624625 0.1604889957186
0.04654654654655 0.1613786003062
0.04684684684685 0.1622663334147
0.04714714714715 0.1631521968724
0.04744744744745 0.1640361925071
0.04774774774775 0.1649183221455
0.04804804804805 0.1657985876140
0.04834834834835 0.1666769907376
0.04864864864865 0.1675535333411
0.04894894894895 0.1684282172480
0.04924924924925 0.1693010442815
0.04954954954955 0.1701720162637
0.04984984984985 0.1710411350161
0.05015015015015 0.1719084023592
0.05045045045045 0.1727738201129
0.05075075075075 0.1736373900963
0.05105105105105 0.1744991141276
0.05135135135135 0.1753589940245
0.05165165165165 0.1762170316036
0.05195195195195 0.1770732286809
0.05225225225225 0.1779275870715
0.05255255255255 0.1787801085899
0.05285285285285 0.1796307950496
0.05315315315315 0.1804796482635
0.05345345345345 0.1813266700436
0.05375375375375 0.1821718622012
0.05405405405405 0.1830152265467
0.05435435435435 0.1838567648899
0.05465465465465 0.1846964790398
0.05495495495495 0.1855343708043
0.05525525525526 0.1863704419910
0.05555555555556 0.1872046944063
0.05585585585586 0.1880371298562
0.05615615615616 0.1888677501455
0.05645645645646 0.1896965570786
0.05675675675676 0.1905235524589
0.05705705705706 0.1913487380891
0.05735735735736 0.1921721157711
0.05765765765766 0.1929936873060
0.05795795795796 0.1938134544941
0.05825825825826 0.1946314191350
0.05855855855856 0.1954475830275
0.05885885885886 0.1962619479695
0.05915915915916 0.1970745157583
0.05945945945946 0.1978852881903
0.05975975975976 0.1986942670612
0.06006006006006 0.1995014541657
0.06036036036036 0.2003068512982
0.06066066066066 0.2011104602517
0.06096096096096 0.2019122828189
0.06126126126126 0.2027123207915
0.06156156156156 0.2035105759605
0.06186186186186 0.2043070501160
0.06216216216216 0.2051017450475
0.06246246246246 0.2058946625436
0.06276276276276 0.2066858043921
0.06306306306306 0.2074751723802
0.06336336336336 0.2082627682940
0.06366366366366 0.2090485939191
0.06396396396396 0.2098326510402
0.06426426426426 0.2106149414413
0.06456456456456 0.2113954669054
0.06486486486486 0.2121742292151
0.06516516516517 0.2129512301518
0.06546546546547 0.2137264714965
0.06576576576577 0.2144999550291
0.06606606606607 0.2152716825289
0.06636636636637 0.2160416557744
0.06666666666667 0.2168098765432
0.06696696696697 0.2175763466123
0.06726726726727 0.2183410677579
0.06756756756757 0.2191040417552
0.06786786786787 0.2198652703789
0.06816816816817 0.2206247554027
0.06846846846847 0.2213824985997
0.06876876876877 0.2221385017420
0.06906906906907 0.2228927666012
0.06936936936937 0.2236452949478
0.06966966966967 0.2243960885519
0.06996996996997 0.2251451491824
0.07027027027027 0.2258924786078
0.07057057057057 0.2266380785955
0.07087087087087 0.2273819509123
0.07117117117117 0.2281240973243
0.07147147147147 0.2288645195966
0.07177177177177 0.2296032194936
0.07207207207207 0.2303401987791
0.07237237237237 0.2310754592157
0.07267267267267 0.2318090025657
0.07297297297297 0.2325408305903
0.07327327327327 0.2332709450501
0.07357357357357 0.2339993477047
0.07387387387387 0.2347260403132
0.07417417417417 0.2354510246338
0.07447447447447 0.2361743024237
0.07477477477477 0.2368958754397
0.07507507507508 0.2376157454375
0.07537537537538 0.2383339141723
0.07567567567568 0.2390503833982
0.07597597597598 0.2397651548689
0.07627627627628 0.2404782303369
0.07657657657658 0.2411896115543
0.07687687687688 0.2418993002722
0.07717717717718 0.2426072982409
0.07747747747748 0.2433136072101
0.07777777777778 0.2440182289285
0.07807807807808 0.2447211651442
0.07837837837838 0.2454224176045
0.07867867867868 0.2461219880557
0.07897897897898 0.2468198782436
0.07927927927928 0.2475160899131
0.07957957957958 0.2482106248083
0.07987987987988 0.2489034846726
0.08018018018018 0.2495946712485
0.08048048048048 0.2502841862778
0.08078078078078 0.2509720315015
0.08108108108108 0.2516582086598
0.08138138138138 0.2523427194921
0.08168168168168 0.2530255657372
0.08198198198198 0.2537067491329
0.08228228228228 0.2543862714163
0.08258258258258 0.2550641343237
0.08288288288288 0.2557403395907
0.08318318318318 0.2564148889520
0.08348348348348 0.2570877841415
0.08378378378378 0.2577590268926
0.08408408408408 0.2584286189375
0.08438438438438 0.2590965620079
0.08468468468468 0.2597628578348
0.08498498498498 0.2604275081480
0.08528528528529 0.2610905146771
0.08558558558559 0.2617518791503
0.08588588588589 0.2624116032956
0.08618618618619 0.2630696888397
0.08648648648649 0.2637261375090
0.08678678678679 0.2643809510287
0.08708708708709 0.2650341311236
0.08738738738739 0.2656856795173
0.08768768768769 0.2663355979330
0.08798798798799 0.2669838880930
0.08828828828829 0.2676305517186
0.08858858858859 0.2682755905307
0.08888888888889 0.2689190062490
0.08918918918919 0.2695608005929
0.08948948948949 0.2702009752806
0.08978978978979 0.2708395320297
0.09009009009009 0.2714764725570
0.09039039039039 0.2721117985786
0.09069069069069 0.2727455118096
0.09099099099099 0.2733776139646
0.09129129129129 0.2740081067571
0.09159159159159 0.2746369919002
0.09189189189189 0.2752642711058
0.09219219219219 0.2758899460855
0.09249249249249 0.2765140185496
0.09279279279279 0.2771364902080
0.09309309309309 0.2777573627697
0.09339339339339 0.2783766379428
0.09369369369369 0.2789943174349
0.09399399399399 0.2796104029525
0.09429429429429 0.2802248962015
0.09459459459459 0.2808377988871
0.09489489489489 0.2814491127135
0.09519519519520 0.2820588393842
0.09549549549550 0.2826669806020
0.09579579579580 0.2832735380689
0.09609609609610 0.2838785134861
0.09639639639640 0.2844819085539
0.09669669669670 0.2850837249720
0.09699699699700 0.2856839644392
0.09729729729730 0.2862826286536
0.09759759759760 0.2868797193124
0.09789789789790 0.2874752381122
0.09819819819820 0.2880691867487
0.09849849849850 0.2886615669168
0.09879879879880 0.2892523803107
0.09909909909910 0.2898416286238
0.09939939939940 0.2904293135486
0.09969969969970 0.2910154367770
0.10000000000000 0.2916000000000
0.10030030030030 0.2921830049079
0.10060060060060 0.2927644531901
0.10090090090090 0.2933443465353
0.10120120120120 0.2939226866315
0.10150150150150 0.2944994751657
0.10180180180180 0.2950747138244
0.10210210210210 0.2956484042930
0.10240240240240 0.2962205482565
0.10270270270270 0.2967911473988
0.10300300300300 0.2973602034030
0.10330330330330 0.2979277179518
0.10360360360360 0.2984936927267
0.10390390390390 0.2990581294086
0.10420420420420 0.2996210296776
0.10450450450450 0.3001823952131
0.10480480480480 0.3007422276936
0.10510510510511 0.3013005287969
0.10540540540541 0.3018573001999
0.10570570570571 0.3024125435789
0.10600600600601 0.3029662606092
0.10630630630631 0.3035184529656
0.10660660660661 0.3040691223218
0.10690690690691 0.3046182703509
0.10720720720721 0.3051658987253
0.10750750750751 0.3057120091165
0.10780780780781 0.3062566031952
0.10810810810811 0.3067996826313
0.10840840840841 0.3073412490941
0.10870870870871 0.3078813042519
0.10900900900901 0.3084198497723
0.10930930930931 0.3089568873222
0.10960960960961 0.3094924185677
0.10990990990991 0.3100264451739
0.11021021021021 0.3105589688054
0.11051051051051 0.3110899911260
0.11081081081081 0.3116195137984
0.11111111111111 0.3121475384850
0.11141141141141 0.3126740668470
0.11171171171171 0.3131991005450
0.11201201201201 0.3137226412389
0.11231231231231 0.3142446905876
0.11261261261261 0.3147652502495
0.11291291291291 0.3152843218819
0.11321321321321 0.3158019071416
0.11351351351351 0.3163180076845
0.11381381381381 0.3168326251657
0.11411411411411 0.3173457612395
0.11441441441441 0.3178574175594
0.11471471471471 0.3183675957784
0.11501501501502 0.3188762975483
0.11531531531532 0.3193835245204
0.11561561561562 0.3198892783452
0.11591591591592 0.3203935606722
0.11621621621622 0.3208963731504
0.11651651651652 0.3213977174279
0.11681681681682 0.3218975951519
0.11711711711712 0.3223960079691
0.11741741741742 0.3228929575251
0.11771771771772 0.3233884454650
0.11801801801802 0.3238824734328
0.11831831831832 0.3243750430722
0.11861861861862 0.3248661560256
0.11891891891892 0.3253558139349
0.11921921921922 0.3258440184412
0.11951951951952 0.3263307711848
0.11981981981982 0.3268160738052
0.12012012012012 0.3272999279411
0.12042042042042 0.3277823352304
0.12072072072072 0.3282632973104
0.12102102102102 0.3287428158174
0.12132132132132 0.3292208923871
0.12162162162162 0.3296975286542
0.12192192192192 0.3301727262527
0.12222222222222 0.3306464868160
0.12252252252252 0.3311188119766
0.12282282282282 0.3315897033661
0.12312312312312 0.3320591626154
0.12342342342342 0.3325271913547
0.12372372372372 0.3329937912134
0.12402402402402 0.3334589638200
0.12432432432432 0.3339227108023
0.12462462462462 0.3343850337874
0.12492492492492 0.3348459344015
0.12522522522523 0.3353054142699
0.12552552552553 0.3357634750175
0.12582582582583 0.3362201182682
0.12612612612613 0.3366753456449
0.12642642642643 0.3371291587700
0.12672672672673 0.3375815592652
0.12702702702703 0.3380325487511
0.12732732732733 0.3384821288478
0.12762762762763 0.3389303011745
0.12792792792793 0.3393770673496
0.12822822822823 0.3398224289907
0.12852852852853 0.3402663877148
0.12882882882883 0.3407089451378
0.12912912912913 0.3411501028751
0.12942942942943 0.3415898625413
0.12972972972973 0.3420282257501
0.13003003003003 0.3424651941144
0.13033033033033 0.3429007692464
0.13063063063063 0.3433349527576
0.13093093093093 0.3437677462585
0.13123123123123 0.3441991513590
0.13153153153153 0.3446291696681
0.13183183183183 0.3450578027942
0.13213213213213 0.3454850523447
0.13243243243243 0.3459109199263
0.13273273273273 0.3463354071450
0.13303303303303 0.3467585156060
0.13333333333333 0.3471802469136
0.13363363363363 0.3476006026714
0.13393393393393 0.3480195844822
0.13423423423423 0.3484371939481
0.13453453453453 0.3488534326703
0.13483483483483 0.3492683022492
0.13513513513514 0.3496818042847
0.13543543543544 0.3500939403755
0.13573573573574 0.3505047121199
0.13603603603604 0.3509141211151
0.13633633633634 0.3513221689578
0.13663663663664 0.3517288572436
0.13693693693694 0.3521341875678
0.13723723723724 0.3525381615243
0.13753753753754 0.3529407807068
0.13783783783784 0.3533420467078
0.13813813813814 0.3537419611193
0.13843843843844 0.3541405255324
0.13873873873874 0.3545377415373
0.13903903903904 0.3549336107236
0.13933933933934 0.3553281346802
0.13963963963964 0.3557213149949
0.13993993993994 0.3561131532549
0.14024024024024 0.3565036510468
0.14054054054054 0.3568928099560
0.14084084084084 0.3572806315676
0.14114114114114 0.3576671174655
0.14144144144144 0.3580522692330
0.14174174174174 0.3584360884527
0.14204204204204 0.3588185767064
0.14234234234234 0.3591997355748
0.14264264264264 0.3595795666384
0.14294294294294 0.3599580714763
0.14324324324324 0.3603352516673
0.14354354354354 0.3607111087891
0.14384384384384 0.3610856444189
0.14414414414414 0.3614588601328
0.14444444444444 0.3618307575065
0.14474474474474 0.3622013381145
0.14504504504505 0.3625706035308
0.14534534534535 0.3629385553286
0.14564564564565 0.3633051950803
0.14594594594595 0.3636705243573
0.14624624624625 0.3640345447306
0.14654654654655 0.3643972577701
0.14684684684685 0.3647586650451
0.14714714714715 0.3651187681240
0.14744744744745 0.3654775685746
0.14774774774775 0.3658350679637
0.14804804804805 0.3661912678574
0.14834834834835 0.3665461698212
0.14864864864865 0.3668997754195
0.14894894894895 0.3672520862162
0.14924924924925 0.3676031037741
0.14954954954955 0.3679528296556
0.14984984984985 0.3683012654221
0.15015015015015 0.3686484126343
0.15045045045045 0.3689942728519
0.15075075075075 0.3693388476342
0.15105105105105 0.3696821385394
0.15135135135135 0.3700241471250
0.15165165165165 0.3703648749479
0.15195195195195 0.3707043235639
0.15225225225225 0.3710424945283
0.15255255255255 0.3713793893955
0.15285285285285 0.3717150097191
0.15315315315315 0.3720493570519
0.15345345345345 0.3723824329461
0.15375375375375 0.3727142389528
0.15405405405405 0.3730447766227
0.15435435435435 0.3733740475054
0.15465465465465 0.3737020531500
0.15495495495495 0.3740287951044
0.15525525525526 0.3743542749162
0.15555555555556 0.3746784941320
0.15585585585586 0.3750014542975
0.15615615615616 0.3753231569578
0.15645645645646 0.3756436036572
0.15675675675676 0.3759627959391
0.15705705705706 0.3762807353462
0.15735735735736 0.3765974234206
0.15765765765766 0.3769128617032
0.15795795795796 0.3772270517344
0.15825825825826 0.3775399950539
0.15855855855856 0.3778516932004
0.15885885885886 0.3781621477120
0.15915915915916 0.3784713601258
0.15945945945946 0.3787793319784
0.15975975975976 0.3790860648054
0.16006006006006 0.3793915601416
0.16036036036036 0.3796958195213
0.16066066066066 0.3799988444777
0.16096096096096 0.3803006365434
0.16126126126126 0.3806011972501
0.16156156156156 0.3809005281289
0.16186186186186 0.3811986307099
0.16216216216216 0.3814955065227
0.16246246246246 0.3817911570957
0.16276276276276 0.3820855839569
0.16306306306306 0.3823787886334
0.16336336336336 0.3826707726515
0.16366366366366 0.3829615375366
0.16396396396396 0.3832510848136
0.16426426426426 0.3835394160065
0.16456456456456 0.3838265326383
0.16486486486486 0.3841124362315
0.16516516516517 0.3843971283077
0.16546546546547 0.3846806103877
0.16576576576577 0.3849628839917
0.16606606606607 0.3852439506388
0.16636636636637 0.3855238118476
0.16666666666667 0.3858024691358
0.16696696696697 0.3860799240203
0.16726726726727 0.3863561780174
0.16756756756757 0.3866312326422
0.16786786786787 0.3869050894096
0.16816816816817 0.3871777498332
0.16846846846847 0.3874492154260
0.16876876876877 0.3877194877005
0.16906906906907 0.3879885681679
0.16936936936937 0.3882564583391
0.16966966966967 0.3885231597239
0.16996996996997 0.3887886738314
0.17027027027027 0.3890530021700
0.17057057057057 0.3893161462473
0.17087087087087 0.3895781075700
0.17117117117117 0.3898388876442
0.17147147147147 0.3900984879751
0.17177177177177 0.3903569100670
0.17207207207207 0.3906141554238
0.17237237237237 0.3908702255482
0.17267267267267 0.3911251219424
0.17297297297297 0.3913788461077
0.17327327327327 0.3916313995446
0.17357357357357 0.3918827837529
0.17387387387387 0.3921330002315
0.17417417417417 0.3923820504787
0.17447447447447 0.3926299359920
0.17477477477477 0.3928766582678
0.17507507507508 0.3931222188021
0.17537537537538 0.3933666190899
0.17567567567568 0.3936098606256
0.17597597597598 0.3938519449027
0.17627627627628 0.3940928734138
0.17657657657658 0.3943326476510
0.17687687687688 0.3945712691055
0.17717717717718 0.3948087392675
0.17747747747748 0.3950450596267
0.17777777777778 0.3952802316720
0.17807807807808 0.3955142568914
0.17837837837838 0.3957471367721
0.17867867867868 0.3959788728007
0.17897897897898 0.3962094664629
0.17927927927928 0.3964389192435
0.17957957957958 0.3966672326268
0.17987987987988 0.3968944080961
0.18018018018018 0.3971204471339
0.18048048048048 0.3973453512222
0.18078078078078 0.3975691218418
0.18108108108108 0.3977917604731
0.18138138138138 0.3980132685955
0.18168168168168 0.3982336476877
0.18198198198198 0.3984528992275
0.18228228228228 0.3986710246922
0.18258258258258 0.3988880255580
0.18288288288288 0.3991039033005
0.18318318318318 0.3993186593945
0.18348348348348 0.3995322953140
0.18378378378378 0.3997448125321
0.18408408408408 0.3999562125214
0.18438438438438 0.4001664967534
0.18468468468468 0.4003756666991
0.18498498498498 0.4005837238286
0.18528528528529 0.4007906696111
0.18558558558559 0.4009965055152
0.18588588588589 0.4012012330086
0.18618618618619 0.4014048535583
0.18648648648649 0.4016073686305
0.18678678678679 0.4018087796907
0.18708708708709 0.4020090882033
0.18738738738739 0.4022082956323
0.18768768768769 0.4024064034408
0.18798798798799 0.4026034130910
0.18828828828829 0.4027993260444
0.18858858858859 0.4029941437618
0.18888888888889 0.4031878677031
0.18918918918919 0.4033804993274
0.18948948948949 0.4035720400932
0.18978978978979 0.4037624914580
0.19009009009009 0.4039518548787
0.19039039039039 0.4041401318113
0.19069069069069 0.4043273237111
0.19099099099099 0.4045134320324
0.19129129129129 0.4046984582292
0.19159159159159 0.4048824037541
0.19189189189189 0.4050652700595
0.19219219219219 0.4052470585966
0.19249249249249 0.4054277708160
0.19279279279279 0.4056074081676
0.19309309309309 0.4057859721002
0.19339339339339 0.4059634640623
0.19369369369369 0.4061398855011
0.19399399399399 0.4063152378634
0.19429429429429 0.4064895225951
0.19459459459459 0.4066627411412
0.19489489489489 0.4068348949462
0.19519519519520 0.4070059854535
0.19549549549550 0.4071760141060
0.19579579579580 0.4073449823455
0.19609609609610 0.4075128916134
0.19639639639640 0.4076797433500
0.19669669669670 0.4078455389950
0.19699699699700 0.4080102799872
0.19729729729730 0.4081739677648
0.19759759759760 0.4083366037650
0.19789789789790 0.4084981894243
0.19819819819820 0.4086587261786
0.19849849849850 0.4088182154627
0.19879879879880 0.4089766587108
0.19909909909910 0.4091340573564
0.19939939939940 0.4092904128320
0.19969969969970 0.4094457265695
0.20000000000000 0.4096000000000
0.20030030030030 0.4097532345537
0.20060060060060 0.4099054316601
0.20090090090090 0.4100565927479
0.20120120120120 0.4102067192451
0.20150150150150 0.4103558125788
0.20180180180180 0.4105038741754
0.20210210210210 0.4106509054604
0.20240240240240 0.4107969078588
0.20270270270270 0.4109418827945
0.20300300300300 0.4110858316907
0.20330330330330 0.4112287559700
0.20360360360360 0.4113706570540
0.20390390390390 0.4115115363637
0.20420420420420 0.4116513953191
0.20450450450450 0.4117902353396
0.20480480480480 0.4119280578438
0.20510510510511 0.4120648642494
0.20540540540541 0.4122006559735
0.20570570570571 0.4123354344323
0.20600600600601 0.4124692010412
0.20630630630631 0.4126019572149
0.20660660660661 0.4127337043672
0.20690690690691 0.4128644439113
0.20720720720721 0.4129941772595
0.20750750750751 0.4131229058234
0.20780780780781 0.4132506310136
0.20810810810811 0.4133773542401
0.20840840840841 0.4135030769122
0.20870870870871 0.4136278004383
0.20900900900901 0.4137515262260
0.20930930930931 0.4138742556821
0.20960960960961 0.4139959902128
0.20990990990991 0.4141167312233
0.21021021021021 0.4142364801181
0.21051051051051 0.4143552383010
0.21081081081081 0.4144730071749
0.21111111111111 0.4145897881421
0.21141141141141 0.4147055826037
0.21171171171171 0.4148203919606
0.21201201201201 0.4149342176125
0.21231231231231 0.4150470609584
0.21261261261261 0.4151589233967
0.21291291291291 0.4152698063248
0.21321321321321 0.4153797111394
0.21351351351351 0.4154886392364
0.21381381381381 0.4155965920111
0.21411411411411 0.4157035708576
0.21441441441441 0.4158095771697
0.21471471471471 0.4159146123402
0.21501501501501 0.4160186777610
0.21531531531532 0.4161217748233
0.21561561561562 0.4162239049178
0.21591591591592 0.4163250694339
0.21621621621622 0.4164252697607
0.21651651651652 0.4165245072862
0.21681681681682 0.4166227833978
0.21711711711712 0.4167200994821
0.21741741741742 0.4168164569247
0.21771771771772 0.4169118571108
0.21801801801802 0.4170063014245
0.21831831831832 0.4170997912492
0.21861861861862 0.4171923279676
0.21891891891892 0.4172839129616
0.21921921921922 0.4173745476122
0.21951951951952 0.4174642332999
0.21981981981982 0.4175529714040
0.22012012012012 0.4176407633034
0.22042042042042 0.4177276103760
0.22072072072072 0.4178135139990
0.22102102102102 0.4178984755488
0.22132132132132 0.4179824964011
0.22162162162162 0.4180655779306
0.22192192192192 0.4181477215115
0.22222222222222 0.4182289285170
0.22252252252252 0.4183092003196
0.22282282282282 0.4183885382911
0.22312312312312 0.4184669438024
0.22342342342342 0.4185444182237
0.22372372372372 0.4186209629242
0.22402402402402 0.4186965792727
0.22432432432432 0.4187712686370
0.22462462462462 0.4188450323841
0.22492492492492 0.4189178718802
0.22522522522523 0.4189897884908
0.22552552552553 0.4190607835806
0.22582582582583 0.4191308585136
0.22612612612613 0.4192000146528
0.22642642642643 0.4192682533607
0.22672672672673 0.4193355759987
0.22702702702703 0.4194019839277
0.22732732732733 0.4194674785078
0.22762762762763 0.4195320610980
0.22792792792793 0.4195957330569
0.22822822822823 0.4196584957422
0.22852852852853 0.4197203505107
0.22882882882883 0.4197812987185
0.22912912912913 0.4198413417211
0.22942942942943 0.4199004808728
0.22972972972973 0.4199587175275
0.23003003003003 0.4200160530381
0.23033033033033 0.4200724887570
0.23063063063063 0.4201280260354
0.23093093093093 0.4201826662240
0.23123123123123 0.4202364106728
0.23153153153153 0.4202892607307
0.23183183183183 0.4203412177461
0.23213213213213 0.4203922830664
0.23243243243243 0.4204424580386
0.23273273273273 0.4204917440084
0.23303303303303 0.4205401423210
0.23333333333333 0.4205876543210
0.23363363363363 0.4206342813518
0.23393393393393 0.4206800247564
0.23423423423423 0.4207248858767
0.23453453453453 0.4207688660540
0.23483483483483 0.4208119666289
0.23513513513514 0.4208541889411
0.23543543543544 0.4208955343294
0.23573573573574 0.4209360041321
0.23603603603604 0.4209755996864
0.23633633633634 0.4210143223291
0.23663663663664 0.4210521733959
0.23693693693694 0.4210891542218
0.23723723723724 0.4211252661410
0.23753753753754 0.4211605104872
0.23783783783784 0.4211948885928
0.23813813813814 0.4212284017899
0.23843843843844 0.4212610514095
0.23873873873874 0.4212928387821
0.23903903903904 0.4213237652371
0.23933933933934 0.4213538321034
0.23963963963964 0.4213830407089
0.23993993993994 0.4214113923809
0.24024024024024 0.4214388884458
0.24054054054054 0.4214655302293
0.24084084084084 0.4214913190562
0.24114114114114 0.4215162562507
0.24144144144144 0.4215403431360
0.24174174174174 0.4215635810347
0.24204204204204 0.4215859712686
0.24234234234234 0.4216075151587
0.24264264264264 0.4216282140250
0.24294294294294 0.4216480691871
0.24324324324324 0.4216670819636
0.24354354354354 0.4216852536723
0.24384384384384 0.4217025856303
0.24414414414414 0.4217190791539
0.24444444444444 0.4217347355586
0.24474474474474 0.4217495561591
0.24504504504505 0.4217635422694
0.24534534534535 0.4217766952027
0.24564564564565 0.4217890162713
0.24594594594595 0.4218005067868
0.24624624624625 0.4218111680601
0.24654654654655 0.4218210014012
0.24684684684685 0.4218300081193
0.24714714714715 0.4218381895230
0.24744744744745 0.4218455469200
0.24774774774775 0.4218520816172
0.24804804804805 0.4218577949207
0.24834834834835 0.4218626881359
0.24864864864865 0.4218667625674
0.24894894894895 0.4218700195189
0.24924924924925 0.4218724602935
0.24954954954955 0.4218740861934
0.24984984984985 0.4218748985201
0.25015015015015 0.4218748985743
0.25045045045045 0.4218740876558
0.25075075075075 0.4218724670638
0.25105105105105 0.4218700380966
0.25135135135135 0.4218668020517
0.25165165165165 0.4218627602260
0.25195195195195 0.4218579139153
0.25225225225225 0.4218522644151
0.25255255255255 0.4218458130195
0.25285285285285 0.4218385610224
0.25315315315315 0.4218305097166
0.25345345345345 0.4218216603942
0.25375375375375 0.4218120143464
0.25405405405405 0.4218015728638
0.25435435435435 0.4217903372362
0.25465465465465 0.4217783087525
0.25495495495495 0.4217654887009
0.25525525525526 0.4217518783688
0.25555555555556 0.4217374790428
0.25585585585586 0.4217222920088
0.25615615615616 0.4217063185519
0.25645645645646 0.4216895599563
0.25675675675676 0.4216720175054
0.25705705705706 0.4216536924822
0.25735735735736 0.4216345861683
0.25765765765766 0.4216146998452
0.25795795795796 0.4215940347930
0.25825825825826 0.4215725922915
0.25855855855856 0.4215503736194
0.25885885885886 0.4215273800547
0.25915915915916 0.4215036128748
0.25945945945946 0.4214790733560
0.25975975975976 0.4214537627742
0.26006006006006 0.4214276824041
0.26036036036036 0.4214008335200
0.26066066066066 0.4213732173951
0.26096096096096 0.4213448353021
0.26126126126126 0.4213156885128
0.26156156156156 0.4212857782981
0.26186186186186 0.4212551059282
0.26216216216216 0.4212236726727
0.26246246246246 0.4211914798002
0.26276276276276 0.4211585285786
0.26306306306306 0.4211248202750
0.26336336336336 0.4210903561556
0.26366366366366 0.4210551374862
0.26396396396396 0.4210191655313
0.26426426426426 0.4209824415551
0.26456456456456 0.4209449668206
0.26486486486486 0.4209067425904
0.26516516516517 0.4208677701261
0.26546546546547 0.4208280506884
0.26576576576577 0.4207875855376
0.26606606606607 0.4207463759329
0.26636636636637 0.4207044231328
0.26666666666667 0.4206617283951
0.26696696696697 0.4206182929766
0.26726726726727 0.4205741181337
0.26756756756757 0.4205292051217
0.26786786786787 0.4204835551951
0.26816816816817 0.4204371696079
0.26846846846847 0.4203900496130
0.26876876876877 0.4203421964629
0.26906906906907 0.4202936114088
0.26936936936937 0.4202442957017
0.26966966966967 0.4201942505913
0.26996996996997 0.4201434773268
0.27027027027027 0.4200919771567
0.27057057057057 0.4200397513285
0.27087087087087 0.4199868010889
0.27117117117117 0.4199331276841
0.27147147147147 0.4198787323593
0.27177177177177 0.4198236163589
0.27207207207207 0.4197677809266
0.27237237237237 0.4197112273053
0.27267267267267 0.4196539567372
0.27297297297297 0.4195959704636
0.27327327327327 0.4195372697250
0.27357357357357 0.4194778557613
0.27387387387387 0.4194177298114
0.27417417417417 0.4193568931135
0.27447447447447 0.4192953469051
0.27477477477477 0.4192330924229
0.27507507507508 0.4191701309027
0.27537537537538 0.4191064635796
0.27567567567568 0.4190420916880
0.27597597597598 0.4189770164613
0.27627627627628 0.4189112391323
0.27657657657658 0.4188447609331
0.27687687687688 0.4187775830947
0.27717717717718 0.4187097068476
0.27747747747748 0.4186411334215
0.27777777777778 0.4185718640451
0.27807807807808 0.4185018999466
0.27837837837838 0.4184312423532
0.27867867867868 0.4183598924915
0.27897897897898 0.4182878515872
0.27927927927928 0.4182151208652
0.27957957957958 0.4181417015497
0.27987987987988 0.4180675948640
0.28018018018018 0.4179928020308
0.28048048048048 0.4179173242720
0.28078078078078 0.4178411628085
0.28108108108108 0.4177643188605
0.28138138138138 0.4176867936477
0.28168168168168 0.4176085883887
0.28198198198198 0.4175297043014
0.28228228228228 0.4174501426029
0.28258258258258 0.4173699045097
0.28288288288288 0.4172889912372
0.28318318318318 0.4172074040004
0.28348348348348 0.4171251440131
0.28378378378378 0.4170422124887
0.28408408408408 0.4169586106396
0.28438438438438 0.4168743396774
0.28468468468468 0.4167894008131
0.28498498498498 0.4167037952568
0.28528528528529 0.4166175242178
0.28558558558559 0.4165305889046
0.28588588588589 0.4164429905251
0.28618618618619 0.4163547302862
0.28648648648649 0.4162658093942
0.28678678678679 0.4161762290544
0.28708708708709 0.4160859904715
0.28738738738739 0.4159950948494
0.28768768768769 0.4159035433911
0.28798798798799 0.4158113372991
0.28828828828829 0.4157184777747
0.28858858858859 0.4156249660188
0.28888888888889 0.4155308032312
0.28918918918919 0.4154359906113
0.28948948948949 0.4153405293573
0.28978978978979 0.4152444206670
0.29009009009009 0.4151476657371
0.29039039039039 0.4150502657637
0.29069069069069 0.4149522219421
0.29099099099099 0.4148535354668
0.29129129129129 0.4147542075315
0.29159159159159 0.4146542393291
0.29189189189189 0.4145536320519
0.29219219219219 0.4144523868911
0.29249249249249 0.4143505050374
0.29279279279279 0.4142479876806
0.29309309309309 0.4141448360097
0.29339339339339 0.4140410512130
0.29369369369369 0.4139366344780
0.29399399399399 0.4138315869913
0.29429429429429 0.4137259099388
0.29459459459459 0.4136196045057
0.29489489489489 0.4135126718763
0.29519519519520 0.4134051132343
0.29549549549550 0.4132969297623
0.29579579579580 0.4131881226424
0.29609609609610 0.4130786930559
0.29639639639640 0.4129686421831
0.29669669669670 0.4128579712037
0.29699699699700 0.4127466812967
0.29729729729730 0.4126347736400
0.29759759759760 0.4125222494112
0.29789789789790 0.4124091097866
0.29819819819820 0.4122953559420
0.29849849849850 0.4121809890525
0.29879879879880 0.4120660102922
0.29909909909910 0.4119504208346
0.29939939939940 0.4118342218522
0.29969969969970 0.4117174145170
0.30000000000000 0.4116000000000

==> Figures/Entanglement/Psucc/p_succ5.dat <==
x y
0.00000000000000 0
0.00000000000000 0.0000000000
0.00030030030030 0.0014996987
0.00060060060060 0.0029957951
0.00090090090090 0.0044882940
0.00120120120120 0.0059772003
0.00150150150150 0.0074625188
0.00180180180180 0.0089442545
0.00210210210210 0.0104224121
0.00240240240240 0.0118969966
0.00270270270270 0.0133680127
0.00300300300300 0.0148354653
0.00330330330330 0.0162993592
0.00360360360360 0.0177596994
0.00390390390390 0.0192164905
0.00420420420420 0.0206697374
0.00450450450450 0.0221194450
0.00480480480480 0.0235656181
0.00510510510511 0.0250082615
0.00540540540541 0.0264473799
0.00570570570571 0.0278829783
0.00600600600601 0.0293150614
0.00630630630631 0.0307436339
0.00660660660661 0.0321687008
0.00690690690691 0.0335902667
0.00720720720721 0.0350083366
0.00750750750751 0.0364229150
0.00780780780781 0.0378340070
0.00810810810811 0.0392416171
0.00840840840841 0.0406457502
0.00870870870871 0.0420464111
0.00900900900901 0.0434436045
0.00930930930931 0.0448373351
0.00960960960961 0.0462276078
0.00990990990991 0.0476144273
0.01021021021021 0.0489977983
0.01051051051051 0.0503777256
0.01081081081081 0.0517542140
0.01111111111111 0.0531272680
0.01141141141141 0.0544968926
0.01171171171171 0.0558630924
0.01201201201201 0.0572258721
0.01231231231231 0.0585852365
0.01261261261261 0.0599411903
0.01291291291291 0.0612937382
0.01321321321321 0.0626428848
0.01351351351351 0.0639886350
0.01381381381381 0.0653309934
0.01411411411411 0.0666699648
0.01441441441441 0.0680055537
0.01471471471471 0.0693377649
0.01501501501502 0.0706666032
0.01531531531532 0.0719920731
0.01561561561562 0.0733141793
0.01591591591592 0.0746329266
0.01621621621622 0.0759483195
0.01651651651652 0.0772603629
0.01681681681682 0.0785690612
0.01711711711712 0.0798744193
0.01741741741742 0.0811764417
0.01771771771772 0.0824751331
0.01801801801802 0.0837704981
0.01831831831832 0.0850625414
0.01861861861862 0.0863512677
0.01891891891892 0.0876366815
0.01921921921922 0.0889187876
0.01951951951952 0.0901975904
0.01981981981982 0.0914730948
0.02012012012012 0.0927453052
0.02042042042042 0.0940142263
0.02072072072072 0.0952798627
0.02102102102102 0.0965422191
0.02132132132132 0.0978013000
0.02162162162162 0.0990571100
0.02192192192192 0.1003096537
0.02222222222222 0.1015589358
0.02252252252252 0.1028049608
0.02282282282282 0.1040477333
0.02312312312312 0.1052872579
0.02342342342342 0.1065235392
0.02372372372372 0.1077565817
0.02402402402402 0.1089863901
0.02432432432432 0.1102129688
0.02462462462462 0.1114363225
0.02492492492492 0.1126564557
0.02522522522523 0.1138733730
0.02552552552553 0.1150870789
0.02582582582583 0.1162975780
0.02612612612613 0.1175048748
0.02642642642643 0.1187089739
0.02672672672673 0.1199098798
0.02702702702703 0.1211075970
0.02732732732733 0.1223021301
0.02762762762763 0.1234934836
0.02792792792793 0.1246816621
0.02822822822823 0.1258666699
0.02852852852853 0.1270485118
0.02882882882883 0.1282271921
0.02912912912913 0.1294027153
0.02942942942943 0.1305750861
0.02972972972973 0.1317443089
0.03003003003003 0.1329103881
0.03033033033033 0.1340733283
0.03063063063063 0.1352331340
0.03093093093093 0.1363898096
0.03123123123123 0.1375433597
0.03153153153153 0.1386937886
0.03183183183183 0.1398411010
0.03213213213213 0.1409853012
0.03243243243243 0.1421263938
0.03273273273273 0.1432643831
0.03303303303303 0.1443992737
0.03333333333333 0.1455310700
0.03363363363363 0.1466597764
0.03393393393393 0.1477853974
0.03423423423423 0.1489079375
0.03453453453453 0.1500274011
0.03483483483483 0.1511437926
0.03513513513514 0.1522571165
0.03543543543544 0.1533673772
0.03573573573574 0.1544745791
0.03603603603604 0.1555787266
0.03633633633634 0.1566798242
0.03663663663664 0.1577778762
0.03693693693694 0.1588728872
0.03723723723724 0.1599648614
0.03753753753754 0.1610538033
0.03783783783784 0.1621397173
0.03813813813814 0.1632226079
0.03843843843844 0.1643024792
0.03873873873874 0.1653793359
0.03903903903904 0.1664531822
0.03933933933934 0.1675240226
0.03963963963964 0.1685918614
0.03993993993994 0.1696567030
0.04024024024024 0.1707185517
0.04054054054054 0.1717774120
0.04084084084084 0.1728332881
0.04114114114114 0.1738861845
0.04144144144144 0.1749361055
0.04174174174174 0.1759830555
0.04204204204204 0.1770270388
0.04234234234234 0.1780680597
0.04264264264264 0.1791061226
0.04294294294294 0.1801412318
0.04324324324324 0.1811733917
0.04354354354354 0.1822026066
0.04384384384384 0.1832288808
0.04414414414414 0.1842522186
0.04444444444444 0.1852726244
0.04474474474474 0.1862901025
0.04504504504505 0.1873046571
0.04534534534535 0.1883162927
0.04564564564565 0.1893250134
0.04594594594595 0.1903308236
0.04624624624625 0.1913337276
0.04654654654655 0.1923337297
0.04684684684685 0.1933308342
0.04714714714715 0.1943250453
0.04744744744745 0.1953163674
0.04774774774775 0.1963048046
0.04804804804805 0.1972903614
0.04834834834835 0.1982730419
0.04864864864865 0.1992528505
0.04894894894895 0.2002297913
0.04924924924925 0.2012038687
0.04954954954955 0.2021750869
0.04984984984985 0.2031434501
0.05015015015015 0.2041089627
0.05045045045045 0.2050716288
0.05075075075075 0.2060314527
0.05105105105105 0.2069884387
0.05135135135135 0.2079425909
0.05165165165165 0.2088939136
0.05195195195195 0.2098424110
0.05225225225225 0.2107880874
0.05255255255255 0.2117309469
0.05285285285285 0.2126709938
0.05315315315315 0.2136082323
0.05345345345345 0.2145426667
0.05375375375375 0.2154743010
0.05405405405405 0.2164031395
0.05435435435435 0.2173291864
0.05465465465465 0.2182524460
0.05495495495495 0.2191729223
0.05525525525526 0.2200906196
0.05555555555556 0.2210055420
0.05585585585586 0.2219176938
0.05615615615616 0.2228270791
0.05645645645646 0.2237337021
0.05675675675676 0.2246375669
0.05705705705706 0.2255386778
0.05735735735736 0.2264370388
0.05765765765766 0.2273326542
0.05795795795796 0.2282255281
0.05825825825826 0.2291156646
0.05855855855856 0.2300030679
0.05885885885886 0.2308877421
0.05915915915916 0.2317696914
0.05945945945946 0.2326489199
0.05975975975976 0.2335254317
0.06006006006006 0.2343992311
0.06036036036036 0.2352703220
0.06066066066066 0.2361387086
0.06096096096096 0.2370043950
0.06126126126126 0.2378673854
0.06156156156156 0.2387276839
0.06186186186186 0.2395852945
0.06216216216216 0.2404402214
0.06246246246246 0.2412924686
0.06276276276276 0.2421420404
0.06306306306306 0.2429889406
0.06336336336336 0.2438331735
0.06366366366366 0.2446747432
0.06396396396396 0.2455136536
0.06426426426426 0.2463499090
0.06456456456456 0.2471835133
0.06486486486486 0.2480144706
0.06516516516517 0.2488427851
0.06546546546547 0.2496684607
0.06576576576577 0.2504915015
0.06606606606607 0.2513119117
0.06636636636637 0.2521296951
0.06666666666667 0.2529448560
0.06696696696697 0.2537573982
0.06726726726727 0.2545673260
0.06756756756757 0.2553746433
0.06786786786787 0.2561793541
0.06816816816817 0.2569814625
0.06846846846847 0.2577809725
0.06876876876877 0.2585778881
0.06906906906907 0.2593722134
0.06936936936937 0.2601639523
0.06966966966967 0.2609531090
0.06996996996997 0.2617396873
0.07027027027027 0.2625236914
0.07057057057057 0.2633051251
0.07087087087087 0.2640839925
0.07117117117117 0.2648602977
0.07147147147147 0.2656340445
0.07177177177177 0.2664052370
0.07207207207207 0.2671738792
0.07237237237237 0.2679399750
0.07267267267267 0.2687035285
0.07297297297297 0.2694645436
0.07327327327327 0.2702230242
0.07357357357357 0.2709789744
0.07387387387387 0.2717323980
0.07417417417417 0.2724832992
0.07447447447447 0.2732316817
0.07477477477477 0.2739775496
0.07507507507508 0.2747209069
0.07537537537538 0.2754617574
0.07567567567568 0.2762001051
0.07597597597598 0.2769359540
0.07627627627628 0.2776693080
0.07657657657658 0.2784001710
0.07687687687688 0.2791285469
0.07717717717718 0.2798544398
0.07747747747748 0.2805778534
0.07777777777778 0.2812987917
0.07807807807808 0.2820172586
0.07837837837838 0.2827332581
0.07867867867868 0.2834467941
0.07897897897898 0.2841578703
0.07927927927928 0.2848664909
0.07957957957958 0.2855726595
0.07987987987988 0.2862763803
0.08018018018018 0.2869776569
0.08048048048048 0.2876764934
0.08078078078078 0.2883728936
0.08108108108108 0.2890668613
0.08138138138138 0.2897584005
0.08168168168168 0.2904475150
0.08198198198198 0.2911342087
0.08228228228228 0.2918184855
0.08258258258258 0.2925003492
0.08288288288288 0.2931798037
0.08318318318318 0.2938568528
0.08348348348348 0.2945315005
0.08378378378378 0.2952037504
0.08408408408408 0.2958736065
0.08438438438438 0.2965410727
0.08468468468468 0.2972061527
0.08498498498498 0.2978688503
0.08528528528529 0.2985291696
0.08558558558559 0.2991871141
0.08588588588589 0.2998426878
0.08618618618619 0.3004958946
0.08648648648649 0.3011467381
0.08678678678679 0.3017952223
0.08708708708709 0.3024413508
0.08738738738739 0.3030851276
0.08768768768769 0.3037265565
0.08798798798799 0.3043656412
0.08828828828829 0.3050023855
0.08858858858859 0.3056367933
0.08888888888889 0.3062688682
0.08918918918919 0.3068986142
0.08948948948949 0.3075260349
0.08978978978979 0.3081511342
0.09009009009009 0.3087739159
0.09039039039039 0.3093943836
0.09069069069069 0.3100125412
0.09099099099099 0.3106283924
0.09129129129129 0.3112419411
0.09159159159159 0.3118531909
0.09189189189189 0.3124621456
0.09219219219219 0.3130688089
0.09249249249249 0.3136731847
0.09279279279279 0.3142752766
0.09309309309309 0.3148750884
0.09339339339339 0.3154726239
0.09369369369369 0.3160678866
0.09399399399399 0.3166608805
0.09429429429429 0.3172516092
0.09459459459459 0.3178400764
0.09489489489489 0.3184262859
0.09519519519520 0.3190102414
0.09549549549550 0.3195919465
0.09579579579580 0.3201714051
0.09609609609610 0.3207486207
0.09639639639640 0.3213235972
0.09669669669670 0.3218963381
0.09699699699700 0.3224668472
0.09729729729730 0.3230351283
0.09759759759760 0.3236011849
0.09789789789790 0.3241650208
0.09819819819820 0.3247266396
0.09849849849850 0.3252860450
0.09879879879880 0.3258432407
0.09909909909910 0.3263982304
0.09939939939940 0.3269510178
0.09969969969970 0.3275016064
0.10000000000000 0.3280500000
0.10030030030030 0.3285962022
0.10060060060060 0.3291402167
0.10090090090090 0.3296820471
0.10120120120120 0.3302216971
0.10150150150150 0.3307591703
0.10180180180180 0.3312944704
0.10210210210210 0.3318276009
0.10240240240240 0.3323585656
0.10270270270270 0.3328873680
0.10300300300300 0.3334140118
0.10330330330330 0.3339385007
0.10360360360360 0.3344608381
0.10390390390390 0.3349810278
0.10420420420420 0.3354990734
0.10450450450450 0.3360149784
0.10480480480480 0.3365287465
0.10510510510511 0.3370403813
0.10540540540541 0.3375498864
0.10570570570571 0.3380572653
0.10600600600601 0.3385625217
0.10630630630631 0.3390656592
0.10660660660661 0.3395666813
0.10690690690691 0.3400655916
0.10720720720721 0.3405623937
0.10750750750751 0.3410570913
0.10780780780781 0.3415496877
0.10810810810811 0.3420401867
0.10840840840841 0.3425285918
0.10870870870871 0.3430149065
0.10900900900901 0.3434991345
0.10930930930931 0.3439812792
0.10960960960961 0.3444613442
0.10990990990991 0.3449393331
0.11021021021021 0.3454152495
0.11051051051051 0.3458890967
0.11081081081081 0.3463608785
0.11111111111111 0.3468305983
0.11141141141141 0.3472982597
0.11171171171171 0.3477638661
0.11201201201201 0.3482274212
0.11231231231231 0.3486889284
0.11261261261261 0.3491483913
0.11291291291291 0.3496058134
0.11321321321321 0.3500611981
0.11351351351351 0.3505145491
0.11381381381381 0.3509658697
0.11411411411411 0.3514151635
0.11441441441441 0.3518624341
0.11471471471471 0.3523076848
0.11501501501502 0.3527509192
0.11531531531532 0.3531921409
0.11561561561562 0.3536313531
0.11591591591592 0.3540685595
0.11621621621622 0.3545037636
0.11651651651652 0.3549369687
0.11681681681682 0.3553681784
0.11711711711712 0.3557973962
0.11741741741742 0.3562246254
0.11771771771772 0.3566498697
0.11801801801802 0.3570731323
0.11831831831832 0.3574944168
0.11861861861862 0.3579137267
0.11891891891892 0.3583310653
0.11921921921922 0.3587464362
0.11951951951952 0.3591598428
0.11981981981982 0.3595712884
0.12012012012012 0.3599807766
0.12042042042042 0.3603883108
0.12072072072072 0.3607938943
0.12102102102102 0.3611975307
0.12132132132132 0.3615992234
0.12162162162162 0.3619989757
0.12192192192192 0.3623967911
0.12222222222222 0.3627926730
0.12252252252252 0.3631866248
0.12282282282282 0.3635786500
0.12312312312312 0.3639687518
0.12342342342342 0.3643569338
0.12372372372372 0.3647431992
0.12402402402402 0.3651275516
0.12432432432432 0.3655099943
0.12462462462462 0.3658905306
0.12492492492492 0.3662691640
0.12522522522523 0.3666458978
0.12552552552553 0.3670207355
0.12582582582583 0.3673936803
0.12612612612613 0.3677647357
0.12642642642643 0.3681339050
0.12672672672673 0.3685011916
0.12702702702703 0.3688665988
0.12732732732733 0.3692301300
0.12762762762763 0.3695917886
0.12792792792793 0.3699515779
0.12822822822823 0.3703095013
0.12852852852853 0.3706655620
0.12882882882883 0.3710197635
0.12912912912913 0.3713721090
0.12942942942943 0.3717226019
0.12972972972973 0.3720712456
0.13003003003003 0.3724180433
0.13033033033033 0.3727629984
0.13063063063063 0.3731061142
0.13093093093093 0.3734473940
0.13123123123123 0.3737868412
0.13153153153153 0.3741244590
0.13183183183183 0.3744602507
0.13213213213213 0.3747942197
0.13243243243243 0.3751263692
0.13273273273273 0.3754567026
0.13303303303303 0.3757852232
0.13333333333333 0.3761119342
0.13363363363363 0.3764368389
0.13393393393393 0.3767599406
0.13423423423423 0.3770812425
0.13453453453453 0.3774007481
0.13483483483483 0.3777184605
0.13513513513514 0.3780343830
0.13543543543544 0.3783485189
0.13573573573574 0.3786608714
0.13603603603604 0.3789714439
0.13633633633634 0.3792802395
0.13663663663664 0.3795872615
0.13693693693694 0.3798925132
0.13723723723724 0.3801959978
0.13753753753754 0.3804977185
0.13783783783784 0.3807976787
0.13813813813814 0.3810958815
0.13843843843844 0.3813923302
0.13873873873874 0.3816870281
0.13903903903904 0.3819799782
0.13933933933934 0.3822711839
0.13963963963964 0.3825606484
0.13993993993994 0.3828483750
0.14024024024024 0.3831343667
0.14054054054054 0.3834186269
0.14084084084084 0.3837011588
0.14114114114114 0.3839819654
0.14144144144144 0.3842610502
0.14174174174174 0.3845384162
0.14204204204204 0.3848140667
0.14234234234234 0.3850880048
0.14264264264264 0.3853602338
0.14294294294294 0.3856307568
0.14324324324324 0.3858995770
0.14354354354354 0.3861666975
0.14384384384384 0.3864321217
0.14414414414414 0.3866958526
0.14444444444444 0.3869578934
0.14474474474474 0.3872182474
0.14504504504505 0.3874769175
0.14534534534535 0.3877339071
0.14564564564565 0.3879892192
0.14594594594595 0.3882428571
0.14624624624625 0.3884948238
0.14654654654655 0.3887451226
0.14684684684685 0.3889937565
0.14714714714715 0.3892407288
0.14744744744745 0.3894860425
0.14774774774775 0.3897297008
0.14804804804805 0.3899717068
0.14834834834835 0.3902120637
0.14864864864865 0.3904507745
0.14894894894895 0.3906878425
0.14924924924925 0.3909232706
0.14954954954955 0.3911570622
0.14984984984985 0.3913892201
0.15015015015015 0.3916197477
0.15045045045045 0.3918486479
0.15075075075075 0.3920759238
0.15105105105105 0.3923015787
0.15135135135135 0.3925256155
0.15165165165165 0.3927480374
0.15195195195195 0.3929688475
0.15225225225225 0.3931880488
0.15255255255255 0.3934056445
0.15285285285285 0.3936216375
0.15315315315315 0.3938360311
0.15345345345345 0.3940488283
0.15375375375375 0.3942600320
0.15405405405405 0.3944696456
0.15435435435435 0.3946776718
0.15465465465465 0.3948841140
0.15495495495495 0.3950889750
0.15525525525526 0.3952922580
0.15555555555556 0.3954939660
0.15585585585586 0.3956941021
0.15615615615616 0.3958926693
0.15645645645646 0.3960896707
0.15675675675676 0.3962851092
0.15705705705706 0.3964789880
0.15735735735736 0.3966713101
0.15765765765766 0.3968620785
0.15795795795796 0.3970512962
0.15825825825826 0.3972389663
0.15855855855856 0.3974250917
0.15885885885886 0.3976096756
0.15915915915916 0.3977927209
0.15945945945946 0.3979742306
0.15975975975976 0.3981542077
0.16006006006006 0.3983326553
0.16036036036036 0.3985095763
0.16066066066066 0.3986849738
0.16096096096096 0.3988588508
0.16126126126126 0.3990312102
0.16156156156156 0.3992020550
0.16186186186186 0.3993713883
0.16216216216216 0.3995392129
0.16246246246246 0.3997055320
0.16276276276276 0.3998703484
0.16306306306306 0.4000336651
0.16336336336336 0.4001954852
0.16366366366366 0.4003558116
0.16396396396396 0.4005146472
0.16426426426426 0.4006719950
0.16456456456456 0.4008278580
0.16486486486486 0.4009822392
0.16516516516517 0.4011351414
0.16546546546547 0.4012865677
0.16576576576577 0.4014365209
0.16606606606607 0.4015850041
0.16636636636637 0.4017320202
0.16666666666667 0.4018775720
0.16696696696697 0.4020216626
0.16726726726727 0.4021642949
0.16756756756757 0.4023054718
0.16786786786787 0.4024451962
0.16816816816817 0.4025834711
0.16846846846847 0.4027202994
0.16876876876877 0.4028556839
0.16906906906907 0.4029896277
0.16936936936937 0.4031221335
0.16966966966967 0.4032532044
0.16996996996997 0.4033828433
0.17027027027027 0.4035110529
0.17057057057057 0.4036378363
0.17087087087087 0.4037631963
0.17117117117117 0.4038871358
0.17147147147147 0.4040096578
0.17177177177177 0.4041307650
0.17207207207207 0.4042504604
0.17237237237237 0.4043687469
0.17267267267267 0.4044856272
0.17297297297297 0.4046011044
0.17327327327327 0.4047151813
0.17357357357357 0.4048278607
0.17387387387387 0.4049391455
0.17417417417417 0.4050490386
0.17447447447447 0.4051575428
0.17477477477477 0.4052646610
0.17507507507508 0.4053703960
0.17537537537538 0.4054747508
0.17567567567568 0.4055777280
0.17597597597598 0.4056793306
0.17627627627628 0.4057795615
0.17657657657658 0.4058784234
0.17687687687688 0.4059759192
0.17717717717718 0.4060720516
0.17747747747748 0.4061668237
0.17777777777778 0.4062602381
0.17807807807808 0.4063522977
0.17837837837838 0.4064430053
0.17867867867868 0.4065323638
0.17897897897898 0.4066203759
0.17927927927928 0.4067070444
0.17957957957958 0.4067923722
0.17987987987988 0.4068763621
0.18018018018018 0.4069590168
0.18048048048048 0.4070403391
0.18078078078078 0.4071203320
0.18108108108108 0.4071989981
0.18138138138138 0.4072763402
0.18168168168168 0.4073523611
0.18198198198198 0.4074270636
0.18228228228228 0.4075004505
0.18258258258258 0.4075725246
0.18288288288288 0.4076432886
0.18318318318318 0.4077127453
0.18348348348348 0.4077808975
0.18378378378378 0.4078477479
0.18408408408408 0.4079132993
0.18438438438438 0.4079775545
0.18468468468468 0.4080405162
0.18498498498498 0.4081021871
0.18528528528529 0.4081625701
0.18558558558559 0.4082216678
0.18588588588589 0.4082794830
0.18618618618619 0.4083360184
0.18648648648649 0.4083912769
0.18678678678679 0.4084452610
0.18708708708709 0.4084979736
0.18738738738739 0.4085494174
0.18768768768769 0.4085995951
0.18798798798799 0.4086485094
0.18828828828829 0.4086961630
0.18858858858859 0.4087425587
0.18888888888889 0.4087876992
0.18918918918919 0.4088315872
0.18948948948949 0.4088742253
0.18978978978979 0.4089156163
0.19009009009009 0.4089557630
0.19039039039039 0.4089946679
0.19069069069069 0.4090323339
0.19099099099099 0.4090687635
0.19129129129129 0.4091039595
0.19159159159159 0.4091379245
0.19189189189189 0.4091706613
0.19219219219219 0.4092021725
0.19249249249249 0.4092324609
0.19279279279279 0.4092615290
0.19309309309309 0.4092893795
0.19339339339339 0.4093160152
0.19369369369369 0.4093414387
0.19399399399399 0.4093656526
0.19429429429429 0.4093886596
0.19459459459459 0.4094104624
0.19489489489489 0.4094310636
0.19519519519520 0.4094504658
0.19549549549550 0.4094686718
0.19579579579580 0.4094856842
0.19609609609610 0.4095015056
0.19639639639640 0.4095161386
0.19669669669670 0.4095295859
0.19699699699700 0.4095418501
0.19729729729730 0.4095529339
0.19759759759760 0.4095628398
0.19789789789790 0.4095715706
0.19819819819820 0.4095791287
0.19849849849850 0.4095855169
0.19879879879880 0.4095907378
0.19909909909910 0.4095947939
0.19939939939940 0.4095976879
0.19969969969970 0.4095994224
0.20000000000000 0.4096000000
0.20030030030030 0.4095994233
0.20060060060060 0.4095976948
0.20090090090090 0.4095948173
0.20120120120120 0.4095907932
0.20150150150150 0.4095856252
0.20180180180180 0.4095793159
0.20210210210210 0.4095718678
0.20240240240240 0.4095632835
0.20270270270270 0.4095535656
0.20300300300300 0.4095427167
0.20330330330330 0.4095307393
0.20360360360360 0.4095176361
0.20390390390390 0.4095034095
0.20420420420420 0.4094880622
0.20450450450450 0.4094715966
0.20480480480480 0.4094540155
0.20510510510511 0.4094353212
0.20540540540541 0.4094155164
0.20570570570571 0.4093946036
0.20600600600601 0.4093725854
0.20630630630631 0.4093494643
0.20660660660661 0.4093252428
0.20690690690691 0.4092999236
0.20720720720721 0.4092735090
0.20750750750751 0.4092460017
0.20780780780781 0.4092174041
0.20810810810811 0.4091877189
0.20840840840841 0.4091569485
0.20870870870871 0.4091250954
0.20900900900901 0.4090921622
0.20930930930931 0.4090581514
0.20960960960961 0.4090230654
0.20990990990991 0.4089869069
0.21021021021021 0.4089496782
0.21051051051051 0.4089113819
0.21081081081081 0.4088720206
0.21111111111111 0.4088315966
0.21141141141141 0.4087901126
0.21171171171171 0.4087475709
0.21201201201201 0.4087039741
0.21231231231231 0.4086593247
0.21261261261261 0.4086136251
0.21291291291291 0.4085668778
0.21321321321321 0.4085190853
0.21351351351351 0.4084702501
0.21381381381381 0.4084203746
0.21411411411411 0.4083694613
0.21441441441441 0.4083175127
0.21471471471471 0.4082645313
0.21501501501501 0.4082105194
0.21531531531532 0.4081554796
0.21561561561562 0.4080994143
0.21591591591592 0.4080423259
0.21621621621622 0.4079842170
0.21651651651652 0.4079250899
0.21681681681682 0.4078649471
0.21711711711712 0.4078037910
0.21741741741742 0.4077416242
0.21771771771772 0.4076784489
0.21801801801802 0.4076142676
0.21831831831832 0.4075490828
0.21861861861862 0.4074828969
0.21891891891892 0.4074157123
0.21921921921922 0.4073475315
0.21951951951952 0.4072783567
0.21981981981982 0.4072081906
0.22012012012012 0.4071370354
0.22042042042042 0.4070648936
0.22072072072072 0.4069917676
0.22102102102102 0.4069176597
0.22132132132132 0.4068425725
0.22162162162162 0.4067665083
0.22192192192192 0.4066894694
0.22222222222222 0.4066114583
0.22252252252252 0.4065324773
0.22282282282282 0.4064525289
0.22312312312312 0.4063716155
0.22342342342342 0.4062897393
0.22372372372372 0.4062069028
0.22402402402402 0.4061231084
0.22432432432432 0.4060383584
0.22462462462462 0.4059526553
0.22492492492492 0.4058660012
0.22522522522523 0.4057783988
0.22552552552553 0.4056898502
0.22582582582583 0.4056003578
0.22612612612613 0.4055099241
0.22642642642643 0.4054185513
0.22672672672673 0.4053262418
0.22702702702703 0.4052329980
0.22732732732733 0.4051388221
0.22762762762763 0.4050437166
0.22792792792793 0.4049476838
0.22822822822823 0.4048507260
0.22852852852853 0.4047528455
0.22882882882883 0.4046540447
0.22912912912913 0.4045543259
0.22942942942943 0.4044536914
0.22972972972973 0.4043521436
0.23003003003003 0.4042496847
0.23033033033033 0.4041463171
0.23063063063063 0.4040420431
0.23093093093093 0.4039368649
0.23123123123123 0.4038307850
0.23153153153153 0.4037238056
0.23183183183183 0.4036159291
0.23213213213213 0.4035071576
0.23243243243243 0.4033974935
0.23273273273273 0.4032869392
0.23303303303303 0.4031754968
0.23333333333333 0.4030631687
0.23363363363363 0.4029499572
0.23393393393393 0.4028358645
0.23423423423423 0.4027208930
0.23453453453453 0.4026050449
0.23483483483483 0.4024883224
0.23513513513514 0.4023707279
0.23543543543544 0.4022522637
0.23573573573574 0.4021329319
0.23603603603604 0.4020127348
0.23633633633634 0.4018916748
0.23663663663664 0.4017697540
0.23693693693694 0.4016469748
0.23723723723724 0.4015233393
0.23753753753754 0.4013988499
0.23783783783784 0.4012735087
0.23813813813814 0.4011473181
0.23843843843844 0.4010202802
0.23873873873874 0.4008923973
0.23903903903904 0.4007636716
0.23933933933934 0.4006341054
0.23963963963964 0.4005037009
0.23993993993994 0.4003724603
0.24024024024024 0.4002403858
0.24054054054054 0.4001074797
0.24084084084084 0.3999737442
0.24114114114114 0.3998391815
0.24144144144144 0.3997037938
0.24174174174174 0.3995675834
0.24204204204204 0.3994305524
0.24234234234234 0.3992927030
0.24264264264264 0.3991540375
0.24294294294294 0.3990145580
0.24324324324324 0.3988742667
0.24354354354354 0.3987331659
0.24384384384384 0.3985912577
0.24414414414414 0.3984485444
0.24444444444444 0.3983050280
0.24474474474474 0.3981607109
0.24504504504505 0.3980155951
0.24534534534535 0.3978696828
0.24564564564565 0.3977229763
0.24594594594595 0.3975754777
0.24624624624625 0.3974271891
0.24654654654655 0.3972781128
0.24684684684685 0.3971282509
0.24714714714715 0.3969776055
0.24744744744745 0.3968261789
0.24774774774775 0.3966739731
0.24804804804805 0.3965209904
0.24834834834835 0.3963672329
0.24864864864865 0.3962127027
0.24894894894895 0.3960574020
0.24924924924925 0.3959013329
0.24954954954955 0.3957444975
0.24984984984985 0.3955868981
0.25015015015015 0.3954285367
0.25045045045045 0.3952694155
0.25075075075075 0.3951095365
0.25105105105105 0.3949489020
0.25135135135135 0.3947875141
0.25165165165165 0.3946253748
0.25195195195195 0.3944624863
0.25225225225225 0.3942988507
0.25255255255255 0.3941344702
0.25285285285285 0.3939693468
0.25315315315315 0.3938034826
0.25345345345345 0.3936368798
0.25375375375375 0.3934695404
0.25405405405405 0.3933014666
0.25435435435435 0.3931326604
0.25465465465465 0.3929631240
0.25495495495495 0.3927928594
0.25525525525526 0.3926218688
0.25555555555556 0.3924501541
0.25585585585586 0.3922777176
0.25615615615616 0.3921045612
0.25645645645646 0.3919306871
0.25675675675676 0.3917560973
0.25705705705706 0.3915807940
0.25735735735736 0.3914047791
0.25765765765766 0.3912280548
0.25795795795796 0.3910506231
0.25825825825826 0.3908724861
0.25855855855856 0.3906936458
0.25885885885886 0.3905141043
0.25915915915916 0.3903338637
0.25945945945946 0.3901529260
0.25975975975976 0.3899712933
0.26006006006006 0.3897889675
0.26036036036036 0.3896059508
0.26066066066066 0.3894222452
0.26096096096096 0.3892378527
0.26126126126126 0.3890527754
0.26156156156156 0.3888670153
0.26186186186186 0.3886805745
0.26216216216216 0.3884934549
0.26246246246246 0.3883056586
0.26276276276276 0.3881171876
0.26306306306306 0.3879280439
0.26336336336336 0.3877382296
0.26366366366366 0.3875477467
0.26396396396396 0.3873565971
0.26426426426426 0.3871647830
0.26456456456456 0.3869723062
0.26486486486486 0.3867791689
0.26516516516517 0.3865853729
0.26546546546547 0.3863909204
0.26576576576577 0.3861958133
0.26606606606607 0.3860000536
0.26636636636637 0.3858036433
0.26666666666667 0.3856065844
0.26696696696697 0.3854088788
0.26726726726727 0.3852105286
0.26756756756757 0.3850115358
0.26786786786787 0.3848119022
0.26816816816817 0.3846116300
0.26846846846847 0.3844107210
0.26876876876877 0.3842091773
0.26906906906907 0.3840070008
0.26936936936937 0.3838041935
0.26966966966967 0.3836007573
0.26996996996997 0.3833966942
0.27027027027027 0.3831920062
0.27057057057057 0.3829866952
0.27087087087087 0.3827807632
0.27117117117117 0.3825742120
0.27147147147147 0.3823670438
0.27177177177177 0.3821592604
0.27207207207207 0.3819508637
0.27237237237237 0.3817418558
0.27267267267267 0.3815322384
0.27297297297297 0.3813220137
0.27327327327327 0.3811111835
0.27357357357357 0.3808997497
0.27387387387387 0.3806877142
0.27417417417417 0.3804750791
0.27447447447447 0.3802618461
0.27477477477477 0.3800480173
0.27507507507508 0.3798335946
0.27537537537538 0.3796185798
0.27567567567568 0.3794029749
0.27597597597598 0.3791867818
0.27627627627628 0.3789700024
0.27657657657658 0.3787526385
0.27687687687688 0.3785346922
0.27717717717718 0.3783161653
0.27747747747748 0.3780970597
0.27777777777778 0.3778773773
0.27807807807808 0.3776571199
0.27837837837838 0.3774362896
0.27867867867868 0.3772148880
0.27897897897898 0.3769929173
0.27927927927928 0.3767703792
0.27957957957958 0.3765472755
0.27987987987988 0.3763236083
0.28018018018018 0.3760993793
0.28048048048048 0.3758745904
0.28078078078078 0.3756492436
0.28108108108108 0.3754233406
0.28138138138138 0.3751968833
0.28168168168168 0.3749698737
0.28198198198198 0.3747423134
0.28228228228228 0.3745142045
0.28258258258258 0.3742855488
0.28288288288288 0.3740563480
0.28318318318318 0.3738266041
0.28348348348348 0.3735963189
0.28378378378378 0.3733654943
0.28408408408408 0.3731341320
0.28438438438438 0.3729022340
0.28468468468468 0.3726698021
0.28498498498498 0.3724368380
0.28528528528529 0.3722033437
0.28558558558559 0.3719693209
0.28588588588589 0.3717347716
0.28618618618619 0.3714996974
0.28648648648649 0.3712641003
0.28678678678679 0.3710279820
0.28708708708709 0.3707913444
0.28738738738739 0.3705541892
0.28768768768769 0.3703165184
0.28798798798799 0.3700783336
0.28828828828829 0.3698396368
0.28858858858859 0.3696004296
0.28888888888889 0.3693607140
0.28918918918919 0.3691204917
0.28948948948949 0.3688797644
0.28978978978979 0.3686385341
0.29009009009009 0.3683968025
0.29039039039039 0.3681545713
0.29069069069069 0.3679118424
0.29099099099099 0.3676686176
0.29129129129129 0.3674248986
0.29159159159159 0.3671806872
0.29189189189189 0.3669359851
0.29219219219219 0.3666907943
0.29249249249249 0.3664451163
0.29279279279279 0.3661989531
0.29309309309309 0.3659523063
0.29339339339339 0.3657051777
0.29369369369369 0.3654575692
0.29399399399399 0.3652094824
0.29429429429429 0.3649609191
0.29459459459459 0.3647118810
0.29489489489489 0.3644623700
0.29519519519520 0.3642123877
0.29549549549550 0.3639619359
0.29579579579580 0.3637110164
0.29609609609610 0.3634596308
0.29639639639640 0.3632077810
0.29669669669670 0.3629554687
0.29699699699700 0.3627026955
0.29729729729730 0.3624494633
0.29759759759760 0.3621957738
0.29789789789790 0.3619416286
0.29819819819820 0.3616870296
0.29849849849850 0.3614319784
0.29879879879880 0.3611764767
0.29909909909910 0.3609205264
0.29939939939940 0.3606641290
0.29969969969970 0.3604072863
0.30000000000000 0.3601500000

==> Figures/Invisibility/Coherence/coherence_1.dat <==
x y
0.1 0.04975124378109454
0.11 0.054669251031260864
0.12 0.05957108816521048
0.13 0.06445535227329069
0.14 0.06932065755595168
0.15 0.07416563658838071
0.16 0.07898894154818326
0.17 0.08378924540391346
0.18 0.08856524306238929
0.19 0.0933156524728648
0.2 0.09803921568627451
0.21 0.10273469986791253
0.22 0.10740089826205819
0.23 0.11203663110721418
0.24 0.1166407465007776
0.25 0.12121212121212122
0.26 0.1257496614432192
0.27 0.13025230353610884
0.28 0.1347190146266359
0.29 0.1391487932440862
0.3 0.14354066985645933
0.31 0.14789370736129
0.32 0.15220700152207003
0.33 0.15647968135046705
0.34 0.16071090943467575
0.35 0.16489988221436983
0.36 0.169045830202855
0.37 0.17314801815714354
0.38 0.17720574519679164
0.39 0.18121834487245017
0.4 0.18518518518518517
0.41 0.18910566855772334
0.42 0.19297923175886783
0.43 0.19680534578241568
0.44 0.20058351568198396
0.45 0.2043132803632236
0.46 0.20799421233496115
0.47 0.21162591742086542
0.48 0.2152080344332855
0.49 0.21874023481094593
0.5 0.2222222222222222
0.51 0.22565373213574622
0.52 0.22903453136011276
0.53 0.23236441755447412
0.54 0.2356432187118171
0.55 0.23887079261672095
0.56 0.24204702627939143
0.57 0.24517183534775688
0.58 0.2482451634994008
0.59 0.2512669818150845
0.6 0.2542372881355932
0.61 0.2571561064036086
0.62 0.2600234859922832
0.63 0.2628395010221536
0.64 0.2656042496679947
0.65 0.26831785345717235
0.66 0.27098045656101166
0.67 0.27359222508064845
0.68 0.2761533463287849
0.69 0.2786640281087194
0.7 0.28112449799196787
0.71 0.28353500259574294
0.72 0.2858958068614994
0.73 0.28820719333570216
0.74 0.2904694614539174
0.75 0.2926829268292683
0.76 0.2948479205462446
0.77 0.29696478846079677
0.78 0.2990338905075909
0.79 0.3010556000152433
0.8 0.30303030303030304
0.81 0.3049583976506908
0.82 0.3068402933692561
0.83 0.3086764104280561
0.84 0.3104671791839148
0.85 0.31221303948576673
0.86 0.31391444006424296
0.87 0.3155718379339113
0.88 0.31718569780853517
0.89 0.318756491529673
0.9 0.3202846975088968
0.91 0.32177080018386905
0.92 0.32321528948847666
0.93 0.32461866033718456
0.94 0.3259814121237342
0.95 0.3273040482342808
0.96 0.3285870755750274
0.97 0.32983100411438676
0.98 0.33103634643967034
0.99 0.3322036173282775
1.0 0.3333333333333333
1.01 0.3344260123836959
1.02 0.3354821733982371
1.03 0.3365023359142736
1.04 0.3374870197300104
1.05 0.33843674456083805
1.06 0.3393520297093098
1.07 0.3402333937486089
1.08 0.3410813542193027
1.09 0.34189642733916753
1.1 0.34267912772585674
1.11 0.34342996813217413
1.12 0.344149459193707
1.13 0.3448381091885624
1.14 0.3454964238089465
1.15 0.34612490594431905
1.16 0.34672405547584884
1.17 0.34729436908189615
1.18 0.34783634005423886
1.19 0.3483504581247621
1.2 0.3488372093023256
1.21 0.34929707571952306
1.22 0.3497305354890494
1.23 0.3501380625693871
1.24 0.3505201266395296
1.25 0.3508771929824561
1.26 0.3512097223770766
1.27 0.35151817099836696
1.28 0.3518029903254178
1.29 0.35206462705712177
1.3 0.3523035230352303
1.31 0.35252011517451093
1.32 0.3527148353997435
1.33 0.3528881105892966
1.34 0.35304036252502896
1.35 0.35317200784826686
1.36 0.3532834580216126
1.37 0.353375119296345
1.38 0.35344739268517567
1.39 0.3535006739401338
1.4 0.35353535353535354
1.41 0.35355181665454727
1.42 0.35355044318294987
1.43 0.3535316077035279
1.44 0.3534956794972506
1.45 0.35344302254722726
1.46 0.35337399554651955
1.47 0.35328895190944265
1.48 0.3531882397861779
1.49 0.35307220208051937
1.5 0.35294117647058826
1.51 0.3527954954323497
1.52 0.35263548626577584
1.53 0.3524614711234998
1.54 0.35227376704181534
1.55 0.3520726859738785
1.56 0.3518585348249729
1.57 0.3516316154897086
1.58 0.3513922248910239
1.59 0.35114065502086966
1.6 0.3508771929824561
1.61 0.3506021210339496
1.62 0.3503157166335092
1.63 0.350018252485559
1.64 0.3497099965881952
1.65 0.34939121228163045
1.66 0.349062158297586
1.67 0.34872308880953873
1.68 0.3483742534837425
1.69 0.3480158975309405
1.7 0.34764826175869123
1.71 0.34727158262423596
1.72 0.34688609228783485
1.73 0.3464920186665064
1.74 0.3460895854881057
1.75 0.345679012345679
1.76 0.34526051475204017
1.77 0.3448343041945099
1.78 0.3444005881897686
1.79 0.34395957033877134
1.8 0.3435114503816794
1.81 0.3430564242527625
1.82 0.34259468413523075
1.83 0.34212641851595654
1.84 0.34165181224004754
1.85 0.34117104656523745
1.86 0.3406842992160598
1.87 0.34019174443777406
1.88 0.3396935530500145
1.89 0.3391898925001346
1.9 0.33868092691622104
1.91 0.33816681715975283
1.92 0.3376477208778841
1.93 0.3371237925553285
1.94 0.3365951835658269
1.95 0.33606204222317965
1.96 0.3355245138318269
1.97 0.334982740736962
1.98 0.3344368623741639
1.99 0.3338870153185349
2.0 0.3333333333333333
2.01 0.33277594741808914
2.02 0.3322149858561937
2.03 0.331650574261955
2.04 0.33108283562710983
2.05 0.3305118903667876
2.06 0.3299378563649177
2.07 0.3293608490190775
2.08 0.3287809812847749
2.09 0.3281983637191627
2.1 0.32761310452418096
2.11 0.327025309589126
2.12 0.3264350825326435
2.13 0.3258425247441448
2.14 0.3252477354246459
2.15 0.3246508116270291
2.16 0.3240518482957273
2.17 0.32345093830583255
2.18 0.32284817250162906
2.19 0.3222436397345536
2.2 0.3216374269005848
2.21 0.32102961897706306
2.22 0.32042029905894576
2.23 0.3198095483944987
2.24 0.31919744642042863
2.25 0.3185840707964602
2.26 0.3179694974393607
2.27 0.3173538005564177
2.28 0.316737052678373
2.29 0.31611932469181814
2.3 0.31550068587105623
2.31 0.3148812039094342
2.32 0.3142609449501517
2.33 0.31363997361655155
2.34 0.31301835304189635
2.35 0.3123961448986374
2.36 0.3117734094271824
2.37 0.3111502054641652
2.38 0.31052659047022596
2.39 0.30990262055730605
2.4 0.30927835051546393
2.41 0.30865383383921824
2.42 0.308029122753424
2.43 0.3074042682386874
2.44 0.3067793200563267
2.45 0.30615432677288346
2.46 0.30552933578419195
2.47 0.3049043933390117
2.48 0.30427954456223005
2.49 0.3036548334776405
2.5 0.30303030303030304
2.51 0.3024059951084927
2.52 0.3017819505652424
2.53 0.3011582092394862
2.54 0.30053480997680915
2.55 0.2999117906498089
2.56 0.2992891881780771
2.57 0.2986670385478042
2.58 0.2980453768310152
2.59 0.2974242372044419
2.6 0.2968036529680365
2.61 0.2961836565631348
2.62 0.2955642795902712
2.63 0.294945552826655
2.64 0.2943275062433108
2.65 0.2937101690218897
2.66 0.2930935695711578
2.67 0.2924777355431651
2.68 0.29186269384910263
2.69 0.29124847067485193
2.7 0.2906350914962325
2.71 0.2900225810939523
2.72 0.2894109635682669
2.73 0.2888002623533519
2.74 0.28819050023139386
2.75 0.2875816993464052
2.76 0.2869738812177674
2.77 0.2863670667535072
2.78 0.28576127626331155
2.79 0.28515652947128506
2.8 0.2845528455284553
2.81 0.28395024302503
2.82 0.2833487400024115
2.83 0.28274835396497117
2.84 0.28214910189159115
2.85 0.28155100024697455
2.86 0.28095406499273057
2.87 0.28035831159823776
2.88 0.27976375505129003
2.89 0.2791704098685291
2.9 0.2785782901056676
2.91 0.277987409367507
2.92 0.27739778081775346
2.93 0.2768094171886366
2.94 0.2762223307903341
2.95 0.27563653352020556
2.96 0.2750520368718406
2.97 0.2744688519439233
2.98 0.2738869894489173
2.99 0.27330645972157475
3.0 0.2727272727272727
3.01 0.2721494380701802
3.02 0.27157296500125894
3.03 0.27099786242610163
3.04 0.2704241389126103
3.05 0.26985180269851805
3.06 0.2692808616987574
3.07 0.26871132351267846
3.08 0.26814319543111853
3.09 0.2675764844433283
3.1 0.2670111972437554
3.11 0.2664473402386889
3.12 0.26588491955276794
3.13 0.2653239410353568
3.14 0.2647644102667881
3.15 0.26420633256447895
3.16 0.26364971298892004
3.17 0.26309455634954226
3.18 0.262540867210462
3.19 0.26198864989610793
3.2 0.261437908496732
3.21 0.2608886468738063
3.22 0.26034086866530837
3.23 0.25979457729089755
3.24 0.25924977595698373
3.25 0.25870646766169153
3.26 0.25816465519972126
3.27 0.2576243411671092
3.28 0.2570855279658892
3.29 0.25654821780865716
3.3 0.25601241272304115
3.31 0.25547811455607783
3.32 0.2549453249784986
3.33 0.2544140454889257
3.34 0.2538842774179817
3.35 0.2533560219323123
3.36 0.2528292800385264
3.37 0.25230405258705235
3.38 0.2517803402759155
3.39 0.25125814365443483
3.4 0.2507374631268437
3.41 0.25021829895583386
3.42 0.2497006512660261
3.43 0.24918452004736685
3.44 0.2486699051584548
3.45 0.24815680632979678
3.46 0.2476452231669959
3.47 0.2471351551538719
3.48 0.2466266016555165
3.49 0.24611956192128404
3.5 0.24561403508771928
3.51 0.24511002018142333
3.52 0.24460751612185902
3.53 0.24410652172409741
3.54 0.24360703570150566
3.55 0.2431090566683787
3.56 0.24261258314251444
3.57 0.24211761354773514
3.58 0.24162414621635486
3.59 0.24113217939159462
3.6 0.24064171122994651
3.61 0.2401527398034872
3.62 0.23966526310214242
3.63 0.23917927903590325
3.64 0.23869478543699507
3.65 0.23821178006200033
3.66 0.2377302605939359
3.67 0.23725022464428627
3.68 0.23677166975499278
3.69 0.23629459340040088
3.7 0.23581899298916506
3.71 0.23534486586611353
3.72 0.2348722093140721
3.73 0.23440102055564982
3.74 0.23393129675498509
3.75 0.23346303501945526
3.76 0.2329962324013484
3.77 0.23253088589949983
3.78 0.2320669924608924
3.79 0.23160454898222327
3.8 0.23114355231143555
3.81 0.23068399924921743
3.82 0.2302258865504689
3.83 0.22976921092573593
3.84 0.22931396904261417
3.85 0.2288601575271214
3.86 0.22840777296504058
3.87 0.22795681190323322
3.88 0.2275072708509241
3.89 0.22705914628095797
3.9 0.22661243463102845
3.91 0.22616713230488025
3.92 0.22572323567348443
3.93 0.22528074107618845
3.94 0.22483964482184024
3.95 0.22439994318988782
3.96 0.22396163243145417
3.97 0.2235247087703889
3.98 0.22308916840429582
3.99 0.22265500750553846
4.0 0.2222222222222222
4.01 0.22179080867915554
4.02 0.22136076297878904
4.03 0.22093208120213365
4.04 0.22050475940965855
4.05 0.22007879364216817
4.06 0.2196541799216603
4.07 0.21923091425216404
4.08 0.21880899262055947
4.09 0.2183884109973783
4.1 0.2179691653375864
4.11 0.2175512515813488
4.12 0.217134665654777
4.13 0.21671940347065893
4.14 0.21630546092917302
4.15 0.21589283391858496
4.16 0.21548151831592904
4.17 0.21507150998767335
4.18 0.21466280479036998
4.19 0.21425539857128975
4.2 0.21384928716904278
4.21 0.21344446641418366
4.22 0.21304093212980352
4.23 0.2126386801321074
4.24 0.21223770623097868
4.25 0.2118380062305296
4.26 0.21143957592963927
4.27 0.21104241112247873
4.28 0.21064650759902356
4.29 0.21025186114555408
4.3 0.20985846754514398
4.31 0.20946632257813677
4.32 0.20907542202261112
4.33 0.20868576165483474
4.34 0.20829733724970723
4.35 0.20791014458119253
4.36 0.20752417942274007
4.37 0.20713943754769656
4.38 0.20675591472970675
4.39 0.20637360674310481
4.4 0.20599250936329586
4.41 0.2056126183671281
4.42 0.2052339295332553
4.43 0.20485643864249084
4.44 0.20448014147815194
4.45 0.20410503382639605
4.46 0.20373111147654807
4.47 0.2033583702214195
4.48 0.20298680585761925
4.49 0.20261641418585655
4.5 0.20224719101123595
4.51 0.20187913214354455
4.52 0.20151223339753194
4.53 0.20114649059318235
4.54 0.20078189955598014
4.55 0.20041845611716774
4.56 0.2000561561139969
4.57 0.1996949953899733
4.58 0.19933496979509407
4.59 0.1989760751860795
4.6 0.19861830742659758
4.61 0.19826166238748327
4.62 0.1979061359469509
4.63 0.19755172399080084
4.64 0.1971984224126207
4.65 0.1968462271139803
4.66 0.19649513400462143
4.67 0.19614513900264188
4.68 0.19579623803467436
4.69 0.19544842703606002
4.7 0.195101701951017
4.71 0.19475605873280377
4.72 0.1944114933438777
4.73 0.1940680017560487
4.74 0.19372557995062858
4.75 0.19338422391857507
4.76 0.19304392966063202
4.77 0.19270469318746491
4.78 0.192366510519792
4.79 0.19202937768851153
4.8 0.19169329073482427
4.81 0.19135824571035287
4.82 0.19102423867725624
4.83 0.19069126570834105
4.84 0.19035932288716884
4.85 0.19002840630815948
4.86 0.18969851207669128
4.87 0.18936963630919743
4.88 0.18904177513325895
4.89 0.18871492468769419
4.9 0.1883890811226451
4.91 0.18806424059966065
4.92 0.18774039929177605
4.93 0.18741755338359015
4.94 0.18709569907133874
4.95 0.18677483256296576
4.96 0.18645495007819077
4.97 0.1861360478485744
4.98 0.18581812211758034
4.99 0.18550116914063516
5.0 0.18518518518518517
5.01 0.1848701665307508
5.02 0.1845561094689784
5.03 0.1842430103036896
5.04 0.1839308653509284
5.05 0.18361967093900555
5.06 0.18330942340854092
5.07 0.18300011911250355
5.08 0.1826917544162495
5.09 0.18238432569755736
5.1 0.18207782934666192
5.11 0.1817722617662857
5.12 0.18146761937166836
5.13 0.1811638985905943
5.14 0.18086109586341823
5.15 0.18055920764308878
5.16 0.18025823039517075
5.17 0.17995816059786487
5.18 0.17965899474202635
5.19 0.17936072933118147
5.2 0.17906336088154268
5.21 0.17876688592202197
5.22 0.17847130099424244
5.23 0.17817660265254878
5.24 0.17788278746401606
5.25 0.17758985200845667
5.26 0.1772977928784263
5.27 0.17700660667922843
5.28 0.1767162900289172
5.29 0.17642683955829921
5.3 0.17613825191093385
5.31 0.17585052374313243
5.32 0.17556365172395585
5.33 0.17527763253521172
5.34 0.17499246287144934
5.35 0.1747081394399543
5.36 0.1744246589607414
5.37 0.17414201816654723
5.38 0.17386021380282055
5.39 0.1735792426277128
5.4 0.17329910141206675
5.41 0.1730197869394047
5.42 0.17274129600591526
5.43 0.17246362542043966
5.44 0.1721867720044566
5.45 0.17191073259206688
5.46 0.1716355040299765
5.47 0.17136108317747933
5.48 0.1710874669064389
5.49 0.17081465210126912
5.5 0.17054263565891473
5.51 0.17027141448883035
5.52 0.1700009855129595
5.53 0.16973134566571213
5.54 0.16946249189394216
5.55 0.16919442115692404
5.56 0.16892713042632834
5.57 0.1686606166861974
5.58 0.16839487693291968
5.59 0.168129908175204
5.6 0.16786570743405274
5.61 0.16760227174273498
5.62 0.1673395981467586
5.63 0.16707768370384218
5.64 0.16681652548388623
5.65 0.16655612056894392
5.66 0.16629646605319134
5.67 0.16603755904289744
5.68 0.16577939665639302
5.69 0.16552197602403995
5.7 0.16526529428819947
5.71 0.16500934860320018
5.72 0.1647541361353058
5.73 0.16449965406268213
5.74 0.16424589957536426
5.75 0.16399286987522282
5.76 0.16374056217593014
5.77 0.1634889737029261
5.78 0.16323810169338349
5.79 0.1629879433961733
5.8 0.16273849607182939
5.81 0.16248975699251317
5.82 0.16224172344197765
5.83 0.16199439271553173
5.84 0.16174776212000355
5.85 0.1615018289737042
5.86 0.1612565906063908
5.87 0.16101204435922964
5.88 0.16076818758475875
5.89 0.16052501764685043
5.9 0.16028253192067374
5.91 0.16004072779265655
5.92 0.15979960266044743
5.93 0.15955915393287753
5.94 0.159319379029922
5.95 0.1590802753826616
5.96 0.15884184043324379
5.97 0.15860407163484402
5.98 0.15836696645162657
5.99 0.15813052235870548
6.0 0.15789473684210525
6.01 0.1576596073987214
6.02 0.15742513153628102
6.03 0.15719130677330304
6.04 0.15695813063905867
6.05 0.1567256006735315
6.06 0.1564937144273776
6.07 0.1562624694618856
6.08 0.1560318633489365
6.09 0.1558018936709638
6.1 0.15557255802091305
6.11 0.15534385400220174
6.12 0.1551157792286792
6.13 0.1548883313245858
6.14 0.1546615079245131
6.15 0.15443530667336303
6.16 0.1542097252263078
6.17 0.15398476124874902
6.18 0.1537604124162777
6.19 0.15353667641463334
6.2 0.15331355093966367
6.21 0.15309103369728405
6.22 0.15286912240343686
6.23 0.1526478147840511
6.24 0.15242710857500194
6.25 0.15220700152207
6.26 0.15198749138090106
6.27 0.1517685759169654
6.28 0.1515502529055176
6.29 0.15133252013155582
6.3 0.15111537538978173
6.31 0.1508988164845598
6.32 0.15068284122987716
6.33 0.1504674474493034
6.34 0.1502526329759501
6.35 0.15003839565243074
6.36 0.14982473333082055
6.37 0.14961164387261636
6.38 0.14939912514869663
6.39 0.14918717503928128
6.4 0.14897579143389197
6.41 0.1487649722313121
6.42 0.14855471533954703
6.43 0.14834501867578423
6.44 0.14813588016635382
6.45 0.14792729774668884
6.46 0.14771926936128565
6.47 0.14751179296366468
6.48 0.14730486651633082
6.49 0.14709848799073438
6.5 0.14689265536723164
6.51 0.1466873666350459
6.52 0.14648261979222835
6.53 0.14627841284561915
6.54 0.14607474381080865
6.55 0.14587161071209845
6.56 0.1456690115824629
6.57 0.14546694446351038
6.58 0.14526540740544502
6.59 0.14506439846702812
6.6 0.14486391571553994
6.61 0.1446639572267416
6.62 0.1444645210848369
6.63 0.1442656053824344
6.64 0.1440672082205096
6.65 0.14386932770836713
6.66 0.1436719619636031
6.67 0.1434751091120676
6.68 0.14327876728782732
6.69 0.14308293463312807
6.7 0.14288760929835786
6.71 0.14269278944200953
6.72 0.14249847323064396
6.73 0.14230465883885318
6.74 0.14211134444922366
6.75 0.14191852825229961
6.76 0.1417262084465466
6.77 0.14153438323831505
6.78 0.14134305084180418
6.79 0.14115220947902568
6.8 0.14096185737976785
6.81 0.1407719927815595
6.82 0.14058261392963448
6.83 0.14039371907689588
6.84 0.1402053064838805
6.85 0.1400173744187235
6.86 0.13982992115712317
6.87 0.1396429449823058
6.88 0.13945644418499062
6.89 0.1392704170633549
6.9 0.13908486192299938
6.91 0.13889977707691348
6.92 0.13871516084544083
6.93 0.138531011556245
6.94 0.13834732754427514
6.95 0.13816410715173202
6.96 0.137981348728034
6.97 0.13779905062978318
6.98 0.1376172112207317
6.99 0.13743582887174818
7.0 0.13725490196078433
7.01 0.13707442887284146
7.02 0.1368944079999376
7.03 0.13671483774107415
7.04 0.1365357165022032
7.05 0.13635704269619456
7.06 0.13617881474280336
7.07 0.13600103106863723
7.08 0.13582369010712422
7.09 0.13564679029848034
7.1 0.13547033008967754
7.11 0.13529430793441174
7.12 0.13511872229307098
7.13 0.13494357163270365
7.14 0.134768854426987
7.15 0.13459456915619558
7.16 0.13442071430717012
7.17 0.13424728837328612
7.18 0.13407428985442296
7.19 0.13390171725693298
7.2 0.1337295690936107
7.21 0.13355784388366204
7.22 0.133386540152674
7.23 0.1332156564325842
7.24 0.13304519126165065
7.25 0.13287514318442153
7.26 0.13270551075170542
7.27 0.1325362925205413
7.28 0.13236748705416884
7.29 0.1321990929219989
7.3 0.132031108699584
7.31 0.13186353296858908
7.32 0.13169636431676213
7.33 0.13152960133790545
7.34 0.13136324263184646
7.35 0.13119728680440895
7.36 0.1310317324673845
7.37 0.1308665782385039
7.38 0.13070182274140876
7.39 0.13053746460562318
7.4 0.1303735024665257
7.41 0.13020993496532127
7.42 0.13004676074901325
7.43 0.1298839784703758
7.44 0.1297215867879261
7.45 0.12955958436589712
7.46 0.1293979698742099
7.47 0.12923674198844654
7.48 0.129075899389823
7.49 0.12891544076516218
7.5 0.12875536480686695
7.51 0.12859567021289348
7.52 0.1284363556867246
7.53 0.12827741993734337
7.54 0.1281188616792067
7.55 0.12796067963221897
7.56 0.1278028725217062
7.57 0.12764543907838982
7.58 0.12748837803836088
7.59 0.12733168814305437
7.6 0.12717536813922356
7.61 0.12701941677891446
7.62 0.12686383281944047
7.63 0.12670861502335723
7.64 0.12655376215843736
7.65 0.1263992729976455
7.66 0.12624514631911343
7.67 0.12609138090611535
7.68 0.12593797554704309
7.69 0.12578492903538172
7.7 0.1256322401696851
7.71 0.1254799077535516
7.72 0.12532793059559988
7.73 0.1251763075094449
7.74 0.12502503731367393
7.75 0.12487411883182276
7.76 0.124723550892352
7.77 0.1245733323286235
7.78 0.1244234619788768
7.79 0.12427393868620591
7.8 0.12412476129853597
7.81 0.12397592866860013
7.82 0.12382743965391654
7.83 0.12367929311676557
7.84 0.1235314879241668
7.85 0.1233840229478565
7.86 0.12323689706426506
7.87 0.1230901091544945
7.88 0.12294365810429615
7.89 0.12279754280404845
7.9 0.12265176214873467
7.91 0.1225063150379212
7.92 0.1223612003757354
7.93 0.12221641707084394
7.94 0.12207196403643096
7.95 0.12192784019017676
7.96 0.1217840444542361
7.97 0.12164057575521704
7.98 0.12149743302415941
7.99 0.12135461519651397
8.0 0.12121212121212122
8.01 0.12106995001519043
8.02 0.12092810055427894
8.03 0.1207865717822713
8.04 0.1206453626563588
8.05 0.12050447213801878
8.06 0.12036389919299438
8.07 0.12022364279127416
8.08 0.12008370190707186
8.09 0.11994407551880631
8.1 0.11980476260908149
8.11 0.11966576216466658
8.12 0.11952707317647615
8.13 0.11938869463955039
8.14 0.11925062555303576
8.15 0.11911286492016515
8.16 0.1189754117482387
8.17 0.11883826504860442
8.18 0.118701423836639
8.19 0.11856488713172862
8.2 0.11842865395725015
8.21 0.11829272334055192
8.22 0.11815709431293517
8.23 0.1180217659096352
8.24 0.11788673716980269
8.25 0.11775200713648529
8.26 0.11761757485660909
8.27 0.1174834393809603
8.28 0.11734959976416699
8.29 0.11721605506468093
8.3 0.11708280434475947
8.31 0.1169498466704477
8.32 0.1168171811115604
8.33 0.11668480674166432
8.34 0.11655272263806048
8.35 0.11642092788176653
8.36 0.11628942155749929
8.37 0.1161582027536572
8.38 0.11602727056230303
8.39 0.11589662407914675
8.4 0.11576626240352812
8.41 0.11563618463839974
8.42 0.11550638989031008
8.43 0.11537687726938654
8.44 0.11524764588931856
8.45 0.11511869486734104
8.46 0.11499002332421748
8.47 0.11486163038422367
8.48 0.11473351517513096
8.49 0.11460567682819003
8.5 0.11447811447811448
8.51 0.1143508272630647
8.52 0.1142238143246316
8.53 0.11409707480782066
8.54 0.11397060786103594
8.55 0.11384441263606404
8.56 0.1137184882880585
8.57 0.11359283397552386
8.58 0.11346744886030015
8.59 0.11334233210754723
8.6 0.11321748288572933
8.61 0.11309290036659964
8.62 0.11296858372518492
8.63 0.1128445321397703
8.64 0.1127207447918841
8.65 0.11259722086628267
8.66 0.11247395955093538
8.67 0.11235096003700974
8.68 0.1122282215188564
8.69 0.11210574319399454
8.7 0.11198352426309693
8.71 0.11186156392997541
8.72 0.1117398614015664
8.73 0.11161841588791618
8.74 0.11149722660216667
8.75 0.11137629276054097
8.76 0.11125561358232915
8.77 0.11113518828987402
8.78 0.111015016108557
8.79 0.1108950962667841
8.8 0.1107754279959718
8.81 0.1106560105305334
8.82 0.11053684310786491
8.83 0.11041792496833143
8.84 0.11029925535525344
8.85 0.11018083351489309
8.86 0.11006265869644073
8.87 0.10994473015200139
8.88 0.1098270471365813
8.89 0.10970960890807469
8.9 0.10959241472725033
8.91 0.1094754638577384
8.92 0.10935875556601737
8.93 0.10924228912140084
8.94 0.10912606379602459
8.95 0.10901007886483359
8.96 0.10889433360556916
8.97 0.10877882729875614
8.98 0.10866355922769008
8.99 0.10854852867842467
9.0 0.10843373493975904
9.01 0.10831917730322517
9.02 0.1082048550630755
9.03 0.10809076751627048
9.04 0.10797691396246609
9.05 0.10786329370400165
9.06 0.10774990604588766
9.07 0.10763675029579338
9.08 0.10752382576403494
9.09 0.10741113176356316
9.1 0.10729866760995167
9.11 0.10718643262138482
9.12 0.10707442611864598
9.13 0.10696264742510564
9.14 0.10685109586670968
9.15 0.10673977077196768
9.16 0.10662867147194129
9.17 0.10651779730023267
9.18 0.10640714759297297
9.19 0.10629672168881085
9.2 0.10618651892890121
9.21 0.10607653865689363
9.22 0.10596678021892139
9.23 0.10585724296358992
9.24 0.10574792624196591
9.25 0.10563882940756603
9.26 0.10552995181634599
9.27 0.10542129282668945
9.28 0.10531285179939717
9.29 0.1052046280976761
9.3 0.10509662108712849
9.31 0.1049888301357412
9.32 0.10488125461387493
9.33 0.10477389389425361
9.34 0.1046667473519537
9.35 0.10455981436439375
9.36 0.1044530943113238
9.37 0.10434658657481496
9.38 0.10424029053924902
9.39 0.10413420559130816
9.4 0.10402833111996457
9.41 0.10392266651647025
9.42 0.10381721117434678
9.43 0.10371196448937531
9.44 0.10360692585958628
9.45 0.1035020946852496
9.46 0.10339747036886446
9.47 0.10329305231514961
9.48 0.10318883993103328
9.49 0.10308483262564345
9.5 0.10298102981029811
9.51 0.10287743089849535
9.52 0.1027740353059039
9.53 0.10267084245035331
9.54 0.10256785175182451
9.55 0.10246506263244011
9.56 0.10236247451645508
9.57 0.10226008683024719
9.58 0.10215789900230762
9.59 0.10205591046323167
9.6 0.10195412064570943
9.61 0.10185252898451651
9.62 0.10175113491650485
9.63 0.10164993788059351
9.64 0.10154893731775969
9.65 0.10144813267102946
9.66 0.1013475233854689
9.67 0.10124710890817505
9.68 0.10114688868826696
9.69 0.10104686217687685
9.7 0.10094702882714122
9.71 0.10084738809419207
9.72 0.10074793943514818
9.73 0.10064868230910627
9.74 0.10054961617713248
9.75 0.10045074050225371
9.76 0.10035205474944889
9.77 0.10025355838564066
9.78 0.10015525087968673
9.79 0.10005713170237143
9.8 0.09995920032639738
9.81 0.09986145622637706
9.82 0.09976389887882445
9.83 0.0996665277621468
9.84 0.09956934235663634
9.85 0.09947234214446211
9.86 0.09937552660966181
9.87 0.09927889523813356
9.88 0.09918244751762796
9.89 0.09908618293774
9.9 0.098990100989901
9.91 0.0988942011673707
9.92 0.0987984829652293
9.93 0.09870294588036964
9.94 0.09860758941148928
9.95 0.0985124130590827
9.96 0.09841741632543359
9.97 0.09832259871460707
9.98 0.098227959732442
9.99 0.09813349888654334
10.0 0.09803921568627451

==> Figures/Invisibility/Coherence/coherence_2.dat <==
x y
0.1 0.03526717113149863
0.11 0.03877358287705701
0.12 0.04227421968034361
0.13 0.045768568574896654
0.14 0.04925611969654525
0.15 0.05273636652727513
0.16 0.056208806135655605
0.17 0.05967293941359333
0.18 0.06312827130918487
0.19 0.06657431105544662
0.2 0.07001057239470768
0.21 0.07343657379845947
0.22 0.07685183868246244
0.23 0.08025589561691922
0.24 0.08364827853153164
0.25 0.0870285269152674
0.26 0.09039618601067083
0.27 0.0937508070025622
0.28 0.0970919472009775
0.29 0.1004191702182115
0.3 0.10373204613983583
0.31 0.10703015168957287
0.32 0.11031307038791695
0.33 0.11358039270440297
0.34 0.11683171620343383
0.35 0.12006664568358598
0.36 0.12328479331032406
0.37 0.12648577874206415
0.38 0.12966922924953578
0.39 0.1328347798284018
0.4 0.1359820733051053
0.41 0.1391107604359226
0.42 0.1422204999992098
0.43 0.14531095888084086
0.44 0.14838181215284288
0.45 0.15143274314524513
0.46 0.15446344351116528
0.47 0.1574736132851654
0.48 0.16046296093492002
0.49 0.1634312034062443
0.5 0.1663780661615406
0.51 0.1693032832117271
0.52 0.17220659714172193
0.53 0.17508775912956162
0.54 0.17794652895923932
0.55 0.1807826750273567
0.56 0.18359597434368818
0.57 0.1863862125257611
0.58 0.18915318378756463
0.59 0.19189669092250083
0.6 0.19461654528070116
0.61 0.1973125667408312
0.62 0.1999845836765165
0.63 0.2026324329175214
0.64 0.2052559597058193
0.65 0.20785501764669576
0.66 0.21042946865502812
0.67 0.21297918289688997
0.68 0.21550403872662793
0.69 0.21800392261956514
0.7 0.2204787291004825
0.71 0.2229283606680352
0.72 0.2253527277152595
0.73 0.2277517484463278
0.74 0.23012534878971114
0.75 0.23247346230790603
0.76 0.23479603010388678
0.77 0.2370930007244406
0.78 0.23936433006054472
0.79 0.2416099812449439
0.8 0.24382992454708532
0.81 0.24602413726556713
0.82 0.24819260361825568
0.83 0.25033531463022646
0.84 0.2524522680196786
0.85 0.2545434680819758
0.86 0.2566089255719601
0.87 0.25864865758468597
0.88 0.26066268743471926
0.89 0.2626510445341405
0.9 0.26461376426939404
0.91 0.26655088787711867
0.92 0.26846246231909204
0.93 0.2703485401564222
0.94 0.27220917942311196
0.95 0.27404444349912094
0.96 0.2758544009830484
0.97 0.27763912556455345
0.98 0.2793986958966279
0.99 0.2811331954678348
1.0 0.282842712474619
1.01 0.2845273396937961
1.02 0.2861871743553204
1.03 0.2878223180154296
1.04 0.28943287643026194
1.05 0.29101895943003425
1.06 0.2925806807938717
1.07 0.2941181581253692
1.08 0.2956315127289684
1.09 0.29712086948722527
1.1 0.2985863567390412
1.11 0.3000281061589296
1.12 0.3014462526373832
1.13 0.3028409341624055
1.14 0.3042122917022659
1.15 0.3055604690895367
1.16 0.30688561290646327
1.17 0.3081878723717188
1.18 0.3094673992285906
1.19 0.31072434763464174
1.2 0.31195887405288864
1.21 0.3131711371445334
1.22 0.3143612976632854
1.23 0.31552951835130455
1.24 0.3166759638367953
1.25 0.3178008005332798
1.26 0.3189041965405719
1.27 0.31998632154747647
1.28 0.3210473467362305
1.29 0.32208744468870476
1.3 0.32310678929438025
1.31 0.32410555566010996
1.32 0.3250839200216783
1.33 0.32604205965716454
1.34 0.3269801528021167
1.35 0.32789837856653986
1.36 0.32879691685370094
1.37 0.32967594828075014
1.38 0.33053565410115693
1.39 0.33137621612895973
1.4 0.33219781666482096
1.41 0.3330006384238847
1.42 0.333784864465427
1.43 0.33455067812429085
1.44 0.3352982629440952
1.45 0.3360278026122061
1.46 0.3367394808964575
1.47 0.33743348158360786
1.48 0.3381099884195174
1.49 0.33876918505102993
1.5 0.3394112549695428
1.51 0.3400363814562465
1.52 0.34064474752901636
1.53 0.34123653589093594
1.54 0.34181192888043294
1.55 0.3423711084230062
1.56 0.3429142559845232
1.57 0.3434415525260653
1.58 0.34395317846029955
1.59 0.3444493136093536
1.6 0.34493013716416954
1.61 0.34539582764531535
1.62 0.34584656286522764
1.63 0.3462825198918633
1.64 0.3467038750137341
1.65 0.3471108037063007
1.66 0.3475034805997007
1.67 0.34788207944778515
1.68 0.3482467730984404
1.69 0.3485977334651669
1.7 0.3489351314998928
1.71 0.3492591371669954
1.72 0.3495699194185048
1.73 0.34986764617046634
1.74 0.35015248428043505
1.75 0.35042459952607663
1.76 0.35068415658485225
1.77 0.3509313190147595
1.78 0.351166249236107
1.79 0.351389108514296
1.8 0.35160005694358715
1.81 0.35179925343182505
1.82 0.3519868556860994
1.83 0.35216302019931744
1.84 0.3523279022376645
1.85 0.35248165582892904
1.86 0.3526244337516699
1.87 0.35275638752520216
1.88 0.3528776674003794
1.89 0.35298842235115085
1.9 0.35308880006687
1.91 0.35317894694533436
1.92 0.353259008086535
1.93 0.35332912728709415
1.94 0.35338944703537073
1.95 0.35344010850721375
1.96 0.35348125156234267
1.97 0.3535130147413363
1.98 0.35353553526320997
1.99 0.3535489490235624
2.0 0.3535533905932738
2.01 0.35354899321773625
2.02 0.35353588881659964
2.03 0.3535142079840145
2.04 0.3534840799893543
2.05 0.35344563277840224
2.06 0.35339899297498373
2.07 0.35334428588302896
2.08 0.35328163548905145
2.09 0.3532111644650242
2.1 0.3531329941716409
2.11 0.3530472446619456
2.12 0.35295403468531755
2.13 0.3528534816917959
2.14 0.35274570183673176
2.15 0.35263080998575297
2.16 0.3525089197200292
2.17 0.3523801433418246
2.18 0.35224459188032387
2.19 0.3521023750977227
2.2 0.3519536014955667
2.21 0.3517983783213314
2.22 0.35163681157522864
2.23 0.3514690060172299
2.24 0.35129506517429615
2.25 0.3511150913478029
2.26 0.35092918562115105
2.27 0.350737447867553
2.28 0.3505399767579858
2.29 0.35033686976930023
2.3 0.3501282231924778
2.31 0.3499141321410278
2.32 0.3496946905595136
2.33 0.3494699912322022
2.34 0.34924012579182767
2.35 0.34900518472846137
2.36 0.348765257398481
2.37 0.3485204320336319
2.38 0.34827079575017234
2.39 0.3480164345580974
2.4 0.3477574333704332
2.41 0.3474938760125977
2.42 0.3472258452318179
2.43 0.34695342270660184
2.44 0.34667668905625626
2.45 0.34639572385044565
2.46 0.3461106056187884
2.47 0.3458214118604822
2.48 0.34552821905395603
2.49 0.3452311026665431
2.5 0.34493013716416954
2.51 0.344625396021055
2.52 0.34431695172942106
2.53 0.3440048758092021
2.54 0.3436892388177563
2.55 0.3433701103595708
2.56 0.34304755909596
2.57 0.3427216527547506
2.58 0.342392458139952
2.59 0.34206004114140853
2.6 0.34172446674442813
2.61 0.34138579903938904
2.62 0.341044101231316
2.63 0.340699435649428
2.64 0.3403518637566521
2.65 0.34000144615910194
2.66 0.3396482426155181
2.67 0.339292312046668
2.68 0.33893371254470367
2.69 0.33857250138247486
2.7 0.3382087350227951
2.71 0.3378424691276599
2.72 0.3374737585674146
2.73 0.3371026574298692
2.74 0.33672921902936154
2.75 0.3363534959157632
2.76 0.3359755398834305
2.77 0.3355954019800969
2.78 0.33521313251570584
2.79 0.33482878107118363
2.8 0.33444239650715085
2.81 0.3340540269725706
2.82 0.33366371991333355
2.83 0.33327152208077837
2.84 0.33287747954014635
2.85 0.3324816376789706
2.86 0.3320840412153972
2.87 0.3316847342064398
2.88 0.3312837600561649
2.89 0.3308811615238093
2.9 0.3304769807318272
2.91 0.3300712591738682
2.92 0.3296640377226847
2.93 0.3292553566379684
2.94 0.32884525557411654
2.95 0.328433773587926
2.96 0.3280209491462169
2.97 0.32760682013338316
2.98 0.3271914238588726
2.99 0.3267747970645941
3.0 0.3263569759322527
3.01 0.32593799609061314
3.02 0.3255178926226904
3.03 0.3250967000728689
3.04 0.3246744524539488
3.05 0.32425118325412067
3.06 0.32382692544386776
3.07 0.323401711482797
3.08 0.3229755733263979
3.09 0.32254854243272957
3.1 0.32212064976903704
3.11 0.3216919258182961
3.12 0.3212624005856868
3.13 0.32083210360499737
3.14 0.3204010639449565
3.15 0.31996931021549646
3.16 0.3195368705739461
3.17 0.31910377273115414
3.18 0.3186700439575439
3.19 0.31823571108909876
3.2 0.3178008005332798
3.21 0.3173653382748747
3.22 0.3169293498817799
3.23 0.3164928605107149
3.24 0.3160558949128702
3.25 0.31561847743948906
3.26 0.31518063204738234
3.27 0.31474238230437973
3.28 0.31430375139471434
3.29 0.31386476212434367
3.3 0.3134254369262064
3.31 0.31298579786541575
3.32 0.31254586664438944
3.33 0.3121056646079175
3.34 0.31166521274816816
3.35 0.31122453170963166
3.36 0.31078364179400375
3.37 0.3103425629650079
3.38 0.30990131485315875
3.39 0.30945991676046447
3.4 0.3090183876650722
3.41 0.30857674622585307
3.42 0.3081350107869311
3.43 0.3076931993821538
3.44 0.3072513297395063
3.45 0.3068094192854694
3.46 0.3063674851493218
3.47 0.3059255441673871
3.48 0.3054836128872263
3.49 0.3050417075717765
3.5 0.3045998442034359
3.51 0.3041580384880953
3.52 0.3037163058591184
3.53 0.3032746614812693
3.54 0.3028331202545886
3.55 0.30239169681821937
3.56 0.30195040555418257
3.57 0.3015092605911023
3.58 0.3010682758078828
3.59 0.3006274648373358
3.6 0.30018684106976073
3.61 0.29974641765647647
3.62 0.2993062075133068
3.63 0.29886622332401863
3.64 0.298426477543715
3.65 0.29798698240218197
3.66 0.29754774990719074
3.67 0.2971087918477557
3.68 0.29667011979734753
3.69 0.2962317451170645
3.7 0.2957936789587593
3.71 0.29535593226812407
3.72 0.294918515787734
3.73 0.29448144006004856
3.74 0.2940447154303729
3.75 0.2936083520497775
3.76 0.2931723598779793
3.77 0.29273674868618227
3.78 0.29230152805987947
3.79 0.29186670740161674
3.8 0.29143229593371806
3.81 0.2909983027009733
3.82 0.29056473657328924
3.83 0.29013160624830353
3.84 0.2896989202539628
3.85 0.2892666869510647
3.86 0.28883491453576515
3.87 0.28840361104205
3.88 0.2879727843441729
3.89 0.2875424421590594
3.9 0.28711259204867623
3.91 0.28668324142236934
3.92 0.2862543975391675
3.93 0.28582606751005474
3.94 0.2853982583002107
3.95 0.2849709767312193
3.96 0.2845442294832461
3.97 0.28411802309718626
3.98 0.2836923639767806
3.99 0.2832672583907033
4.0 0.282842712474619
4.01 0.28241873223321157
4.02 0.2819953235421838
4.03 0.2815724921502291
4.04 0.2811502436809751
4.05 0.2807285836348994
4.06 0.2803075173912187
4.07 0.27988705020975047
4.08 0.27946718723274894
4.09 0.27904793348671414
4.1 0.2786292938841754
4.11 0.27821127322544986
4.12 0.2777938762003753
4.13 0.2773771073900186
4.14 0.27696097126835956
4.15 0.2765454722039507
4.16 0.2761306144615535
4.17 0.2757164022037509
4.18 0.27530283949253637
4.19 0.2748899302908814
4.2 0.2744776784642791
4.21 0.27406608778226627
4.22 0.27365516191992356
4.23 0.273244904459354
4.24 0.2728353188911402
4.25 0.2724264086157803
4.26 0.272018176945104
4.27 0.2716106271036669
4.28 0.2712037622301261
4.29 0.2707975853785949
4.3 0.27039209951997817
4.31 0.2699873075432887
4.32 0.2695832122569441
4.33 0.26917981639004535
4.34 0.2687771225936359
4.35 0.2683751334419441
4.36 0.26797385143360575
4.37 0.26757327899287026
4.38 0.2671734184707888
4.39 0.26677427214638505
4.4 0.266375842227809
4.41 0.26597813085347427
4.42 0.26558114009317824
4.43 0.26518487194920665
4.44 0.26478932835742114
4.45 0.264394511188332
4.46 0.26400042224815434
4.47 0.2636070632798492
4.48 0.26321443596414956
4.49 0.26282254192057136
4.5 0.2624313827084094
4.51 0.2620409598277188
4.52 0.2616512747202825
4.53 0.2612623287705639
4.54 0.26087412330664617
4.55 0.2604866596011571
4.56 0.26009993887218125
4.57 0.25971396228415805
4.58 0.25932873094876663
4.59 0.2589442459257984
4.6 0.2585605082240158
4.61 0.25817751880199935
4.62 0.2577952785689817
4.63 0.25741378838566925
4.64 0.25703304906505237
4.65 0.25665306137320293
4.66 0.2562738260300605
4.67 0.2558953437102067
4.68 0.2555176150436286
4.69 0.25514064061647
4.7 0.25476442097177254
4.71 0.25438895661020533
4.72 0.25401424799078365
4.73 0.2536402955315774
4.74 0.2532670996104094
4.75 0.2528946605655417
4.76 0.25252297869635426
4.77 0.25215205426401116
4.78 0.2517818874921185
4.79 0.2514124785673719
4.8 0.2510438276401944
4.81 0.25067593482536504
4.82 0.25030880020263796
4.83 0.24994242381735265
4.84 0.2495768056810345
4.85 0.24921194577198696
4.86 0.2488478440358746
4.87 0.2484845003862976
4.88 0.2481219147053578
4.89 0.2477600868442158
4.9 0.2473990166236403
4.91 0.24703870383454934
4.92 0.2466791482385426
4.93 0.2463203495684266
4.94 0.24596230752873188
4.95 0.24560502179622212
4.96 0.24524849202039578
4.97 0.24489271782398053
4.98 0.24453769880341983
4.99 0.24418343452935265
5.0 0.24382992454708538
5.01 0.24347716837705735
5.02 0.24312516551529903
5.03 0.2427739154338832
5.04 0.24242341758136968
5.05 0.2420736713832431
5.06 0.2417246762423442
5.07 0.24137643153929458
5.08 0.24102893663291516
5.09 0.24068219086063822
5.1 0.24033619353891317
5.11 0.2399909439636065
5.12 0.23964644141039526
5.13 0.23930268513515487
5.14 0.23895967437434118
5.15 0.23861740834536618
5.16 0.2382758862469689
5.17 0.23793510725957978
5.18 0.2375950705456803
5.19 0.23725577525015637
5.2 0.23691722050064734
5.21 0.2365794054078887
5.22 0.23624232906605
5.23 0.23590599055306802
5.24 0.23557038893097432
5.25 0.2352355232462178
5.26 0.23490139252998274
5.27 0.2345679957985016
5.28 0.23423533205336347
5.29 0.2339034002818173
5.3 0.2335721994570708
5.31 0.23324172853858496
5.32 0.23291198647236322
5.33 0.23258297219123747
5.34 0.23225468461514864
5.35 0.23192712265142337
5.36 0.23160028519504633
5.37 0.23127417112892876
5.38 0.23094877932417196
5.39 0.23062410864032792
5.4 0.2303001579256548
5.41 0.2299769260173693
5.42 0.2296544117418947
5.43 0.22933261391510523
5.44 0.2290115313425663
5.45 0.22869116281977206
5.46 0.2283715071323776
5.47 0.22805256305642924
5.48 0.22773432935859
5.49 0.2274168047963624
5.5 0.22709998811830723
5.51 0.2267838780642592
5.52 0.22646847336553927
5.53 0.22615377274516327
5.54 0.22583977491804777
5.55 0.22552647859121264
5.56 0.22521388246397991
5.57 0.22490198522817023
5.58 0.22459078556829584
5.59 0.2242802821617506
5.6 0.22397047367899695
5.61 0.2236613587837501
5.62 0.2233529361331593
5.63 0.22304520437798592
5.64 0.22273816216277914
5.65 0.2224318081260488
5.66 0.22212614090043506
5.67 0.22182115911287617
5.68 0.22151686138477267
5.69 0.2212132463321497
5.7 0.22091031256581642
5.71 0.22060805869152286
5.72 0.22030648331011438
5.73 0.22000558501768352
5.74 0.2197053624057196
5.75 0.2194058140612559
5.76 0.21910693856701421
5.77 0.21880873450154745
5.78 0.21851120043937963
5.79 0.21821433495114395
5.8 0.21791813660371814
5.81 0.21762260396035824
5.82 0.21732773558082963
5.83 0.21703353002153639
5.84 0.2167399858356482
5.85 0.21644710157322536
5.86 0.2161548757813419
5.87 0.21586330700420647
5.88 0.2155723937832811
5.89 0.21528213465739854
5.9 0.21499252816287712
5.91 0.2147035728336341
5.92 0.214415267201297
5.93 0.214127609795313
5.94 0.21384059914305673
5.95 0.2135542337699363
5.96 0.21326851219949716
5.97 0.21298343295352473
5.98 0.21269899455214508
5.99 0.21241519551392393
6.0 0.21213203435596426
6.01 0.21184950959400153
6.02 0.21156761974249844
6.03 0.21128636331473688
6.04 0.21100573882290952
6.05 0.21072574477820885
6.06 0.21044637969091523
6.07 0.21016764207048336
6.08 0.20988953042562727
6.09 0.20961204326440377
6.1 0.2093351790942946
6.11 0.20905893642228704
6.12 0.20878331375495343
6.13 0.2085083095985288
6.14 0.20823392245898772
6.15 0.20796015084211927
6.16 0.20768699325360146
6.17 0.20741444819907334
6.18 0.20714251418420682
6.19 0.20687118971477658
6.2 0.20660047329672923
6.21 0.20633036343625077
6.22 0.20606085863983314
6.23 0.20579195741433964
6.24 0.20552365826706925
6.25 0.2052559597058193
6.26 0.20498886023894763
6.27 0.20472235837543332
6.28 0.2044564526249364
6.29 0.20419114149785644
6.3 0.20392642350539025
6.31 0.20366229715958817
6.32 0.20339876097340973
6.33 0.20313581346077828
6.34 0.20287345313663402
6.35 0.20261167851698694
6.36 0.2023504881189681
6.37 0.20208988046088033
6.38 0.20182985406224768
6.39 0.20157040744386448
6.4 0.2013115391278427
6.41 0.20105324763765914
6.42 0.2007955314982013
6.43 0.20053838923581266
6.44 0.2002818193783367
6.45 0.20002582045516062
6.46 0.1997703909972578
6.47 0.19951552953722942
6.48 0.19926123460934578
6.49 0.19900750474958614
6.5 0.19875433849567822
6.51 0.19850173438713692
6.52 0.19824969096530196
6.53 0.19799820677337512
6.54 0.19774728035645653
6.55 0.19749691026158034
6.56 0.1972470950377497
6.57 0.19699783323597073
6.58 0.19674912340928624
6.59 0.19650096411280857
6.6 0.19625335390375165
6.61 0.19600629134146236
6.62 0.19575977498745176
6.63 0.1955138034054249
6.64 0.19526837516131035
6.65 0.19502348882328957
6.66 0.19477914296182475
6.67 0.1945353361496867
6.68 0.19429206696198204
6.69 0.1940493339761795
6.7 0.19380713577213615
6.71 0.1935654709321225
6.72 0.19332433804084753
6.73 0.1930837356854827
6.74 0.19284366245568588
6.75 0.19260411694362456
6.76 0.19236509774399818
6.77 0.19212660345406055
6.78 0.19188863267364142
6.79 0.19165118400516756
6.8 0.19141425605368326
6.81 0.19117784742687066
6.82 0.19094195673506917
6.83 0.19070658259129494
6.84 0.1904717236112593
6.85 0.19023737841338703
6.86 0.19000354561883429
6.87 0.1897702238515059
6.88 0.18953741173807223
6.89 0.1893051079079856
6.9 0.1890733109934965
6.91 0.18884201962966926
6.92 0.18861123245439684
6.93 0.18838094810841632
6.94 0.1881511652353227
6.95 0.18792188248158329
6.96 0.18769309849655125
6.97 0.18746481193247877
6.98 0.18723702144453008
6.99 0.18700972569079388
7.0 0.18678292333229557
7.01 0.1865566130330089
7.02 0.18633079345986756
7.03 0.1861054632827762
7.04 0.18588062117462117
7.05 0.18565626581128106
7.06 0.1854323958716366
7.07 0.18520901003758056
7.08 0.18498610699402718
7.09 0.18476368542892133
7.1 0.1845417440332471
7.11 0.18432028150103674
7.12 0.18409929652937845
7.13 0.1838787878184246
7.14 0.18365875407139917
7.15 0.1834391939946053
7.16 0.18322010629743207
7.17 0.18300148969236155
7.18 0.18278334289497522
7.19 0.18256566462396023
7.2 0.1823484536011154
7.21 0.18213170855135682
7.22 0.1819154282027235
7.23 0.18169961128638254
7.24 0.18148425653663408
7.25 0.18126936269091606
7.26 0.1810549284898086
7.27 0.1808409526770385
7.28 0.180627433999483
7.29 0.18041437120717385
7.3 0.18020176305330066
7.31 0.17998960829421434
7.32 0.17977790568943036
7.33 0.17956665400163152
7.34 0.17935585199667076
7.35 0.1791454984435736
7.36 0.17893559211454055
7.37 0.1787261317849493
7.38 0.1785171162333564
7.39 0.17830854424149914
7.4 0.17810041459429718
7.41 0.17789272607985376
7.42 0.17768547748945696
7.43 0.17747866761758058
7.44 0.17727229526188515
7.45 0.1770663592232185
7.46 0.17686085830561607
7.47 0.1766557913163016
7.48 0.1764511570656868
7.49 0.1762469543673718
7.5 0.17604318203814462
7.51 0.17583983889798102
7.52 0.17563692377004403
7.53 0.17543443548068324
7.54 0.17523237285943405
7.55 0.17503073473901673
7.56 0.1748295199553354
7.57 0.17462872734747678
7.58 0.17442835575770888
7.59 0.1742284040314795
7.6 0.17402887101741454
7.61 0.17382975556731645
7.62 0.17363105653616218
7.63 0.17343277278210126
7.64 0.17323490316645362
7.65 0.17303744655370748
7.66 0.17284040181151689
7.67 0.1726437678106992
7.68 0.1724475434252326
7.69 0.17225172753225335
7.7 0.17205631901205296
7.71 0.17186131674807528
7.72 0.17166671962691346
7.73 0.17147252653830689
7.74 0.1712787363751378
7.75 0.1710853480334281
7.76 0.1708923604123358
7.77 0.17069977241415177
7.78 0.17050758294429552
7.79 0.17031579091131221
7.8 0.1701243952268683
7.81 0.16993339480574796
7.82 0.16974278856584873
7.83 0.169552575428178
7.84 0.16936275431684833
7.85 0.1691733241590734
7.86 0.1689842838851639
7.87 0.16879563242852266
7.88 0.16860736872564072
7.89 0.16841949171609236
7.9 0.16823200034253052
7.91 0.16804489355068242
7.92 0.16785817028934444
7.93 0.16767182951037746
7.94 0.16748587016870178
7.95 0.1673002912222924
7.96 0.16711509163217372
7.97 0.16693027036241473
7.98 0.1667458263801233
7.99 0.16656175865544168
8.0 0.1663780661615406
8.01 0.1661947478746142
8.02 0.16601180277387462
8.03 0.16582922984154638
8.04 0.16564702806286108
8.05 0.1654651964260516
8.06 0.16528373392234663
8.07 0.165102639545965
8.08 0.16492191229410977
8.09 0.16474155116696265
8.1 0.16456155516767806
8.11 0.16438192330237733
8.12 0.16420265458014272
8.13 0.16402374801301142
8.14 0.16384520261596983
8.15 0.163667017406947
8.16 0.16348919140680898
8.17 0.16331172363935254
8.18 0.16313461313129887
8.19 0.16295785891228765
8.2 0.16278146001487057
8.21 0.1626054154745051
8.22 0.16242972432954825
8.23 0.1622543856212501
8.24 0.16207939839374755
8.25 0.1619047616940577
8.26 0.16173047457207168
8.27 0.1615565360805479
8.28 0.16138294527510566
8.29 0.16120970121421863
8.3 0.16103680295920822
8.31 0.16086424957423703
8.32 0.1606920401263022
8.33 0.1605201736852287
8.34 0.16034864932366283
8.35 0.16017746611706526
8.36 0.1600066231437046
8.37 0.1598361194846504
8.38 0.1596659542237665
8.39 0.15949612644770436
8.4 0.1593266352458959
8.41 0.15915747971054703
8.42 0.1589886589366306
8.43 0.15882017202187962
8.44 0.15865201806678028
8.45 0.15848419617456522
8.46 0.1583167054512063
8.47 0.1581495450054081
8.48 0.15798271394860053
8.49 0.15781621139493215
8.5 0.15765003646126305
8.51 0.157484188267158
8.52 0.1573186659348792
8.53 0.1571534685893795
8.54 0.15698859535829532
8.55 0.15682404537193947
8.56 0.15665981776329424
8.57 0.15649591166800428
8.58 0.15633232622436954
8.59 0.15616906057333815
8.6 0.15600611385849947
8.61 0.15584348522607672
8.62 0.1556811738249202
8.63 0.15551917880649987
8.64 0.15535749932489856
8.65 0.1551961345368045
8.66 0.15503508360150442
8.67 0.1548743456808764
8.68 0.15471391993938255
8.69 0.1545538055440621
8.7 0.15439400166452413
8.71 0.15423450747294035
8.72 0.1540753221440382
8.73 0.1539164448550934
8.74 0.15375787478592284
8.75 0.15359961111887765
8.76 0.15344165303883583
8.77 0.15328399973319512
8.78 0.15312665039186585
8.79 0.1529696042072638
8.8 0.152812860374303
8.81 0.15265641809038863
8.82 0.15250027655540976
8.83 0.1523444349717323
8.84 0.1521888925441918
8.85 0.15203364848008616
8.86 0.15187870198916872
8.87 0.15172405228364094
8.88 0.1515696985781453
8.89 0.15141564008975822
8.9 0.15126187603798275
8.91 0.15110840564474157
8.92 0.1509552281343699
8.93 0.1508023427336081
8.94 0.150649748671595
8.95 0.1504974451798603
8.96 0.1503454314923178
8.97 0.15019370684525812
8.98 0.1500422704773417
8.99 0.14989112162959162
9.0 0.14974025954538653
9.01 0.14958968347045362
9.02 0.14943939265286146
9.03 0.1492893863430131
9.04 0.14913966379363872
9.05 0.1489902242597888
9.06 0.1488410669988272
9.07 0.14869219127042368
9.08 0.14854359633654732
9.09 0.1483952814614592
9.1 0.14824724591170563
9.11 0.14809948895611091
9.12 0.14795200986577053
9.13 0.14780480791404407
9.14 0.1476578823765483
9.15 0.14751123253115014
9.16 0.14736485765795979
9.17 0.14721875703932372
9.18 0.14707292995981772
9.19 0.1469273757062401
9.2 0.14678209356760463
9.21 0.14663708283513374
9.22 0.14649234280225165
9.23 0.1463478727645773
9.24 0.14620367201991774
9.25 0.14605973986826104
9.26 0.1459160756117697
9.27 0.14577267855477352
9.28 0.14562954800376307
9.29 0.14548668326738268
9.3 0.14534408365642373
9.31 0.14520174848381784
9.32 0.1450596770646301
9.33 0.14491786871605233
9.34 0.14477632275739633
9.35 0.1446350385100871
9.36 0.14449401529765626
9.37 0.14435325244573513
9.38 0.14421274928204816
9.39 0.14407250513640635
9.4 0.14393251934070045
9.41 0.1437927912288942
9.42 0.14365332013701798
9.43 0.14351410540316198
9.44 0.14337514636746962
9.45 0.14323644237213098
9.46 0.1430979927613762
9.47 0.142959796881469
9.48 0.1428218540807
9.49 0.1426841637093802
9.5 0.14254672511983452
9.51 0.14240953766639525
9.52 0.14227260070539557
9.53 0.14213591359516303
9.54 0.1419994756960132
9.55 0.14186328637024298
9.56 0.14172734498212447
9.57 0.1415916508978983
9.58 0.14145620348576737
9.59 0.1413210021158904
9.6 0.14118604616037553
9.61 0.1410513349932741
9.62 0.140916867990574
9.63 0.1407826445301938
9.64 0.140648663991976
9.65 0.14051492575768096
9.66 0.14038142921098054
9.67 0.14024817373745196
9.68 0.14011515872457134
9.69 0.13998238356170767
9.7 0.13984984764011646
9.71 0.13971755035293348
9.72 0.13958549109516893
9.73 0.1394536692637007
9.74 0.13932208425726877
9.75 0.13919073547646865
9.76 0.13905962232374558
9.77 0.13892874420338813
9.78 0.1387981005215224
9.79 0.13866769068610565
9.8 0.13853751410692053
9.81 0.13840757019556887
9.82 0.13827785836546566
9.83 0.13814837803183305
9.84 0.1380191286116944
9.85 0.1378901095238683
9.86 0.13776132018896262
9.87 0.13763276002936836
9.88 0.13750442846925415
9.89 0.13737632493455992
9.9 0.13724844885299128
9.91 0.13712079965401344
9.92 0.13699337676884552
9.93 0.13686617963045464
9.94 0.13673920767355
9.95 0.1366124603345773
9.96 0.13648593705171264
9.97 0.13635963726485706
9.98 0.13623356041563053
9.99 0.13610770594736635
10.0 0.1359820733051053

==> Figures/Invisibility/Coherence/coherence_3.dat <==
x y
0.1 0.009803921387411622
0.11 0.010783878107117504
0.12 0.011763710465392933
0.13 0.012743407176649551
0.14 0.013722956960510846
0.15 0.01470234854224456
0.16 0.01568157065319469
0.17 0.016660612031212912
0.18 0.01763946142108957
0.19 0.01861810757498408
0.2 0.019596539252854667
0.21 0.020574745222887606
0.22 0.021552714261925683
0.23 0.022530435155896034
0.24 0.023507896700237205
0.25 0.024485087700325498
0.26 0.025461996971900457
0.27 0.02643861334148957
0.28 0.02741492564683208
0.29 0.02839092273730193
0.3 0.029366593474329725
0.31 0.030341926731823753
0.32 0.03131691139659001
0.33 0.0322915363687512
0.34 0.03326579056216463
0.35 0.034239662904839076
0.36 0.03521314233935043
0.37 0.03618621782325628
0.38 0.037158878329509176
0.39 0.0381311128468688
0.4 0.039102910380312765
0.41 0.040074259951446214
0.42 0.041045150598910035
0.43 0.04201557137878768
0.44 0.042985511365010755
0.45 0.04395495964976301
0.46 0.04492390534388299
0.47 0.0458923375772652
0.48 0.04686024549925975
0.49 0.04782761827907038
0.5 0.04879444510615105
0.51 0.04976071519060086
0.52 0.05072641776355735
0.53 0.05169154207758811
0.54 0.052656077407080754
0.55 0.05362001304863117
0.56 0.05458333832142999
0.57 0.05554604256764728
0.58 0.05650811515281554
0.59 0.05746954546621067
0.6 0.058430322921231306
0.61 0.059390436955776046
0.62 0.060349877032618994
0.63 0.06130863263978316
0.64 0.06226669329091202
0.65 0.063224048525639
0.66 0.06418068790995503
0.67 0.065136601036574
0.68 0.06609177752529609
0.69 0.06704620702336914
0.7 0.06799987920584777
0.71 0.06895278377595039
0.72 0.06990491046541412
0.73 0.07085624903484736
0.74 0.07180678927408028
0.75 0.07275652100251298
0.76 0.07370543406946145
0.77 0.07465351835450117
0.78 0.07560076376780842
0.79 0.0765471602504993
0.8 0.07749269777496633
0.81 0.07843736634521273
0.82 0.07938115599718416
0.83 0.0803240567990983
0.84 0.08126605885177171
0.85 0.08220715228894432
0.86 0.08314732727760155
0.87 0.08408657401829377
0.88 0.0850248827454533
0.89 0.08596224372770886
0.9 0.08689864726819742
0.91 0.08783408370487361
0.92 0.08876854341081629
0.93 0.08970201679453267
0.94 0.09063449430025976
0.95 0.09156596640826323
0.96 0.09249642363513336
0.97 0.09342585653407859
0.98 0.09435425569521623
0.99 0.09528161174586038
1.0 0.09620791535080726
1.01 0.09713315721261771
1.02 0.0980573280718969
1.03 0.09898041870757128
1.04 0.09990241993716271
1.05 0.10082332261705991
1.06 0.10174311764278687
1.07 0.10266179594926851
1.08 0.10357934851109361
1.09 0.10449576634277472
1.1 0.10541104049900514
1.11 0.10632516207491328
1.12 0.10723812220631385
1.13 0.10814991206995615
1.14 0.10906052288376974
1.15 0.1099699459071068
1.16 0.11087817244098165
1.17 0.11178519382830747
1.18 0.1126910014541299
1.19 0.11359558674585778
1.2 0.11449894117349069
1.21 0.1154010562498437
1.22 0.11630192353076924
1.23 0.11720153461537546
1.24 0.11809988114624216
1.25 0.11899695480963325
1.26 0.11989274733570655
1.27 0.12078725049872019
1.28 0.12168045611723625
1.29 0.12257235605432111
1.3 0.12346294221774297
1.31 0.12435220656016631
1.32 0.12524014107934286
1.33 0.12612673781830025
1.34 0.12701198886552675
1.35 0.1278958863551537
1.36 0.12877842246713417
1.37 0.1296595894274191
1.38 0.13053937950812997
1.39 0.13141778502772877
1.4 0.13229479835118418
1.41 0.13317041189013554
1.42 0.13404461810305304
1.43 0.13491740949539516
1.44 0.13578877861976285
1.45 0.1366587180760508
1.46 0.13752722051159516
1.47 0.13839427862131895
1.48 0.13925988514787346
1.49 0.14012403288177724
1.5 0.14098671466155166
1.51 0.1418479233738535
1.52 0.14270765195360433
1.53 0.14356589338411696
1.54 0.14442264069721855
1.55 0.145277886973371
1.56 0.1461316253417879
1.57 0.14698384898054845
1.58 0.14783455111670862
1.59 0.14868372502640892
1.6 0.14953136403497902
1.61 0.1503774615170397
1.62 0.1512220108966014
1.63 0.15206500564715958
1.64 0.15290643929178796
1.65 0.15374630540322712
1.66 0.1545845976039715
1.67 0.15542130956635286
1.68 0.15625643501262038
1.69 0.15708996771501813
1.7 0.1579219014958596
1.71 0.15875223022759885
1.72 0.1595809478328989
1.73 0.1604080482846971
1.74 0.1612335256062675
1.75 0.16205737387128033
1.76 0.16287958720385828
1.77 0.16370015977863
1.78 0.1645190858207807
1.79 0.16533635960609963
1.8 0.16615197546102484
1.81 0.16696592776268482
1.82 0.1677782109389372
1.83 0.1685888194684049
1.84 0.1693977478805091
1.85 0.17020499075549916
1.86 0.17101054272448016
1.87 0.1718143984694372
1.88 0.17261655272325685
1.89 0.17341700026974619
1.9 0.17421573594364845
1.91 0.17501275463065616
1.92 0.1758080512674216
1.93 0.17660162084156408
1.94 0.1773934583916749
1.95 0.17818355900731922
1.96 0.17897191782903532
1.97 0.17975853004833112
1.98 0.18054339090767796
1.99 0.18132649570050163
2.0 0.1821078397711709
2.01 0.182887418514983
2.02 0.18366522737814683
2.03 0.18444126185776336
2.04 0.18521551750180337
2.05 0.1859879899090825
2.06 0.18675867472923385
2.07 0.187527567662678
2.08 0.1882946644605903
2.09 0.18905996092486566
2.1 0.189823452908081
2.11 0.1905851363134547
2.12 0.19134500709480418
2.13 0.19210306125650026
2.14 0.19285929485342
2.15 0.1936137039908956
2.16 0.19436628482466287
2.17 0.19511703356080515
2.18 0.19586594645569652
2.19 0.19661301981594154
2.2 0.19735824999831328
2.21 0.19810163340968837
2.22 0.1988431665069804
2.23 0.19958284579707036
2.24 0.2003206678367353
2.25 0.20105662923257422
2.26 0.2017907266409321
2.27 0.20252295676782142
2.28 0.20325331636884159
2.29 0.20398180224909598
2.3 0.2047084112631071
2.31 0.205433140314729
2.32 0.20615598635705829
2.33 0.20687694639234233
2.34 0.20759601747188575
2.35 0.20831319669595452
2.36 0.20902848121367823
2.37 0.2097418682229502
2.38 0.2104533549703253
2.39 0.21116293875091632
2.4 0.21187061690828748
2.41 0.21257638683434693
2.42 0.21328024596923656
2.43 0.21398219180122008
2.44 0.21468222186656902
2.45 0.21538033374944743
2.46 0.21607652508179365
2.47 0.21677079354320122
2.48 0.2174631368607973
2.49 0.2181535528091195
2.5 0.21884203920999076
2.51 0.2195285939323927
2.52 0.22021321489233694
2.53 0.22089590005273452
2.54 0.22157664742326427
2.55 0.22225545506023847
2.56 0.22293232106646782
2.57 0.22360724359112388
2.58 0.2242802208296006
2.59 0.22495125102337346
2.6 0.22562033245985774
2.61 0.2262874634722645
2.62 0.2269526424394557
2.63 0.227615867785797
2.64 0.22827713798100976
2.65 0.22893645154002082
2.66 0.22959380702281157
2.67 0.23024920303426472
2.68 0.23090263822401022
2.69 0.23155411128626952
2.7 0.2322036209596984
2.71 0.23285116602722847
2.72 0.23349674531590708
2.73 0.23414035769673644
2.74 0.23478200208451072
2.75 0.2354216774376522
2.76 0.23605938275804605
2.77 0.23669511709087399
2.78 0.23732887952444634
2.79 0.23796066919003328
2.8 0.2385904852616945
2.81 0.23921832695610776
2.82 0.23984419353239658
2.83 0.24046808429195637
2.84 0.24108999857827954
2.85 0.24170993577677968
2.86 0.24232789531461432
2.87 0.24294387666050699
2.88 0.2435578793245678
2.89 0.24416990285811346
2.9 0.24477994685348578
2.91 0.24538801094386967
2.92 0.24599409480310958
2.93 0.2465981981455257
2.94 0.24720032072572848
2.95 0.24780046233843278
2.96 0.2483986228182708
2.97 0.24899480203960436
2.98 0.24958899991633593
2.99 0.25018121640171953
3.0 0.25077145148816976
3.01 0.25135970520707107
3.02 0.25194597762858567
3.03 0.2525302688614606
3.04 0.2531125790528344
3.05 0.2536929083880428
3.06 0.2542712570904237
3.07 0.25484762542112155
3.08 0.2554220136788912
3.09 0.25599442219990065
3.1 0.2565648513575334
3.11 0.2571333015621904
3.12 0.25769977326109095
3.13 0.2582642669380732
3.14 0.2588267831133946
3.15 0.25938732234353057
3.16 0.2599458852209739
3.17 0.26050247237403285
3.18 0.2610570844666292
3.19 0.26160972219809514
3.2 0.26216038630297095
3.21 0.2627090775508007
3.22 0.2632557967459285
3.23 0.2638005447272943
3.24 0.26434332236822894
3.25 0.26488413057624854
3.26 0.2654229702928497
3.27 0.2659598424933032
3.28 0.2664947481864473
3.29 0.26702768841448205
3.3 0.2675586642527618
3.31 0.2680876768095883
3.32 0.2686147272260029
3.33 0.26913981667557957
3.34 0.26966294636421634
3.35 0.2701841175299273
3.36 0.2707033314426345
3.37 0.27122058940395893
3.38 0.2717358927470124
3.39 0.2722492428361881
3.4 0.27276064106695197
3.41 0.2732700888656332
3.42 0.27377758768921523
3.43 0.27428313902512597
3.44 0.2747867443910289
3.45 0.27528840533461296
3.46 0.2757881234333835
3.47 0.27628590029445194
3.48 0.27678173755432645
3.49 0.2772756368787026
3.5 0.27776759996225286
3.51 0.2782576285284176
3.52 0.27874572432919514
3.53 0.27923188914493174
3.54 0.2797161247841129
3.55 0.2801984330831529
3.56 0.2806788159061861
3.57 0.28115727514485683
3.58 0.281633812718111
3.59 0.28210843057198615
3.6 0.28258113067940305
3.61 0.28305191503995647
3.62 0.2835207856797065
3.63 0.28398774465097
3.64 0.28445279403211265
3.65 0.28491593592734
3.66 0.28537717246648997
3.67 0.2858365058048253
3.68 0.2862939381228251
3.69 0.2867494716259786
3.7 0.28720310854457765
3.71 0.2876548511335095
3.72 0.28810470167205093
3.73 0.2885526624636617
3.74 0.2889987358357785
3.75 0.2894429241396093
3.76 0.2898852297499285
3.77 0.290325655064871
3.78 0.2907642025057284
3.79 0.291200874516744
3.8 0.29163567356490944
3.81 0.2920686021397603
3.82 0.29249966275317363
3.83 0.2929288579391645
3.84 0.29335619025368403
3.85 0.2937816622744169
3.86 0.2942052766005799
3.87 0.29462703585272054
3.88 0.2950469426725167
3.89 0.2954649997225758
3.9 0.29588120968623516
3.91 0.29629557526736217
3.92 0.2967080991901559
3.93 0.2971187841989482
3.94 0.29752763305800595
3.95 0.29793464855133317
3.96 0.2983398334824742
3.97 0.2987431906743174
3.98 0.29914472296889877
3.99 0.29954443322720686
4.0 0.2999423243289874
4.01 0.3003383991725492
4.02 0.3007326606745705
4.03 0.3011251117699052
4.04 0.30151575541139036
4.05 0.3019045945696543
4.06 0.30229163223292443
4.07 0.302676871406837
4.08 0.3030603151142458
4.09 0.30344196639503335
4.1 0.3038218283059209
4.11 0.30419990392028035
4.12 0.3045761963279459
4.13 0.3049507086350271
4.14 0.30532344396372163
4.15 0.30569440545212984
4.16 0.30606359625406876
4.17 0.3064310195388875
4.18 0.30679667849128345
4.19 0.3071605763111182
4.2 0.3075227162132351
4.21 0.3078831014272773
4.22 0.3082417351975056
4.23 0.3085986207826186
4.24 0.3089537614555717
4.25 0.3093071605033982
4.26 0.3096588212270307
4.27 0.3100087469411229
4.28 0.310356940973872
4.29 0.3107034066668425
4.3 0.3110481473747904
4.31 0.31139116646548765
4.32 0.311732467319548
4.33 0.31207205333025334
4.34 0.3124099279033803
4.35 0.3127460944570286
4.36 0.3130805564214492
4.37 0.31341331723887356
4.38 0.3137443803633436
4.39 0.3140737492605427
4.4 0.3144014274076269
4.41 0.3147274182930572
4.42 0.3150517254164329
4.43 0.31537435228832483
4.44 0.31569530243011046
4.45 0.31601457937380856
4.46 0.31633218666191626
4.47 0.3166481278472449
4.48 0.31696240649275814
4.49 0.31727502617141057
4.5 0.3175859904659866
4.51 0.31789530296894053
4.52 0.3182029672822377
4.53 0.3185089870171953
4.54 0.31881336579432545
4.55 0.3191161072431783
4.56 0.3194172150021856
4.57 0.31971669271850583
4.58 0.32001454404786966
4.59 0.32031077265442626
4.6 0.32060538221059065
4.61 0.32089837639689156
4.62 0.3211897589018202
4.63 0.3214795334216803
4.64 0.3217677036604377
4.65 0.3220542733295725
4.66 0.3223392461479304
4.67 0.32262262584157614
4.68 0.3229044161436466
4.69 0.32318462079420623
4.7 0.32346324354010103
4.71 0.3237402881348162
4.72 0.3240157583383318
4.73 0.3242896579169815
4.74 0.32456199064331065
4.75 0.324832760295936
4.76 0.32510197065940577
4.77 0.32536962552406107
4.78 0.3256357286858973
4.79 0.3259002839464273
4.8 0.3261632951125449
4.81 0.32642476599638914
4.82 0.3266847004152097
4.83 0.3269431021912327
4.84 0.3271999751515278
4.85 0.3274553231278759
4.86 0.3277091499566373
4.87 0.3279614594786218
4.88 0.3282122555389581
4.89 0.3284615419869654
4.9 0.32870932267602476
4.91 0.32895560146345226
4.92 0.3292003822103721
4.93 0.32944366878159104
4.94 0.3296854650454737
4.95 0.3299257748738183
4.96 0.3301646021417335
4.97 0.33040195072751616
4.98 0.33063782451252954
4.99 0.3308722273810827
5.0 0.3311051632203107
5.01 0.3313366359200552
5.02 0.3315666493727465
5.03 0.3317952074732857
5.04 0.3320223141189282
5.05 0.33224797320916827
5.06 0.3324721886456232
5.07 0.3326949643319201
5.08 0.3329163041735814
5.09 0.3331362120779133
5.1 0.33335469195389317
5.11 0.3335717477120591
5.12 0.33378738326439966
5.13 0.3340016025242442
5.14 0.334214409406155
5.15 0.33442580782581854
5.16 0.33463580169993956
5.17 0.33484439494613416
5.18 0.3350515914828247
5.19 0.3352573952291354
5.2 0.3354618101047884
5.21 0.3356648400300011
5.22 0.3358664889253832
5.23 0.3360667607118362
5.24 0.3362656593104523
5.25 0.3364631886424147
5.26 0.3366593526288987
5.27 0.33685415519097306
5.28 0.3370476002495031
5.29 0.33723969172505325
5.3 0.33743043353779195
5.31 0.3376198296073959
5.32 0.337807883852956
5.33 0.33799460019288335
5.34 0.338179982544817
5.35 0.33836403482553135
5.36 0.33854676095084485
5.37 0.33872816483553
5.38 0.33890825039322275
5.39 0.33908702153633413
5.4 0.33926448217596156
5.41 0.33944063622180126
5.42 0.33961548758206184
5.43 0.33978904016337774
5.44 0.3399612978707245
5.45 0.34013226460733365
5.46 0.3403019442746091
5.47 0.34047034077204397
5.48 0.34063745799713846
5.49 0.3408032998453178
5.5 0.34096787020985186
5.51 0.3411311729817744
5.52 0.34129321204980423
5.53 0.3414539913002656
5.54 0.341613514617011
5.55 0.34177178588134366
5.56 0.34192880897194045
5.57 0.34208458776477674
5.58 0.34223912613305046
5.59 0.34239242794710834
5.6 0.34254449707437135
5.61 0.3426953373792623
5.62 0.34284495272313315
5.63 0.34299334696419315
5.64 0.34314052395743816
5.65 0.3432864875545799
5.66 0.3434312416039769
5.67 0.3435747899505649
5.68 0.3437171364357889
5.69 0.3438582848975355
5.7 0.3439982391700659
5.71 0.3441370030839499
5.72 0.34427458046599946
5.73 0.34441097513920493
5.74 0.34454619092266986
5.75 0.34468023163154754
5.76 0.34481310107697843
5.77 0.3449448030660273
5.78 0.3450753414016221
5.79 0.3452047198824919
5.8 0.34533294230310785
5.81 0.3454600124536223
5.82 0.3455859341198104
5.83 0.3457107110830111
5.84 0.3458343471200696
5.85 0.3459568460032798
5.86 0.34607821150032797
5.87 0.3461984473742367
5.88 0.3463175573833093
5.89 0.3464355452810753
5.9 0.3465524148162358
5.91 0.3466681697326107
5.92 0.34678281376908504
5.93 0.346896350659557
5.94 0.3470087841328857
5.95 0.3471201179128408
5.96 0.3472303557180512
5.97 0.3473395012619556
5.98 0.3474475582527524
5.99 0.3475545303933517
6.0 0.3476604213813262
6.01 0.3477652349088645
6.02 0.34786897466272326
6.03 0.34797164432418065
6.04 0.34807324756899083
6.05 0.3481737880673384
6.06 0.34827326948379317
6.07 0.34837169547726665
6.08 0.34846906970096725
6.09 0.3485653958023581
6.1 0.3486606774231139
6.11 0.3487549181990787
6.12 0.3488481217602247
6.13 0.34894029173061103
6.14 0.3490314317283432
6.15 0.3491215453655334
6.16 0.3492106362482607
6.17 0.34929870797653223
6.18 0.3493857641442451
6.19 0.3494718083391482
6.2 0.3495568441428048
6.21 0.3496408751305561
6.22 0.3497239048714843
6.23 0.3498059369283774
6.24 0.3498869748576934
6.25 0.3499670222095254
6.26 0.35004608252756764
6.27 0.3501241593490817
6.28 0.3502012562048624
6.29 0.35027737661920577
6.3 0.35035252410987616
6.31 0.35042670218807453
6.32 0.350499914358407
6.33 0.35057216411885367
6.34 0.3506434549607384
6.35 0.3507137903686987
6.36 0.3507831738206559
6.37 0.35085160878778665
6.38 0.3509190987344934
6.39 0.3509856471183771
6.4 0.3510512573902089
6.41 0.3511159329939031
6.42 0.35117967736649003
6.43 0.3512424939380899
6.44 0.3513043861318868
6.45 0.3513653573641031
6.46 0.3514254110439744
6.47 0.35148455057372474
6.48 0.35154277934854244
6.49 0.3516001007565565
6.5 0.35165651817881277
6.51 0.3517120349892512
6.52 0.35176665455468337
6.53 0.3518203802347704
6.54 0.35187321538200067
6.55 0.35192516334166896
6.56 0.35197622745185564
6.57 0.3520264110434057
6.58 0.3520757174399088
6.59 0.3521241499576797
6.6 0.35217171190573854
6.61 0.35221840658579245
6.62 0.3522642372922161
6.63 0.3523092073120345
6.64 0.3523533199249044
6.65 0.3523965784030972
6.66 0.3524389860114818
6.67 0.3524805460075084
6.68 0.35252126164119085
6.69 0.3525611361550923
6.7 0.35260017278430855
6.71 0.3526383747564531
6.72 0.3526757452916425
6.73 0.35271228760248124
6.74 0.3527480048940482
6.75 0.3527829003638826
6.76 0.3528169772019704
6.77 0.3528502385907312
6.78 0.3528826877050057
6.79 0.35291432771204273
6.8 0.3529451617714876
6.81 0.35297519303537006
6.82 0.35300442464809295
6.83 0.35303285974642107
6.84 0.3530605014594704
6.85 0.353087352908697
6.86 0.3531134172078881
6.87 0.3531386974631509
6.88 0.3531631967729041
6.89 0.35318691822786774
6.9 0.3532098649110552
6.91 0.35323203989776386
6.92 0.35325344625556704
6.93 0.3532740870443059
6.94 0.35329396531608215
6.95 0.35331308411524986
6.96 0.35333144647840914
6.97 0.35334905543439865
6.98 0.3533659140042895
6.99 0.3533820252013786
7.0 0.3533973920311831
7.01 0.35341201749143436
7.02 0.3534259045720727
7.03 0.353439056255242
7.04 0.3534514755152854
7.05 0.3534631653187398
7.06 0.3534741286243324
7.07 0.35348436838297614
7.08 0.35349388753776606
7.09 0.3535026890239757
7.1 0.35351077576905354
7.11 0.35351815069262066
7.12 0.35352481670646724
7.13 0.35353077671455047
7.14 0.3535360336129921
7.15 0.35354059029007645
7.16 0.35354444962624854
7.17 0.3535476144941129
7.18 0.3535500877584314
7.19 0.35355187227612345
7.2 0.353552970896264
7.21 0.35355338646008355
7.22 0.35355312180096793
7.23 0.3535521797444574
7.24 0.35355056310824773
7.25 0.3535482747021895
7.26 0.3535453173282896
7.27 0.3535416937807113
7.28 0.35353740684577545
7.29 0.3535324593019618
7.3 0.3535268539199101
7.31 0.3535205934624218
7.32 0.35351368068446243
7.33 0.35350611833316253
7.34 0.3534979091478211
7.35 0.3534890558599068
7.36 0.35347956119306184
7.37 0.3534694278631038
7.38 0.3534586585780294
7.39 0.353447256038017
7.4 0.3534352229354309
7.41 0.35342256195482413
7.42 0.35340927577294273
7.43 0.3533953670587295
7.44 0.3533808384733286
7.45 0.35336569267008905
7.46 0.3533499322945704
7.47 0.3533335599845465
7.48 0.35331657837001096
7.49 0.3532989900731818
7.5 0.353280797708507
7.51 0.35326200388267
7.52 0.35324261119459477
7.53 0.3532226222354522
7.54 0.35320203958866575
7.55 0.353180865829917
7.56 0.353159103527153
7.57 0.35313675524059196
7.58 0.3531138235227297
7.59 0.35309031091834675
7.6 0.35306621996451504
7.61 0.353041553190605
7.62 0.35301631311829273
7.63 0.3529905022615674
7.64 0.35296412312673847
7.65 0.35293717821244364
7.66 0.3529096700096564
7.67 0.35288160100169413
7.68 0.3528529736642259
7.69 0.352823790465281
7.7 0.35279405386525686
7.71 0.35276376631692813
7.72 0.35273293026545455
7.73 0.3527015481483901
7.74 0.3526696223956921
7.75 0.3526371554297297
7.76 0.3526041496652932
7.77 0.3525706075096036
7.78 0.35253653136232155
7.79 0.3525019236155571
7.8 0.35246678665387915
7.81 0.35243112285432554
7.82 0.35239493458641247
7.83 0.3523582242121449
7.84 0.3523209940860264
7.85 0.35228324655506926
7.86 0.3522449839588054
7.87 0.35220620862929586
7.88 0.35216692289114226
7.89 0.35212712906149707
7.9 0.3520868294500743
7.91 0.3520460263591604
7.92 0.35200472208362554
7.93 0.35196291891093423
7.94 0.3519206191211568
7.95 0.3518778249869806
7.96 0.3518345387737216
7.97 0.35179076273933546
7.98 0.35174649913442924
7.99 0.35170175020227323
8.0 0.35165651817881277
8.01 0.3516108052926797
8.02 0.3515646137652048
8.03 0.35151794581042956
8.04 0.35147080363511807
8.05 0.3514231894387698
8.06 0.35137510541363165
8.07 0.3513265537447099
8.08 0.35127753660978345
8.09 0.3512280561794157
8.1 0.3511781146169676
8.11 0.35112771407861015
8.12 0.3510768567133374
8.13 0.35102554466297875
8.14 0.35097378006221286
8.15 0.35092156503857963
8.16 0.3508689017124939
8.17 0.3508157921972587
8.18 0.35076223859907785
8.19 0.3507082430170698
8.2 0.3506538075432811
8.21 0.35059893426269917
8.22 0.35054362525326666
8.23 0.3504878825858943
8.24 0.3504317083244748
8.25 0.3503751045258967
8.26 0.35031807324005804
8.27 0.35026061650988
8.28 0.35020273637132093
8.29 0.3501444348533904
8.3 0.3500857139781629
8.31 0.3500265757607922
8.32 0.3499670222095254
8.33 0.3499070553257167
8.34 0.34984667710384243
8.35 0.34978588953151435
8.36 0.3497246945894948
8.37 0.34966309425171055
8.38 0.34960109048526755
8.39 0.34953868525046516
8.4 0.34947588050081096
8.41 0.34941267818303484
8.42 0.34934908023710415
8.43 0.3492850885962381
8.44 0.3492207051869223
8.45 0.34915593192892397
8.46 0.34909077073530614
8.47 0.3490252235124432
8.48 0.34895929216003513
8.49 0.34889297857112256
8.5 0.348826284632102
8.51 0.34875921222274053
8.52 0.34869176321619105
8.53 0.3486239394790071
8.54 0.34855574287115815
8.55 0.3484871752460447
8.56 0.34841823845051345
8.57 0.34834893432487224
8.58 0.34827926470290577
8.59 0.34820923141189053
8.6 0.34813883627261
8.61 0.3480680810993702
8.62 0.3479969677000152
8.63 0.347925497875942
8.64 0.3478536734221163
8.65 0.34778149612708775
8.66 0.34770896777300564
8.67 0.3476360901356341
8.68 0.3475628649843679
8.69 0.34748929408224766
8.7 0.3474153791859757
8.71 0.3473411220459312
8.72 0.34726652440618655
8.73 0.3471915880045223
8.74 0.34711631457244263
8.75 0.347040705835192
8.76 0.34696476351176964
8.77 0.34688848931494615
8.78 0.3468118849512788
8.79 0.34673495212112704
8.8 0.3466576925186689
8.81 0.3465801078319162
8.82 0.34650219974273044
8.83 0.3464239699268385
8.84 0.3463454200538491
8.85 0.34626655178726734
8.86 0.3461873667845118
8.87 0.3461078666969296
8.88 0.34602805316981267
8.89 0.34594792784241307
8.9 0.3458674923479596
8.91 0.34578674831367306
8.92 0.34570569736078244
8.93 0.34562434110454043
8.94 0.34554268115424
8.95 0.3454607191132297
8.96 0.3453784565789297
8.97 0.34529589514284803
8.98 0.34521303639059603
8.99 0.34512988190190436
9.0 0.34504643325063955
9.01 0.344962692004819
9.02 0.34487865972662735
9.03 0.34479433797243275
9.04 0.3447097282928022
9.05 0.34462483223251766
9.06 0.34453965133059256
9.07 0.3444541871202865
9.08 0.34436844112912274
9.09 0.34428241487890276
9.1 0.3441961098857232
9.11 0.344109527659991
9.12 0.3440226697064399
9.13 0.34393553752414635
9.14 0.3438481326065449
9.15 0.34376045644144465
9.16 0.34367251051104525
9.17 0.3435842962919521
9.18 0.34349581525519296
9.19 0.34340706886623384
9.2 0.3433180585849943
9.21 0.34322878586586386
9.22 0.3431392521577179
9.23 0.3430494589039331
9.24 0.34295940754240384
9.25 0.34286909950555755
9.26 0.34277853622037113
9.27 0.34268771910838614
9.28 0.3425966495857253
9.29 0.34250532906310777
9.3 0.3424137589458654
9.31 0.342321940633958
9.32 0.34222987552198975
9.33 0.3421375649992246
9.34 0.3420450104496021
9.35 0.341952213251753
9.36 0.3418591747790157
9.37 0.3417658963994509
9.38 0.3416723794758582
9.39 0.3415786253657914
9.4 0.34148463542157437
9.41 0.3413904109903165
9.42 0.34129595341392865
9.43 0.3412012640291387
9.44 0.3411063441675068
9.45 0.3410111951554418
9.46 0.34091581831421613
9.47 0.34082021495998166
9.48 0.34072438640378544
9.49 0.34062833395158476
9.5 0.3405320589042633
9.51 0.34043556255764623
9.52 0.34033884620251575
9.53 0.340241911124627
9.54 0.3401447586047227
9.55 0.3400473899185495
9.56 0.339949806336873
9.57 0.3398520091254926
9.58 0.3397539995452583
9.59 0.3396557788520847
9.6 0.3395573482969668
9.61 0.3394587091259958
9.62 0.3393598625803738
9.63 0.3392608098964294
9.64 0.3391615523056329
9.65 0.33906209103461127
9.66 0.338962427305164
9.67 0.3388625623342781
9.68 0.33876249733414243
9.69 0.33866223351216435
9.7 0.33856177207098376
9.71 0.3384611142084884
9.72 0.3383602611178294
9.73 0.3382592139874359
9.74 0.33815797400103037
9.75 0.3380565423376432
9.76 0.3379549201716283
9.77 0.3378531086726778
9.78 0.3377511090058371
9.79 0.3376489223315193
9.8 0.33754654980552073
9.81 0.33744399257903585
9.82 0.33734125179867164
9.83 0.33723832860646263
9.84 0.3371352241398859
9.85 0.33703193953187566
9.86 0.33692847591083785
9.87 0.3368248344006654
9.88 0.3367210161207525
9.89 0.3366170221860093
9.9 0.33651285370687667
9.91 0.33640851178934084
9.92 0.3363039975349481
9.93 0.3361993120408191
9.94 0.3360944563996634
9.95 0.33598943169979445
9.96 0.33588423902514347
9.97 0.33577887945527446
9.98 0.3356733540653982
9.99 0.33556766392638687
10.0 0.3354618101047885

==> Figures/Invisibility/Motion/C_motion.dat <==
0.006000 0.599264145378543
0.003000 0.599264280268009
0.005000 0.599345330328034
0.007000 0.600526274627697
0.009000 0.605078837872406
0.011000 0.614721012601458
0.013000 0.629888469215302
0.015000 0.650195860183181
0.017000 0.674948474605581
0.019000 0.703419210649698
0.021000 0.734958270980309
0.023000 0.769021442673129
0.025000 0.805165693312447
0.027000 0.843034384074658
0.029000 0.882341123954152
0.031000 0.922855420860639
0.033000 0.964390892566513
0.035000 1.00679591516114
0.037000 1.0499463208291
0.039000 1.09373972901063
0.041000 1.13809114732548
0.043000 1.18292954861248
0.045000 1.22819519552401
0.047000 1.27383753789868
0.049000 1.31981355029645
0.051000 1.36608640928824
0.053000 1.4126244343891
0.055000 1.4594002347584
0.057000 1.5063900174629
0.059000 1.55357302336675
0.061000 1.60093106445123
0.063000 1.64844814222398
0.065000 1.6961101313327
0.067000 1.74390451590515
0.069000 1.79182016875769
0.071000 1.83984716564024
0.073000 1.88797662826123
0.075000 1.93620059106808
0.077000 1.98451188772745
0.079000 2.03290405401506
0.081000 2.08137124443299
0.083000 2.12990816035849
0.085000 2.17850998791753
0.087000 2.227172344091
0.089000 2.27589122981557
0.091000 2.32466298904842
0.093000 2.37348427293397
0.095000 2.42235200834954
0.097000 2.4712633702211
0.099000 2.52021575709451
0.101000 2.56920676952615
0.103000 2.61823419092219
0.105000 2.66729597050975
0.107000 2.71639020816965
0.109000 2.76551514089817
0.111000 2.81466913069807
0.113000 2.86385065372654
0.115000 2.9130582905508
0.117000 2.96229071738219
0.119000 3.01154669817625
0.121000 3.06082507750098
0.123000 3.1101247740876
0.125000 3.15944477498924
0.127000 3.20878413028167
0.129000 3.25814194824863
0.131000 3.30751739100081
0.133000 3.35690967048376
0.135000 3.40631804483518
0.137000 3.45574181505631
0.139000 3.50518032196664
0.141000 3.55463294341395
0.143000 3.60409909171528
0.145000 3.6535782113069
0.147000 3.70306977658348
0.149000 3.75257328990915
0.151000 3.8020882797847
0.153000 3.85161429915669
0.155000 3.90115092385601
0.157000 3.95069775115443
0.159000 4.00025439842881
0.161000 4.04982050192388
0.163000 4.09939571560502
0.165000 4.14897971009377
0.167000 4.19857217167889
0.169000 4.24817280139713
0.171000 4.2977813141777
0.173000 4.3473974380457
0.175000 4.39702091337953
0.177000 4.44665149221833
0.179000 4.49628893761532
0.181000 4.54593302303371
0.183000 4.5955835317819
0.185000 4.64524025648499
0.187000 4.69490299858993
0.189000 4.74457156790187
0.191000 4.79424578214941
0.193000 4.84392546657665
0.195000 4.89361045356019
0.197000 4.94330058224928
0.199000 4.99299569822755
0.201000 5.04269565319473
0.203000 5.09240030466711
0.205000 5.14210951569542
0.207000 5.19182315459889
0.209000 5.2415410947146
0.211000 5.29126321416089
0.213000 5.34098939561406
0.215000 5.39071952609749
0.217000 5.44045349678224
0.219000 5.4901912027987
0.221000 5.53993254305819
0.223000 5.58967742008431
0.225000 5.63942573985306
0.227000 5.68917741164155
0.229000 5.73893234788438
0.231000 5.78869046403763
0.233000 5.83845167844975
0.235000 5.88821591223894
0.237000 5.93798308917686
0.239000 5.987753135578
0.241000 6.03752598019461
0.243000 6.08730155411682
0.245000 6.13707979067753
0.247000 6.18686062536201
0.249000 6.23664399572175
0.251000 6.28642984129247
0.253000 6.336218103516
0.255000 6.38600872566573
0.257000 6.4358016527757
0.259000 6.48559683157276
0.261000 6.53539421041199
0.263000 6.585193739215
0.265000 6.634995369411
0.267000 6.68479905388051
0.269000 6.73460474690162
0.271000 6.78441240409855
0.273000 6.83422198239251
0.275000 6.88403343995468
0.277000 6.93384673616122
0.279000 6.98366183155024
0.281000 7.03347868778052
0.283000 7.08329726759208
0.285000 7.1331175347683
0.287000 7.18293945409971
0.289000 7.23276299134922
0.291000 7.28258811321883
0.293000 7.33241478731758
0.295000 7.382242982131
0.297000 7.43207266699158
0.299000 7.4819038120506
0.301000 7.53173638825092
0.303000 7.58157036730099
0.305000 7.63140572164976
0.307000 7.68124242446264
0.309000 7.73108044959838
0.311000 7.78091977158682
0.313000 7.83076036560751
0.315000 7.88060220746912
0.317000 7.93044527358961
0.319000 7.98028954097728
0.321000 8.03013498721229
0.323000 8.07998159042909
0.325000 8.12982932929933
0.327000 8.17967818301556
0.329000 8.22952813127533
0.331000 8.27937915426604
0.333000 8.32923123265022
0.335000 8.37908434755141
0.337000 8.42893848054046
0.339000 8.4787936136224
0.341000 8.52864972922376
0.343000 8.57850681018023
0.345000 8.62836483972485
0.347000 8.67822380147664
0.349000 8.72808367942949
0.351000 8.77794445794155
0.353000 8.82780612172484
0.355000 8.87766865583547
0.357000 8.92753204566383
0.359000 8.97739627692542
0.361000 9.02726133565182
0.363000 9.07712720818199
0.365000 9.12699388115389
0.367000 9.17686134149633
0.369000 9.22672957642107
0.371000 9.27659857341527
0.373000 9.32646832023408
0.375000 9.37633880489351
0.377000 9.42621001566355
0.379000 9.47608194106139
0.381000 9.52595456984509
0.383000 9.57582789100715
0.385000 9.62570189376854
0.387000 9.67557656757273
0.389000 9.72545190208003
0.391000 9.77532788716208
0.393000 9.82520451289634
0.395000 9.87508176956104
0.397000 9.9249596476301
0.399000 9.97483813776817
0.401000 10.0247172308259
0.403000 10.0745969178354
0.405000 10.1244771900056
0.407000 10.1743580387182
0.409000 10.2242394555232
0.411000 10.2741214321348
0.413000 10.3240039604276
0.415000 10.3738870324327
0.417000 10.4237706403339
0.419000 10.4736547764639
0.421000 10.5235394333011
0.423000 10.5734246034661
0.425000 10.6233102797179
0.427000 10.6731964549515
0.429000 10.7230831221938
0.431000 10.7729702746013
0.433000 10.8228579054566
0.435000 10.8727460081659
0.437000 10.9226345762559
0.439000 10.9725236033711
0.441000 11.0224130832712
0.443000 11.0723030098286
0.445000 11.1221933770256
0.447000 11.1720841789522
0.449000 11.2219754098034
0.451000 11.2718670638774
0.453000 11.3217591355728
0.455000 11.3716516193865
0.457000 11.4215445099119
0.459000 11.4714378018363
0.461000 11.5213314899392
0.463000 11.5712255690904
0.465000 11.6211200342476
0.467000 11.6710148804549
0.469000 11.7209101028409
0.471000 11.770805696617
0.473000 11.8207016570751
0.475000 11.8705979795869
0.477000 11.9204946596011
0.479000 11.9703916926428
0.481000 12.0202890743112
0.483000 12.0701868002784
0.485000 12.1200848662878
0.487000 12.1699832681527
0.489000 12.2198820017548
0.491000 12.2697810630431
0.493000 12.3196804480318
0.495000 12.3695801527999
0.497000 12.4194801734892
0.499000 12.4693805063035
0.501000 12.519281147507
0.503000 12.5691820934234
0.505000 12.6190833404345
0.507000 12.6689848849792
0.509000 12.7188867235523
0.511000 12.7687888527035
0.513000 12.8186912690362
0.515000 12.8685939692066
0.517000 12.9184969499225
0.519000 12.9684002079424
0.521000 13.0183037400746
0.523000 13.0682075431763
0.525000 13.1181116141524
0.527000 13.1680159499547
0.529000 13.2179205475813
0.531000 13.2678254040752
0.533000 13.3177305165241
0.535000 13.3676358820588
0.537000 13.4175414978532
0.539000 13.4674473611229
0.541000 13.5173534691248
0.543000 13.5672598191559
0.545000 13.6171664085532
0.547000 13.6670732346924
0.549000 13.7169802949875
0.551000 13.7668875868901
0.553000 13.8167951078883
0.555000 13.8667028555069
0.557000 13.9166108273058
0.559000 13.9665190208801
0.561000 14.0164274338588
0.563000 14.066336063905
0.565000 14.1162449087147
0.567000 14.1661539660162
0.569000 14.21606323357
0.571000 14.2659727091678
0.573000 14.3158823906322
0.575000 14.3657922758159
0.577000 14.4157023626016
0.579000 14.4656126489011
0.581000 14.515523132655
0.583000 14.565433811832
0.585000 14.6153446844287
0.587000 14.665255748469
0.589000 14.7151670020036
0.591000 14.7650784431094
0.593000 14.8149900698896
0.595000 14.8649018804725
0.597000 14.9148138730116
0.599000 14.9647260456853

==> Figures/Invisibility/Population/population_1.dat <==
x y
0.1 0.0024875621890546595
0.11 0.0030068088067193854
0.12 0.0035742652899126703
0.13 0.004189597897763908
0.14 0.004852446028916657
0.15 0.005562422744128548
0.16 0.006319115323854596
0.17 0.007122085859332661
0.18 0.007970871875615015
0.19 0.008864986984922107
0.2 0.009803921568627472
0.21 0.010787143486130746
0.22 0.01181409880882639
0.23 0.01288421257732969
0.24 0.013996889580093264
0.25 0.015151515151515138
0.26 0.016347455987618498
0.27 0.01758406097737475
0.28 0.01886066204772896
0.29 0.02017657502039244
0.3 0.021531100478468845
0.31 0.022923524640999893
0.32 0.024353120243531146
0.33 0.025819147422827093
0.34 0.027320854603894884
0.35 0.02885747938751476
0.36 0.0304282494365139
0.37 0.03203238335907149
0.38 0.033669091587390454
0.39 0.03533757725012776
0.4 0.03703703703703709
0.41 0.03876666205433327
0.42 0.04052563866936226
0.43 0.042313149343219336
0.44 0.04412837345003645
0.45 0.045970488081725325
0.46 0.04783866883704102
0.47 0.04973209059390332
0.48 0.05164992826398851
0.49 0.05359135752868177
0.5 0.05555555555555558
0.51 0.057541701694615255
0.52 0.059548978153629306
0.53 0.061576570651935614
0.54 0.06362366905219058
0.55 0.06568946796959829
0.56 0.06777316735822964
0.57 0.0698739730741107
0.58 0.07199109741482618
0.59 0.07412375963544993
0.6 0.07627118644067793
0.61 0.07843261245310063
0.62 0.08060728065760775
0.63 0.0827944428219784
0.64 0.08499335989375834
0.65 0.08720330237358098
0.66 0.08942355066513386
0.67 0.09165339540201722
0.68 0.0938921377517869
0.69 0.09613908969750812
0.7 0.0983935742971887
0.71 0.10065492592148878
0.72 0.10292249047013974
0.73 0.10519562556753126
0.74 0.10747370073794943
0.75 0.1097560975609756
0.76 0.1120422098075729
0.77 0.11433144355740682
0.78 0.11662321729796044
0.79 0.11891696200602114
0.8 0.12121212121212122
0.81 0.12350815104852986
0.82 0.12580452028139494
0.83 0.12810071032764325
0.84 0.1303962152572442
0.85 0.1326905417814509
0.86 0.13498320922762447
0.87 0.13727374950125137
0.88 0.1395617070357555
0.89 0.14184663873070447
0.9 0.14412811387900354
0.91 0.14640571408366043
0.92 0.14867903316469927
0.93 0.1509476770567908
0.94 0.15321126369815508
0.95 0.15546942291128335
0.96 0.15772179627601313
0.97 0.15996803699547757
0.98 0.16220780975543847
0.99 0.16444079057749744
1.0 0.16666666666666669
1.01 0.16888513625376644
1.02 0.1710959084331009
1.03 0.17329870299585093
1.04 0.17549325025960538
1.05 0.17767929089443996
1.06 0.17985657574593422
1.07 0.18202486565550574
1.08 0.18418393127842347
1.09 0.18633355289984632
1.1 0.1884735202492212
1.11 0.19060363231335664
1.12 0.19272369714847593
1.13 0.19483353169153766
1.14 0.19693296157109952
1.15 0.19902182091798343
1.16 0.20109995217599236
1.17 0.20316720591290927
1.18 0.20522344063200093
1.19 0.2072685225842335
1.2 0.20930232558139533
1.21 0.2113247308103115
1.22 0.21333562664832012
1.23 0.21533490848017306
1.24 0.21732247851650838
1.25 0.2192982456140351
1.26 0.22126212509755827
1.27 0.223214038583963
1.28 0.22515391380826738
1.29 0.22708168445184357
1.3 0.22899728997289975
1.31 0.23090067543930465
1.32 0.2327917913638307
1.33 0.2346705935418823
1.34 0.2365370428917694
1.35 0.23839110529758012
1.36 0.24023275145469664
1.37 0.24206195671799635
1.38 0.2438787009527712
1.39 0.24568296838839293
1.4 0.24747474747474746
1.41 0.2492540307414558
1.42 0.25102081465989445
1.43 0.25277509950802246
1.44 0.2545168892380204
1.45 0.25624619134673976
1.46 0.2579630167489592
1.47 0.25966737965344033
1.48 0.26135929744177167
1.49 0.263038790549987
1.5 0.2647058823529412
1.51 0.26636059905142406
1.52 0.26800296956198955
1.53 0.2696330254094773
1.54 0.2712508006221978
1.55 0.2728563316297558
1.56 0.2744496571634789
1.57 0.27603081815942127
1.58 0.27759985766390893
1.59 0.2791568207415914
1.6 0.2807017543859649
1.61 0.2822347074323295
1.62 0.2837557304731425
1.63 0.2852648757757307
1.64 0.28676219720232
1.65 0.28824775013234516
1.66 0.2897215913869964
1.67 0.29118377915596483
1.68 0.29263437292634376
1.69 0.29407343341364467
1.7 0.2955010224948875
1.71 0.29691720314372166
1.72 0.2983220393675379
1.73 0.2997155961465281
1.74 0.3010979393746519
1.75 0.30246913580246915
1.76 0.30382925298179536
1.77 0.3051783592121413
1.78 0.306516523488894
1.79 0.3078438154532004
1.8 0.30916030534351147
1.81 0.31046606394875
1.82 0.31176116256306
1.83 0.3130456729421003
1.84 0.3143196672608437
1.85 0.3155832180728446
1.86 0.31683639827093557
1.87 0.3180792810493187
1.88 0.31931193986701356
1.89 0.3205344484126272
1.9 0.32174688057040995
1.91 0.3229493103875639
1.92 0.3241418120427687
1.93 0.325324459815892
1.94 0.3264973280588521
1.95 0.3276604911676002
1.96 0.32881402355519035
1.97 0.3299579996259076
1.98 0.33109249375042227
1.99 0.33221758024194226
2.0 0.33333333333333337
2.01 0.3344398271551795
2.02 0.33553713571475563
2.03 0.33662533287588425
2.04 0.33770449233965205
2.05 0.3387746876259573
2.06 0.33983599205586523
2.07 0.34088847873474515
2.08 0.3419322205361659
2.09 0.34296729008652505
2.1 0.34399375975039004
2.11 0.34501170161652794
2.12 0.34602118748460214
2.13 0.3470222888525142
2.14 0.34801507690437106
2.15 0.34899962249905625
2.16 0.3499759961593855
2.17 0.3509442680618283
2.18 0.35190450802677564
2.19 0.35285678550933625
2.2 0.3538011695906433
2.21 0.3547377289696547
2.22 0.35566653195542985
2.23 0.35658764645986607
2.24 0.35750113999088007
2.25 0.3584070796460177
2.26 0.35930553210647753
2.27 0.3601965636315341
2.28 0.36108024005334516
2.29 0.3619566267721318
2.3 0.3628257887517147
2.31 0.36368779051539646
2.32 0.364542696142176
2.33 0.3653905692632826
2.34 0.36623147305901865
2.35 0.367065470255899
2.36 0.3678926231240752
2.37 0.3687129934750358
2.38 0.3695266426595689
2.39 0.37033363156598076
2.4 0.3711340206185567
2.41 0.371927869776258
2.42 0.372715238531643
2.43 0.3734961859100052
2.44 0.3742707704687186
2.45 0.3750390502967823
2.46 0.3758010830145561
2.47 0.3765569257736795
2.48 0.3773066352571653
2.49 0.37805026767966243
2.5 0.3787878787878788
2.51 0.3795195238611583
2.52 0.3802452577122054
2.53 0.3809651346879501
2.54 0.3816792086705476
2.55 0.3823875330785063
2.56 0.3830901608679386
2.57 0.3837871445339283
2.58 0.38447853611200966
2.59 0.38516438717975215
2.6 0.3858447488584475
2.61 0.3865196718148909
2.62 0.38718920626325526
2.63 0.3878534019670513
2.64 0.38851230824117017
2.65 0.3891659739540039
2.66 0.38981444752963995
2.67 0.3904577769501254
2.68 0.39109600975779757
2.69 0.39172919305767584
2.7 0.3923573735199139
2.71 0.3929805973823054
2.72 0.39359891045284306
2.73 0.3942123581123253
2.74 0.39482098531700954
2.75 0.3954248366013072
2.76 0.39602395608051905
2.77 0.3966183874536075
2.78 0.39720817400600306
2.79 0.39779335861244264
2.8 0.3983739837398374
2.81 0.39895009145016724
2.82 0.3995217234034002
2.83 0.40008892086043424
2.84 0.4006517246860595
2.85 0.40121017535193876
2.86 0.4017643129396047
2.87 0.4023141771434712
2.88 0.4028598072738576
2.89 0.40340124226002455
2.9 0.40393852065321806
2.91 0.4044716806297227
2.92 0.40500075999392005
2.93 0.4055257961813527
2.94 0.4060468262617911
2.95 0.4065638869423032
2.96 0.4070770145703241
2.97 0.40758624513672614
2.98 0.4080916142788868
2.99 0.4085931572837543
3.0 0.40909090909090906
3.01 0.40958490429562117
3.02 0.410075177151901
3.03 0.410561761575544
3.04 0.4110446911471677
3.05 0.41152399911523996
3.06 0.4119997183990989
3.07 0.4124718815919614
3.08 0.41294052096392253
3.09 0.4134056684649423
3.1 0.41386735572782085
3.11 0.41432561407116114
3.12 0.414780474502318
3.13 0.41523196772033333
3.14 0.4156801241188573
3.15 0.41612497378905433
3.16 0.4165665465224937
3.17 0.4170048718140245
3.18 0.4174399788646346
3.19 0.4178718965842922
3.2 0.41830065359477125
3.21 0.4187262782324591
3.22 0.4191487985511465
3.23 0.4195682423247995
3.24 0.4199846370503137
3.25 0.4203980099502488
3.26 0.42080838797554565
3.27 0.4212157978082235
3.28 0.4216202658640582
3.29 0.422021818295241
3.3 0.4224204809930178
3.31 0.4228162795903088
3.32 0.42320923946430766
3.33 0.42359938573906136
3.34 0.42398674328802943
3.35 0.4243713367366232
3.36 0.42475319046472426
3.37 0.42513232860918326
3.38 0.4255087750662972
3.39 0.425882553494267
3.4 0.4262536873156342
3.41 0.42662219971969684
3.42 0.42698811366490463
3.43 0.42735145188123413
3.44 0.42771223687254223
3.45 0.4280704909188995
3.46 0.4284262360789029
3.47 0.42877949419196776
3.48 0.42913028688059873
3.49 0.42947863555264065
3.5 0.4298245614035088
3.51 0.4301680854183979
3.52 0.43050922837447186
3.53 0.4308480108430319
3.54 0.4311844531916651
3.55 0.4315185755863722
3.56 0.43185039799367575
3.57 0.4321799401827072
3.58 0.4325072217272752
3.59 0.43283226200791236
3.6 0.43315508021390375
3.61 0.4334756953452944
3.62 0.4337941262148778
3.63 0.4341103914501644
3.64 0.434424509495331
3.65 0.4347364986131506
3.66 0.43504637688690273
3.67 0.4353541622222653
3.68 0.43565987234918674
3.69 0.43596352482373957
3.7 0.4362651370299554
3.71 0.43656472618164055
3.72 0.43686230932417414
3.73 0.4371579033362869
3.74 0.43745152493182216
3.75 0.4377431906614786
3.76 0.438032916914535
3.77 0.4383207199205571
3.78 0.43860661575108667
3.79 0.4388906203213131
3.8 0.43917274939172746
3.81 0.4394530185697592
3.82 0.4397314433113956
3.83 0.44000803892278434
3.84 0.4402828205618192
3.85 0.4405558032397087
3.86 0.4408270018225283
3.87 0.44109643103275625
3.88 0.44136410545079274
3.89 0.44163003951646324
3.9 0.44189424753050555
3.91 0.44215674365604085
3.92 0.44241754192002947
3.93 0.4426766562147103
3.94 0.4429341002990253
3.95 0.4431898878000284
3.96 0.44344403221427925
3.97 0.44369654690922194
3.98 0.44394744512454876
3.99 0.44419673997354925
4.0 0.4444444444444444
4.01 0.44469057140170687
4.02 0.4449351335873659
4.03 0.44517814362229935
4.04 0.4454196140075103
4.05 0.44565955712539057
4.06 0.44589798524097035
4.07 0.4461349105031538
4.08 0.4463703449459413
4.09 0.44660430048963856
4.1 0.4468367889420521
4.11 0.4470678219996718
4.12 0.44729741124884054
4.13 0.4475255681669107
4.14 0.4477523041233882
4.15 0.44797763038106386
4.16 0.44820155809713247
4.17 0.44842409832429897
4.18 0.4486452620118732
4.19 0.4488650600068521
4.2 0.44908350305498984
4.21 0.4493006018018566
4.22 0.4495163667938854
4.23 0.4497308084794072
4.24 0.44994393720967485
4.25 0.4501557632398754
4.26 0.4503662967301316
4.27 0.4505755477464921
4.28 0.45078352626191037
4.29 0.4509902421572135
4.3 0.45119570522205954
4.31 0.45139992515588473
4.32 0.45160291156884
4.33 0.4518046739827172
4.34 0.4520052218318647
4.35 0.4522045644640937
4.36 0.4524027111415734
4.37 0.45259967104171706
4.38 0.4527954532580578
4.39 0.4529900668011151
4.4 0.45318352059925093
4.41 0.45337582349951744
4.42 0.4535669842684943
4.43 0.4537570115931172
4.44 0.4539459140814973
4.45 0.45413370026373123
4.46 0.45432037859270225
4.47 0.4545059574448726
4.48 0.45469044512106715
4.49 0.454873849847248
4.5 0.4550561797752809
4.51 0.455237442983693
4.52 0.4554176474784221
4.53 0.455596801193558
4.54 0.45577491199207487
4.55 0.45595198766655654
4.56 0.45612803593991297
4.57 0.456303064466089
4.58 0.4564770808307655
4.59 0.4566500925520524
4.6 0.45682210708117443
4.61 0.456993131803149
4.62 0.45716317403745654
4.63 0.4573322410387039
4.64 0.45750033999728
4.65 0.45766747804000424
4.66 0.45783366223076793
4.67 0.45799889957116874
4.68 0.45816319700113795
4.69 0.45832656139956074
4.7 0.45848899958489
4.71 0.45865051831575293
4.72 0.45881112429155135
4.73 0.45897082415305523
4.74 0.4591296244829898
4.75 0.45928753180661575
4.76 0.4594445525923042
4.77 0.4596006932521038
4.78 0.4597559601423029
4.79 0.45991035956398507
4.8 0.46006389776357826
4.81 0.46021658093339857
4.82 0.4603684152121875
4.83 0.4605194066856437
4.84 0.4606695613869486
4.85 0.4608188852972867
4.86 0.4609673843463598
4.87 0.4611150644128958
4.88 0.46126193132515186
4.89 0.4614079908614122
4.9 0.4615532487504806
4.91 0.46169771067216686
4.92 0.4618413822577691
4.93 0.4619842690905497
4.94 0.4621263767062067
4.95 0.46226771059334026
4.96 0.46240827619391317
4.97 0.46254807890370736
4.98 0.462687124072775
4.99 0.46282541700588475
5.0 0.46296296296296297
5.01 0.4630997671595308
5.02 0.46323583476713576
5.03 0.4633711709137794
5.04 0.4635057806843396
5.05 0.463639669120989
5.06 0.4637728412236085
5.07 0.4639053019501965
5.08 0.4640370562172737
5.09 0.4641681089002834
5.1 0.46429846483398785
5.11 0.46442812881285994
5.12 0.464557105591471
5.13 0.4646853998848744
5.14 0.46481301636898475
5.15 0.46493995968095364
5.16 0.46506623441954054
5.17 0.4651918451454807
5.18 0.4653167963818482
5.19 0.4654410926144159
5.2 0.465564738292011
5.21 0.4656877378268672
5.22 0.4658100955949727
5.23 0.46593181593641514
5.24 0.4660529031557221
5.25 0.46617336152219874
5.26 0.46629319527026114
5.27 0.4664124085997669
5.28 0.4665310056763414
5.29 0.46664899063170145
5.3 0.4667663675639747
5.31 0.4668831405380165
5.32 0.4669993135857226
5.33 0.46711489070633927
5.34 0.4672298758667698
5.35 0.4673442730018777
5.36 0.46745808601478706
5.37 0.4675713187771793
5.38 0.46768397512958726
5.39 0.46779605888168596
5.4 0.46790757381258025
5.41 0.4680185236710897
5.42 0.46812891217603037
5.43 0.4682387430164936
5.44 0.46834801985212193
5.45 0.46845674631338224
5.46 0.4685649260018358
5.47 0.46867256249040595
5.48 0.4687796593236425
5.49 0.46888622001798375
5.5 0.4689922480620155
5.51 0.4690977469167277
5.52 0.4692027200157682
5.53 0.469307170765694
5.54 0.4694111025462198
5.55 0.4695145187104641
5.56 0.46961742258519273
5.57 0.46971981747105973
5.58 0.46982170664284595
5.59 0.4699230933496952
5.6 0.47002398081534774
5.61 0.47012437223837167
5.62 0.4702242707923917
5.63 0.47032367962631577
5.64 0.4704226018645592
5.65 0.47052104060726657
5.66 0.47061899893053155
5.67 0.4707164798866142
5.68 0.47081348650415616
5.69 0.4709100217883937
5.7 0.4710060887213685
5.71 0.47110169026213655
5.72 0.4711968293469745
5.73 0.47129150888958427
5.74 0.47138573178129545
5.75 0.4714795008912656
5.76 0.4715728190666788
5.77 0.47166568913294177
5.78 0.4717581138938783
5.79 0.4718500961319217
5.8 0.4719416386083053
5.81 0.47203274406325074
5.82 0.47212341521615503
5.83 0.472213654765775
5.84 0.47230346539041035
5.85 0.47239284974808476
5.86 0.4724818104767251
5.87 0.4725703501943391
5.88 0.4726584714991907
5.89 0.47274617696997445
5.9 0.4728334691659875
5.91 0.4729203506273001
5.92 0.47300682387492443
5.93 0.4730928914109819
5.94 0.47317855571886835
5.95 0.4732638192634182
5.96 0.4733486844910665
5.97 0.4734331538300094
5.98 0.4735172296903635
5.99 0.47360091446432295
6.0 0.4736842105263158
6.01 0.4737671202331578
6.02 0.4738496459242058
6.03 0.47393178992150864
6.04 0.4740135545299572
6.05 0.4740949420374328
6.06 0.47417595471495416
6.07 0.4742565948168228
6.08 0.474336864580767
6.09 0.47441676622808476
6.1 0.47449630196378473
6.11 0.4745754739767264
6.12 0.4746542844397583
6.13 0.4747327355098555
6.14 0.4748108293282552
6.15 0.4748885680205914
6.16 0.47496595369702793
6.17 0.47504298845239074
6.18 0.4751196743662981
6.19 0.47519601350329027
6.2 0.4752720079129575
6.21 0.475347659630067
6.22 0.4754229706746886
6.23 0.47549794305231924
6.24 0.4755725787540061
6.25 0.4756468797564688
6.26 0.47572084802222026
6.27 0.47579448549968656
6.28 0.47586779412332525
6.29 0.4759407758137431
6.3 0.4760134324778124
6.31 0.4760857660087861
6.32 0.47615777828641187
6.33 0.4762294711770453
6.34 0.4763008465337618
6.35 0.4763719061964676
6.36 0.47644265199200936
6.37 0.47651308573428314
6.38 0.4765832092243422
6.39 0.4766530242505037
6.4 0.4767225325884544
6.41 0.4767917360013554
6.42 0.47686063623994596
6.43 0.4769292350426463
6.44 0.4769975341356594
6.45 0.4770655352330715
6.46 0.4771332400369527
6.47 0.4772006502374552
6.48 0.4772677675129119
6.49 0.47733459352993307
6.5 0.4774011299435028
6.51 0.47746737839707437
6.52 0.4775333405226644
6.53 0.47759901794094656
6.54 0.47766441226134426
6.55 0.47772952508212235
6.56 0.4777943579904782
6.57 0.4778589125626316
6.58 0.4779231903639141
6.59 0.47798719294885766
6.6 0.47805092186128184
6.61 0.478114378634381
6.62 0.47817756479081014
6.63 0.47824048184277007
6.64 0.4783031312920919
6.65 0.47836551463032073
6.66 0.47842763333879834
6.67 0.4784894888887455
6.68 0.4785510827413432
6.69 0.47861241634781343
6.7 0.4786734911494988
6.71 0.47873430857794197
6.72 0.4787948700549637
6.73 0.478855176992741
6.74 0.47891523079388376
6.75 0.47897503285151116
6.76 0.4790345845493274
6.77 0.47909388726169644
6.78 0.4791529423537162
6.79 0.4792117511812922
6.8 0.4792703150912106
6.81 0.47932863542121007
6.82 0.4793867135000536
6.83 0.47944455064759944
6.84 0.47950214817487125
6.85 0.47955950738412795
6.86 0.4796166295689325
6.87 0.4796735160142204
6.88 0.47973016799636764
6.89 0.47978658678325764
6.9 0.4798427736343479
6.91 0.4798987298007361
6.92 0.47995445652522534
6.93 0.4800099550423889
6.94 0.4800652265786347
6.95 0.4801202723522688
6.96 0.4801750935735583
6.97 0.4802296914447944
6.98 0.48028406716035366
6.99 0.4803382219067599
7.0 0.4803921568627451
7.01 0.48044587319930937
7.02 0.480499372079781
7.03 0.4805526546598757
7.04 0.4806057220877552
7.05 0.48065857550408586
7.06 0.4807112160420958
7.07 0.4807636448276326
7.08 0.48081586297921974
7.09 0.4808678716081128
7.1 0.48091967181835527
7.11 0.48097126470683377
7.12 0.4810226513633327
7.13 0.4810738328705885
7.14 0.48112481030434356
7.15 0.4811755847333992
7.16 0.481226157219669
7.17 0.4812765288182307
7.18 0.4813267005773784
7.19 0.48137667353867414
7.2 0.4814264487369985
7.21 0.4814760272006017
7.22 0.48152540995115317
7.23 0.48157459800379193
7.24 0.48162359236717533
7.25 0.4816723940435281
7.26 0.4817210040286907
7.27 0.48176942331216766
7.28 0.4818176528771746
7.29 0.481865693700686
7.3 0.48191354675348164
7.31 0.481961213000193
7.32 0.48200869339934943
7.33 0.48205598890342355
7.34 0.4821031004588765
7.35 0.48215002900620285
7.36 0.4821967754799749
7.37 0.48224334080888687
7.38 0.4822897259157983
7.39 0.48233593171777767
7.4 0.4823819591261452
7.41 0.48242780904651533
7.42 0.4824734823788392
7.43 0.48251898001744603
7.44 0.4825643028510852
7.45 0.4826094517629668
7.46 0.48265442763080296
7.47 0.48269923132684783
7.48 0.4827438637179381
7.49 0.4827883256655324
7.5 0.48283261802575106
7.51 0.48287674164941496
7.52 0.4829206973820845
7.53 0.4829644860640978
7.54 0.4830081085306092
7.55 0.48305156561162665
7.56 0.48309485813204944
7.57 0.48313798691170545
7.58 0.48318095276538775
7.59 0.4832237565028914
7.6 0.48326639892904955
7.61 0.48330888084376944
7.62 0.4833512030420682
7.63 0.48339336631410784
7.64 0.4834353714452307
7.65 0.48347721921599407
7.66 0.4835189104022045
7.67 0.4835604457749524
7.68 0.48360182610064545
7.69 0.4836430521410427
7.7 0.48368412465328764
7.71 0.4837250443899414
7.72 0.48376581209901554
7.73 0.4838064285240045
7.74 0.4838468944039181
7.75 0.4838872104733132
7.76 0.4839273774623258
7.77 0.48396739609670225
7.78 0.48400726709783076
7.79 0.484046991182772
7.8 0.48408656906429026
7.81 0.48412600145088347
7.82 0.4841652890468137
7.83 0.48420443255213724
7.84 0.48424343266273384
7.85 0.48428229007033674
7.86 0.4843210054625617
7.87 0.4843595795229359
7.88 0.4843980129309269
7.89 0.48443630636197105
7.9 0.4844744604875019
7.91 0.4845124759749784
7.92 0.4845503534879122
7.93 0.4845880936858961
7.94 0.48462569722463084
7.95 0.4846631647559526
7.96 0.48470049692785977
7.97 0.4847376943845399
7.98 0.48477475776639606
7.99 0.4848116877100733
8.0 0.48484848484848486
8.01 0.48488514981083763
8.02 0.4849216832226585
8.03 0.4849580857058193
8.04 0.4849943578785623
8.05 0.48503050035552564
8.06 0.48506651374776744
8.07 0.4851023986627913
8.08 0.4851381557045703
8.09 0.48517378547357154
8.1 0.4852092885667801
8.11 0.485244665577723
8.12 0.4852799170964931
8.13 0.4853150437097724
8.14 0.4853500460008556
8.15 0.48538492454967297
8.16 0.4854196799328139
8.17 0.48545431272354905
8.18 0.4854888234918534
8.19 0.4855232128044287
8.2 0.4855574812247256
8.21 0.4855916293129657
8.22 0.4856256576261636
8.23 0.4856595667181488
8.24 0.48569335713958706
8.25 0.4857270294380018
8.26 0.4857605841577955
8.27 0.4857940218402708
8.28 0.4858273430236513
8.29 0.48586054824310243
8.3 0.48589363803075186
8.31 0.48592661291571027
8.32 0.4859594734240913
8.33 0.4859922200790319
8.34 0.48602485340071216
8.35 0.48605737390637527
8.36 0.486089782110347
8.37 0.4861220785240553
8.38 0.48615426365604975
8.39 0.48618633801202066
8.4 0.4862183020948181
8.41 0.4862501564044709
8.42 0.48628190143820543
8.43 0.4863135376904642
8.44 0.48634506565292435
8.45 0.48637648581451587
8.46 0.48640779866144
8.47 0.4864390046771873
8.48 0.48647010434255533
8.49 0.48650109813566667
8.5 0.48653198653198654
8.51 0.48656277000434023
8.52 0.48659344902293056
8.53 0.48662402405535515
8.54 0.48665449556662344
8.55 0.48668486401917377
8.56 0.48671512987289034
8.57 0.48674529358511975
8.58 0.48677535561068763
8.59 0.4868053164019153
8.6 0.4868351764086361
8.61 0.4868649360782114
8.62 0.486894595855547
8.63 0.4869241561831089
8.64 0.48695361750093935
8.65 0.4869829802466725
8.66 0.48701224485555017
8.67 0.4870414117604372
8.68 0.48707048139183684
8.69 0.4870994541779063
8.7 0.48712833054447163
8.71 0.487157110915043
8.72 0.48718579571082954
8.73 0.4872143853507542
8.74 0.48724288025146834
8.75 0.48727128082736676
8.76 0.4872995874906017
8.77 0.4873278006510976
8.78 0.48735592071656525
8.79 0.487383948092516
8.8 0.4874118831822759
8.81 0.4874397263869996
8.82 0.48746747810568425
8.83 0.4874951387351833
8.84 0.4875227086702202
8.85 0.4875501883034019
8.86 0.48757757802523244
8.87 0.4876048782241261
8.88 0.48763208928642104
8.89 0.48765921159639203
8.9 0.487686245536264
8.91 0.48771319148622466
8.92 0.4877400498244375
8.93 0.48776682092705476
8.94 0.4877935051682299
8.95 0.48782010292013034
8.96 0.48784661455294986
8.97 0.4878730404349213
8.98 0.4878993809323285
8.99 0.48792563640951897
9.0 0.4879518072289157
9.01 0.4879778937510294
9.02 0.48800389633447055
9.03 0.4880298153359612
9.04 0.48805565111034666
9.05 0.48808140401060757
9.06 0.4881070743878711
9.07 0.488132662591423
9.08 0.4881581689687186
9.09 0.4881835938653946
9.1 0.48820893762528006
9.11 0.4882342005904078
9.12 0.4882593831010257
9.13 0.48828448549560727
9.14 0.48830950811086327
9.15 0.4883344512817522
9.16 0.48835931534149113
9.17 0.4883841006215668
9.18 0.48840880745174586
9.19 0.4884334361600859
9.2 0.4884579870729455
9.21 0.4884824605149953
9.22 0.4885068568092276
9.23 0.4885311762769675
9.24 0.4885554192378825
9.25 0.48857958600999285
9.26 0.48860367690968187
9.27 0.48862769225170555
9.28 0.4886516323492029
9.29 0.4886754975137055
9.3 0.48869928805514745
9.31 0.48872300428187526
9.32 0.4887466465006572
9.33 0.4887702150166931
9.34 0.4887937101336238
9.35 0.4888171321535408
9.36 0.4888404813769953
9.37 0.48886375810300803
9.38 0.48888696262907794
9.39 0.4889100952511919
9.4 0.48893315626383355
9.41 0.48895614595999254
9.42 0.48897906463117335
9.43 0.48900191256740455
9.44 0.4890246900572472
9.45 0.4890473973878043
9.46 0.48907003484472894
9.47 0.4890926027122334
9.48 0.48911510127309776
9.49 0.4891375308086782
9.5 0.489159891598916
9.51 0.4891821839223454
9.52 0.48920440805610255
9.53 0.48922656427593353
9.54 0.4892486528562029
9.55 0.48927067406990155
9.56 0.4892926281886553
9.57 0.4893145154827328
9.58 0.4893363362210535
9.59 0.48935809067119584
9.6 0.4893797790994053
9.61 0.4894014017706018
9.62 0.4894229589483883
9.63 0.4894444508950578
9.64 0.4894658778716017
9.65 0.48948724013771716
9.66 0.4895085379518148
9.67 0.48952977157102634
9.68 0.48955094125121207
9.69 0.48957204724696834
9.7 0.4895930898116349
9.71 0.48961406919730255
9.72 0.48963498565482017
9.73 0.48965583943380203
9.74 0.4896766307826353
9.75 0.4896973599484868
9.76 0.48971802717731056
9.77 0.4897386327138546
9.78 0.48975917680166803
9.79 0.4897796596831081
9.8 0.4898000815993472
9.81 0.4898204427903795
9.82 0.48984074349502804
9.83 0.4898609839509515
9.84 0.4898811643946508
9.85 0.4899012850614759
9.86 0.48992134618563266
9.87 0.4899413480001891
9.88 0.48996129073708217
9.89 0.48998117462712437
9.9 0.49000099990001
9.91 0.4900207667843218
9.92 0.4900404755075374
9.93 0.4900601262960353
9.94 0.4900797193751017
9.95 0.4900992549689364
9.96 0.4901187333006593
9.97 0.49013815459231624
9.98 0.4901575190648856
9.99 0.49017682693828396
10.0 0.49019607843137253

==> Figures/Invisibility/Population/population_2.dat <==
x y
0.1 0.0012468827930174342
0.11 0.001507938486079663
0.12 0.0017935432443204613
0.13 0.0021036122382931954
0.14 0.002438053537665519
0.15 0.0027967681789931587
0.16 0.0031796502384737746
0.17 0.0035865869095783043
0.18 0.004017458585457767
0.19 0.004472138946012172
0.2 0.004950495049504955
0.21 0.005452387428599714
0.22 0.005977670190692619
0.23 0.006526191122406211
0.24 0.007097791798107267
0.25 0.007692307692307665
0.26 0.00830956829580104
0.27 0.008949397235385181
0.28 0.009611612397018465
0.29 0.010296026052251328
0.3 0.011002444987775029
0.31 0.011730670637923879
0.32 0.012480499219968744
0.33 0.013251721872033884
0.34 0.014044124793468837
0.35 0.014857489387507639
0.36 0.015691592406044175
0.37 0.016546206096352323
0.38 0.017421098349580166
0.39 0.018316032850846542
0.4 0.019230769230769273
0.41 0.0201650632182529
0.42 0.021118666794368357
0.43 0.022091328347152828
0.44 0.02308279282716519
0.45 0.024092801903628835
0.46 0.02512109412099911
0.47 0.026167405055793846
0.48 0.027231467473524895
0.49 0.028313011485578188
0.5 0.02941176470588236
0.51 0.030527452407220435
0.52 0.03165979767703264
0.53 0.03280852157256653
0.54 0.033973343275235324
0.55 0.0351539802440442
0.56 0.03635014836795253
0.57 0.03756156211704309
0.58 0.03878793469237146
0.59 0.04002897817437506
0.6 0.04128440366972469
0.61 0.04255392145650827
0.62 0.04383724112763426
0.63 0.04513407173235695
0.64 0.046444121915820036
0.65 0.047767100056529066
0.66 0.04910271440165931
0.67 0.05045067320011687
0.68 0.05181068483327361
0.69 0.053182457943298844
0.7 0.054565701559020074
0.71 0.055960125219244705
0.72 0.057365439093484405
0.73 0.05878135410002422
0.74 0.060207582021285955
0.75 0.06164383561643838
0.76 0.06308982873121288
0.77 0.06454527640488583
0.78 0.06600989497439452
0.79 0.06748340217555854
0.8 0.06896551724137934
0.81 0.07045596099740131
0.82 0.07195445595411348
0.83 0.07346072639638296
0.84 0.07497449846990822
0.85 0.07649550026469032
0.86 0.07802346189551856
0.87 0.07955811557947401
0.88 0.08109919571045576
0.89 0.08264643893074014
0.9 0.08419958419958423
0.91 0.0857583728588886
0.92 0.08732254869593925
0.93 0.08889185800324778
0.94 0.09046604963551474
0.95 0.09204487506374298
0.96 0.09362808842652792
0.97 0.09521544657855857
0.98 0.09680670913635997
0.99 0.09840163852131484
1.0 0.09999999999999998
1.01 0.10160156172187806
1.02 0.10320609475438458
1.03 0.1048133731154538
1.04 0.10642317380352645
1.05 0.10803527682508574
1.06 0.10964946521976732
1.07 0.11126552508309195
1.08 0.11288324558686902
1.09 0.11450241899732083
1.1 0.11612284069097889
1.11 0.11774430916840273
1.12 0.11936662606577347
1.13 0.12098959616441468
1.14 0.12261302739829422
1.15 0.12423673085955844
1.16 0.12586052080215504
1.17 0.12748421464359555
1.18 0.12910763296491362
1.19 0.13073059950887173
1.2 0.13235294117647056
1.21 0.1339744880218151
1.22 0.13559507324539033
1.23 0.13721453318580057
1.24 0.138832707310026
1.25 0.1404494382022472
1.26 0.14206457155129215
1.27 0.14367795613675638
1.28 0.1452894438138479
1.29 0.14689888949700747
1.3 0.14850615114235505
1.31 0.15011108972901105
1.32 0.15171356923934243
1.33 0.15331345663818063
1.34 0.15491062185105942
1.35 0.15650493774151997
1.36 0.1580962800875274
1.37 0.15968452755704537
1.38 0.1612695616828128
1.39 0.16285126683636486
1.4 0.16442953020134227
1.41 0.16600424174612977
1.42 0.16757529419586464
1.43 0.16914258300385449
1.44 0.17070600632244465
1.45 0.17226546497337158
1.46 0.17382086241763978
1.47 0.175372104724959
1.48 0.17691910054277593
1.49 0.17846176106493467
1.5 0.18
1.51 0.18153373353927488
1.52 0.1830628803245436
1.53 0.18458736141557192
1.54 0.1861071002573922
1.55 0.18762202264740335
1.56 0.18913205670231287
1.57 0.19063713282494704
1.58 0.19213718367095622
1.59 0.19363214411543944
1.6 0.1951219512195122
1.61 0.1966065441968417
1.62 0.19808586438017028
1.63 0.1995598551878502
1.64 0.20102846209040898
1.65 0.20249163257716624
1.66 0.20394931612292022
1.67 0.20540146415472316
1.68 0.20684803001876173
1.69 0.2082889689473607
1.7 0.20972423802612483
1.71 0.21115379616123392
1.72 0.2125776040469073
1.73 0.21399562413304923
1.74 0.2154078205930901
1.75 0.2168141592920354
1.76 0.218214607754734
1.77 0.21960913513437735
1.78 0.22099771218123987
1.79 0.22238031121167112
1.8 0.22375690607734805
1.81 0.22512747213479745
1.82 0.22649198621519612
1.83 0.2278504265944563
1.84 0.22920277296360486
1.85 0.23054900639946113
1.86 0.23188910933562124
1.87 0.23322306553375394
1.88 0.23455086005521342
1.89 0.23587247923297366
1.9 0.2371879106438896
1.91 0.23849714308128817
1.92 0.23980016652789343
1.93 0.24109697212908904
1.94 0.2423875521665207
1.95 0.24367190003204103
1.96 0.24495001020199958
1.97 0.24622187821187935
1.98 0.24748750063128122
1.99 0.2487468750392583
2.0 0.25
2.01 0.25124687503886767
2.02 0.2524875006187813
2.03 0.25372187811695746
2.04 0.2549500098019996
2.05 0.25617189881133806
2.06 0.2573875491290213
2.07 0.25859696556385714
2.08 0.2598001537279016
2.09 0.2609971200152961
2.1 0.2621878715814506
2.11 0.2633724163225707
2.12 0.26455076285552837
2.13 0.26572292049807306
2.14 0.2668888992493822
2.15 0.2680487097709481
2.16 0.2692023633677991
2.17 0.2703498719700536
2.18 0.27149124811480285
2.19 0.2726265049283205
2.2 0.2737556561085973
2.21 0.27487871590819557
2.22 0.27599569911742305
2.23 0.27710662104782174
2.24 0.27821149751596885
2.25 0.2793103448275862
2.26 0.280403179761957
2.27 0.2814900195566432
2.28 0.282570881892503
2.29 0.2836457848790039
2.3 0.28471474703982774
2.31 0.285777787298765
2.32 0.2868349249658936
2.33 0.28788617972403996
2.34 0.28893157161551775
2.35 0.2899711210291415
2.36 0.2910048486875104
2.37 0.29203277563456
2.38 0.29305492322337656
2.39 0.294071313104272
2.4 0.29508196721311475
2.41 0.29608690775991275
2.42 0.2970861572176454
2.43 0.2980797383113409
2.44 0.2990676740073943
2.45 0.3000499875031243
2.46 0.3010267022165626
2.47 0.3019978417764754
2.48 0.3029634300126104
2.49 0.3039234909461672
2.5 0.3048780487804878
2.51 0.3058271278919622
2.52 0.306770752821147
2.53 0.30770894826409256
2.54 0.3086417390638754
2.55 0.3095691502023328
2.56 0.31049120679199516
2.57 0.31140793406821377
2.58 0.3123193573814797
2.59 0.31322550218993095
2.6 0.3141263940520447
2.61 0.3150220586195096
2.62 0.3159125216302787
2.63 0.31679780890179443
2.64 0.3176779463243874
2.65 0.3185529598548424
2.66 0.3194228755101304
2.67 0.3202877193613025
2.68 0.32114751752754334
2.69 0.3220022961703794
2.7 0.32285208148804256
2.71 0.3236968997099814
2.72 0.3245367770915216
2.73 0.3253717399086694
2.74 0.32620181445305707
2.75 0.327027027027027
2.76 0.32784740393885137
2.77 0.3286629714980853
2.78 0.3294737560110501
2.79 0.3302797837764445
2.8 0.3310810810810811
2.81 0.3318776741957448
2.82 0.3326695893711723
2.83 0.33345685283414805
2.84 0.3342394907837157
2.85 0.3350175293875026
2.86 0.3357909947781536
2.87 0.33655991304987376
2.88 0.3373243102550755
2.89 0.3380842124011302
2.9 0.33883964544722
2.91 0.3395906353012889
2.92 0.3403372078170903
2.93 0.3410793887913293
2.94 0.3418172039608972
2.95 0.3425506790001968
2.96 0.3432798395185557
2.97 0.34400471105772606
2.98 0.34472531908946924
2.99 0.3454416890132225
3.0 0.34615384615384615
3.01 0.3468618157594505
3.02 0.34756562299929883
3.03 0.3482652929617856
3.04 0.34896085065248916
3.05 0.34965232099229465
3.06 0.3503397288155886
3.07 0.35102309886852046
3.08 0.35170245580733184
3.09 0.35237782419675084
3.1 0.35304922850844966
3.11 0.35371669311956466
3.12 0.3543802423112768
3.13 0.35503990026745136
3.14 0.35569569107333543
3.15 0.35634763871431135
3.16 0.35699576707470543
3.17 0.3576400999366498
3.18 0.3582806609789972
3.19 0.35891747377628547
3.2 0.3595505617977528
3.21 0.360179948406401
3.22 0.3608056568581053
3.23 0.36142771030077114
3.24 0.36204613177353495
3.25 0.3626609442060086
3.26 0.36327217041756676
3.27 0.3638798331166754
3.28 0.3644839549002602
3.29 0.36508455825311487
3.3 0.3656816655473472
3.31 0.3662752990418625
3.32 0.3668654808818831
3.33 0.3674522330985029
3.34 0.36803557760827676
3.35 0.3686155362128428
3.36 0.3691921305985768
3.37 0.3697653823362788
3.38 0.37033531288089
3.39 0.3709019435712395
3.4 0.37146529562982
3.41 0.37202539016259173
3.42 0.37258224815881347
3.43 0.3731358904909007
3.44 0.37368633791430883
3.45 0.37423361106744224
3.46 0.3747777304715871
3.47 0.37531871653086796
3.48 0.3758565895322276
3.49 0.3763913696454287
3.5 0.3769230769230769
3.51 0.377451731300666
3.52 0.37797735259664195
3.53 0.37849996051248713
3.54 0.37901957463282443
3.55 0.3795362144255383
3.56 0.38004989924191535
3.57 0.3805606483168009
3.58 0.38106848076877337
3.59 0.381573415600334
3.6 0.38207547169811323
3.61 0.38257466783309163
3.62 0.3830710226608358
3.63 0.3835645547217484
3.64 0.38405528244133197
3.65 0.38454322413046615
3.66 0.38502839798569755
3.67 0.38551082208954196
3.68 0.385990514410799
3.69 0.38646749280487736
3.7 0.3869417750141323
3.71 0.38741337866821285
3.72 0.38788232128442013
3.73 0.388348620268075
3.74 0.38881229291289554
3.75 0.38927335640138405
3.76 0.3897318278052223
3.77 0.39018772408567554
3.78 0.39064106209400495
3.79 0.39109185857188755
3.8 0.3915401301518438
3.81 0.39198589335767253
3.82 0.3924291646048923
3.83 0.39286996020119025
3.84 0.3933082963468761
3.85 0.39374418913534337
3.86 0.39417765455353554
3.87 0.3946087084824181
3.88 0.3950373666974557
3.89 0.39546364486909436
3.9 0.3958875585632483
3.91 0.39630912324179157
3.92 0.39672835426305353
3.93 0.39714526688231877
3.94 0.3975598762523305
3.95 0.39797219742379797
3.96 0.3983822453459068
3.97 0.39879003486683295
3.98 0.3991955807342594
3.99 0.3995988975958956
4.0 0.4
4.01 0.40039890239590437
4.02 0.400795619134541
4.03 0.40119016446897127
4.04 0.4015825525549169
4.05 0.4019727974512927
4.06 0.40236091312074046
4.07 0.402746913430165
4.08 0.4031308121512709
4.09 0.40351262296110113
4.1 0.4038923594425757
4.11 0.4042700350850321
4.12 0.4046456632847662
4.13 0.4050192573455732
4.14 0.40539083047929003
4.15 0.4057603958063376
4.16 0.40612796635626314
4.17 0.4064935550682831
4.18 0.40685717479182576
4.19 0.4072188382870742
4.2 0.4075785582255083
4.21 0.40793634719044747
4.22 0.4082922176775921
4.23 0.40864618209556525
4.24 0.40899825276645313
4.25 0.4093484419263456
4.26 0.4096967617258755
4.27 0.4100432242307571
4.28 0.4103878414223242
4.29 0.4107306251980664
4.3 0.4110715873721654
4.31 0.41141073967602904
4.32 0.4117480937588252
4.33 0.4120836611880135
4.34 0.4124174534498765
4.35 0.41274948195004907
4.36 0.41307975801404634
4.37 0.41340829288779013
4.38 0.41373509773813427
4.39 0.41406018365338754
4.4 0.4143835616438356
4.41 0.414705242642261
4.42 0.4150252375044612
4.43 0.4153435570097651
4.44 0.41566021186154783
4.45 0.4159752126877429
4.46 0.41628857004135345
4.47 0.41660029440096075
4.48 0.41691039617123105
4.49 0.4172188856834202
4.5 0.4175257731958763
4.51 0.4178310688945403
4.52 0.4181347828934442
4.53 0.41843692523520754
4.54 0.4187375058915308
4.55 0.41903653476368785
4.56 0.419334021683015
4.57 0.4196299764113981
4.58 0.41992440864175784
4.59 0.420217327998532
4.6 0.4205087440381558
4.61 0.42079866624953965
4.62 0.4210871040545446
4.63 0.42137406680845546
4.64 0.4216595638004512
4.65 0.42194360425407357
4.66 0.4222261973276922
4.67 0.4225073521149681
4.68 0.4227870776453147
4.69 0.42306538288435575
4.7 0.423342276734381
4.71 0.4236177680347998
4.72 0.42389186556259134
4.73 0.4241645780327533
4.74 0.42443591409874715
4.75 0.42470588235294116
4.76 0.4249744913270512
4.77 0.42524174949257837
4.78 0.4255076652612446
4.79 0.4257722469854254
4.8 0.4260355029585799
4.81 0.4262974414156787
4.82 0.42655807053362904
4.83 0.42681739843169686
4.84 0.427075433171927
4.85 0.42733218275956036
4.86 0.4275876551434489
4.87 0.4278418582164672
4.88 0.4280947998159227
4.89 0.428346487723962
4.9 0.42859692966797575
4.91 0.42884613332099997
4.92 0.4290941063021158
4.93 0.4293408561768457
4.94 0.42958639045754765
4.95 0.4298307166038067
4.96 0.4300738420228239
4.97 0.4303157740698027
4.98 0.43055652004833267
4.99 0.4307960872107709
5.0 0.43103448275862066
5.01 0.43127171384290774
5.02 0.4315077875645539
5.03 0.4317427109747482
5.04 0.43197649107531566
5.05 0.43220913481908313
5.06 0.4324406491102433
5.07 0.43267104080471575
5.08 0.4329003167105051
5.09 0.4331284835880581
5.1 0.43335554815061644
5.11 0.4335815170645687
5.12 0.4338063969497988
5.13 0.43403019438003226
5.14 0.4342529158831806
5.15 0.4344745679416824
5.16 0.4346951569928426
5.17 0.4349146894291693
5.18 0.43513317159870785
5.19 0.435350609805373
5.2 0.43556701030927836
5.21 0.43578237932706354
5.22 0.43599672303221926
5.23 0.43621004755540954
5.24 0.4364223589847922
5.25 0.43663366336633663
5.26 0.4368439667041392
5.27 0.437053274960737
5.28 0.4372615940574182
5.29 0.4374689298745314
5.3 0.43767528825179186
5.31 0.43788067498858557
5.32 0.43808509584427163
5.33 0.4382885565384817
5.34 0.4384910627514178
5.35 0.43869262012414745
5.36 0.43889323425889715
5.37 0.4390929107193432
5.38 0.43929165503090056
5.39 0.4394894726810097
5.4 0.439686369119421
5.41 0.43988234975847734
5.42 0.4400774199733944
5.43 0.4402715851025387
5.44 0.44046485044770434
5.45 0.44065722127438617
5.46 0.4408487028120527
5.47 0.4410393002544154
5.48 0.4412290187596972
5.49 0.44141786345089795
5.5 0.4416058394160584
5.51 0.4417929517085224
5.52 0.4419792053471964
5.53 0.44216460531680785
5.54 0.4423491565681606
5.55 0.4425328640183895
5.56 0.4427157325512121
5.57 0.4428977670171792
5.58 0.4430789722339227
5.59 0.44325935298640207
5.6 0.4434389140271493
5.61 0.4436176600765108
5.62 0.4437955958228887
5.63 0.4439727259229793
5.64 0.44414905500201063
5.65 0.4443245876539773
5.66 0.4444993284418741
5.67 0.44467328189792776
5.68 0.4448464525238263
5.69 0.4450188447909479
5.7 0.44519046314058647
5.71 0.4453613119841766
5.72 0.44553139570351646
5.73 0.44570071865098865
5.74 0.4458692851497797
5.75 0.4460370994940978
5.76 0.4462041659493889
5.77 0.44637048875255075
5.78 0.44653607211214597
5.79 0.4467009202086126
5.8 0.44686503719447396
5.81 0.44702842719454605
5.82 0.4471910943061438
5.83 0.4473530425992856
5.84 0.4475142761168962
5.85 0.44767479887500816
5.86 0.44783461486296156
5.87 0.44799372804360205
5.88 0.44815214235347794
5.89 0.448309861703035
5.9 0.4484668899768101
5.91 0.4486232310336235
5.92 0.4487788887067694
5.93 0.4489338668042048
5.94 0.4490881691087375
5.95 0.44924179937821207
5.96 0.4493947613456945
5.97 0.4495470587196557
5.98 0.44969869518415306
5.99 0.449849674399011
6.0 0.45
6.01 0.450149675599014
6.02 0.45029870478424666
6.03 0.4504470911203665
6.04 0.4505948381486898
6.05 0.450741949387353
6.06 0.45088842833148346
6.07 0.45103427845336874
6.08 0.45117950320262457
6.09 0.4513241060063619
6.1 0.4514680902693521
6.11 0.451611459374191
6.12 0.45175421668146204
6.13 0.4518963655298976
6.14 0.4520379092365394
6.15 0.4521788510968976
6.16 0.4523191943851083
6.17 0.45245894235409057
6.18 0.4525980982357012
6.19 0.4527366652408894
6.2 0.4528746465598492
6.21 0.45301204536217143
6.22 0.453148864796994
6.23 0.4532851079931516
6.24 0.4534207780593233
6.25 0.45355587808417996
6.26 0.4536904111365299
6.27 0.4538243802654636
6.28 0.4539577885004973
6.29 0.4540906388517151
6.3 0.45422293430991073
6.31 0.45435467784672756
6.32 0.45448587241479754
6.33 0.45461652094787935
6.34 0.4547466263609952
6.35 0.45487619155056686
6.36 0.45500521939455024
6.37 0.45513371275256914
6.38 0.4552616744660481
6.39 0.4553891073583437
6.4 0.4555160142348754
6.41 0.4556423978832552
6.42 0.45576826107341584
6.43 0.4558936065577386
6.44 0.4560184370711798
6.45 0.4561427553313963
6.46 0.4562665640388703
6.47 0.4563898658770325
6.48 0.4565126635123852
6.49 0.4566349595946236
6.5 0.45675675675675675
6.51 0.4568780576152272
6.52 0.45699886477002993
6.53 0.4571191808048301
6.54 0.4572390082870802
6.55 0.45735834976813605
6.56 0.45747720778337186
6.57 0.45759558485229485
6.58 0.457713483478658
6.59 0.4578309061505732
6.6 0.4579478553406224
6.61 0.4580643335059685
6.62 0.45818034308846534
6.63 0.4582958865147664
6.64 0.45841096619643334
6.65 0.45852558453004305
6.66 0.4586397438972942
6.67 0.45875344666511303
6.68 0.458866695185758
6.69 0.4589794917969239
6.7 0.45909183882184496
6.71 0.4592037385693975
6.72 0.4593151933342013
6.73 0.4594262053967204
6.74 0.4595367770233635
6.75 0.45964691046658257
6.76 0.45975660796497214
6.77 0.45986587174336635
6.78 0.45997470401293616
6.79 0.4600831069712858
6.8 0.4601910828025478
6.81 0.46029863367747803
6.82 0.46040576175354964
6.83 0.46051246917504624
6.84 0.4606187580731546
6.85 0.4607246305660563
6.86 0.4608300887590189
6.87 0.4609351347444865
6.88 0.4610397706021693
6.89 0.4611439983991327
6.9 0.4612478201898857
6.91 0.46135123801646827
6.92 0.46145425390853867
6.93 0.4615568698834597
6.94 0.46165908794638405
6.95 0.46176091009033987
6.96 0.4618623382963144
6.97 0.46196337453333813
6.98 0.46206402075856784
6.99 0.46216427891736866
7.0 0.46226415094339623
7.01 0.46236363875867753
7.02 0.4624627442736916
7.03 0.46256146938744946
7.04 0.46265981598757316
7.05 0.46275778595037476
7.06 0.4628553811409341
7.07 0.4629526034131767
7.08 0.46304945460995006
7.09 0.4631459365631006
7.1 0.463242051093549
7.11 0.46333780001136526
7.12 0.4634331851158437
7.13 0.46352820819557633
7.14 0.46362287102852695
7.15 0.4637171753821035
7.16 0.46381112301323063
7.17 0.4639047156684215
7.18 0.4639979550838488
7.19 0.4640908429854155
7.2 0.46418338108882523
7.21 0.4642755710996515
7.22 0.46436741471340715
7.23 0.4644589136156125
7.24 0.46455006948186384
7.25 0.46464088397790054
7.26 0.4647313587596724
7.27 0.4648214954734059
7.28 0.46491129575567036
7.29 0.4650007612334432
7.3 0.46508989352417524
7.31 0.4651786942358551
7.32 0.46526716496707327
7.33 0.46535530730708535
7.34 0.4654431228358756
7.35 0.46553061312421906
7.36 0.4656177797337441
7.37 0.4657046242169937
7.38 0.4657911481174869
7.39 0.4658773529697793
7.4 0.4659632402995235
7.41 0.46604881162352885
7.42 0.46613406844982086
7.43 0.46621901227769996
7.44 0.4663036445978003
7.45 0.4663879668921474
7.46 0.466471980634216
7.47 0.4665556872889873
7.48 0.46663908831300543
7.49 0.46672218515443403
7.5 0.46680497925311204
7.51 0.4668874720406092
7.52 0.46696966494028114
7.53 0.46705155936732407
7.54 0.4671331567288288
7.55 0.4672144584238351
7.56 0.46729546584338455
7.57 0.467376180370574
7.58 0.467456603380608
7.59 0.46753673624085146
7.6 0.4676165803108808
7.61 0.46769613694253626
7.62 0.4677754074799724
7.63 0.4678543932597092
7.64 0.46793309561068214
7.65 0.46801151585429246
7.66 0.4680896553044566
7.67 0.4681675152676555
7.68 0.46824509704298345
7.69 0.46832240192219665
7.7 0.4683994311897614
7.71 0.46847618612290187
7.72 0.4685526679916476
7.73 0.4686288780588805
7.74 0.4687048175803817
7.75 0.468780487804878
7.76 0.4688558899740881
7.77 0.4689310253227678
7.78 0.469005895078756
7.79 0.4690805004630195
7.8 0.4691548426896977
7.81 0.4692289229661472
7.82 0.46930274249298565
7.83 0.4693763024641358
7.84 0.4694496040668687
7.85 0.46952264848184694
7.86 0.4695954368831674
7.87 0.46966797043840397
7.88 0.46974025030864947
7.89 0.46981227764855754
7.9 0.4698840536063846
7.91 0.4699555793240306
7.92 0.4700268559370804
7.93 0.47009788457484425
7.94 0.47016866636039834
7.95 0.4702392024106246
7.96 0.4703094938362509
7.97 0.4703795417418903
7.98 0.47044934722608023
7.99 0.4705189113813217
8.0 0.47058823529411764
8.01 0.47065732004501165
8.02 0.4707261667086258
8.03 0.4707947763536986
8.04 0.4708631500431225
8.05 0.47093128883398133
8.06 0.47099919377758703
8.07 0.4710668659195167
8.08 0.471134306299649
8.09 0.4712015159522003
8.1 0.47126849590576064
8.11 0.47133524718332975
8.12 0.4714017708023519
8.13 0.4714680677747518
8.14 0.471534139106969
8.15 0.4715999857999929
8.16 0.47166560884939707
8.17 0.4717310092453734
8.18 0.4717961879727664
8.19 0.4718611460111064
8.2 0.47192588433464344
8.21 0.4719904039123804
8.22 0.4720547057081058
8.23 0.47211879068042695
8.24 0.4721826597828022
8.25 0.4722463139635733
8.26 0.47230975416599746
8.27 0.47237298132827943
8.28 0.47243599638360273
8.29 0.47249880026016133
8.3 0.47256139388119084
8.31 0.47262377816499923
8.32 0.4726859540249978
8.33 0.4727479223697317
8.34 0.4728096841029099
8.35 0.47287124012343584
8.36 0.47293259132543686
8.37 0.472993738598294
8.38 0.47305468282667157
8.39 0.4731154248905462
8.4 0.47317596566523606
8.41 0.4732363060214297
8.42 0.47329644682521455
8.43 0.47335638893810555
8.44 0.4734161332170732
8.45 0.4734756805145718
8.46 0.4735350316785671
8.47 0.47359418755256405
8.48 0.47365314897563443
8.49 0.4737119167824438
8.5 0.4737704918032787
8.51 0.4738288748640737
8.52 0.473887066786438
8.53 0.47394506838768174
8.54 0.4740028804808427
8.55 0.4740605038747122
8.56 0.4741179393738612
8.57 0.47417518777866585
8.58 0.4742322498853335
8.59 0.4742891264859278
8.6 0.47434581836839407
8.61 0.47440232631658436
8.62 0.4744586511102824
8.63 0.47451479352522846
8.64 0.47457075433314344
8.65 0.47462653430175394
8.66 0.4746821341948159
8.67 0.4747375547721391
8.68 0.4747927967896106
8.69 0.47484786099921905
8.7 0.4749027481490777
8.71 0.47495745898344816
8.72 0.47501199424276347
8.73 0.4750663546636514
8.74 0.47512054097895695
8.75 0.4751745539177657
8.76 0.47522839420542595
8.77 0.4752820625635714
8.78 0.4753355597101435
8.79 0.47538888635941334
8.8 0.47544204322200395
8.81 0.475495031004912
8.82 0.4755478504115297
8.83 0.47560050214166594
8.84 0.47565298689156815
8.85 0.47570530535394334
8.86 0.4757574582179792
8.87 0.4758094461693653
8.88 0.47586126989031363
8.89 0.47591293005957935
8.9 0.4759644273524817
8.91 0.4760157624409238
8.92 0.4760669359934136
8.93 0.4761179486750835
8.94 0.47616880114771054
8.95 0.47621949406973635
8.96 0.4762700280962867
8.97 0.47632040387919145
8.98 0.4763706220670035
8.99 0.4764206833050185
9.0 0.4764705882352941
9.01 0.47652033749666883
9.02 0.47656993172478107
9.03 0.47661937155208794
9.04 0.4766686576078841
9.05 0.4767177905183202
9.06 0.4767667709064212
9.07 0.476815599392105
9.08 0.4768642765922005
9.09 0.4769128031204655
9.1 0.4769611795876051
9.11 0.4770094066012891
9.12 0.4770574847661699
9.13 0.47710541468390016
9.14 0.47715319695315034
9.15 0.47720083216962583
9.16 0.4772483209260843
9.17 0.4772956638123532
9.18 0.47734286141534615
9.19 0.4773899143190803
9.2 0.47743682310469315
9.21 0.47748358835045895
9.22 0.47753021063180556
9.23 0.4775766905213307
9.24 0.47762302858881867
9.25 0.4776692254012561
9.26 0.47771528152284853
9.27 0.4777611975150362
9.28 0.47780697393651017
9.29 0.47785261134322804
9.3 0.47789811028842966
9.31 0.4779434713226528
9.32 0.4779886949937488
9.33 0.47803378184689765
9.34 0.47807873242462373
9.35 0.47812354726681067
9.36 0.47816822691071675
9.37 0.47821277189098976
9.38 0.47825718273968193
9.39 0.47830145998626483
9.4 0.478345604157644
9.41 0.47838961577817374
9.42 0.47843349536967145
9.43 0.4784772434514323
9.44 0.47852086054024334
9.45 0.4785643471503979
9.46 0.4786077037937098
9.47 0.4786509309795273
9.48 0.47869402921474713
9.49 0.4787369990038284
9.5 0.47877984084880637
9.51 0.47882255524930617
9.52 0.4788651427025565
9.53 0.47890760370340296
9.54 0.47894993874432173
9.55 0.4789921483154329
9.56 0.4790342329045135
9.57 0.47907619299701104
9.58 0.47911802907605633
9.59 0.47915974162247665
9.6 0.47920133111480867
9.61 0.47924279802931125
9.62 0.4792841428399783
9.63 0.47932536601855136
9.64 0.47936646803453226
9.65 0.47940744935519575
9.66 0.4794483104456017
9.67 0.4794890517686078
9.68 0.4795296737848814
9.69 0.4795701769529123
9.7 0.4796105617290244
9.71 0.47965082856738783
9.72 0.4796909779200312
9.73 0.4797310102368533
9.74 0.47977092596563486
9.75 0.47981072555205045
9.76 0.47985040943968016
9.77 0.4798899780700211
9.78 0.47992943188249887
9.79 0.4799687713144793
9.8 0.4800079968012795
9.81 0.48004710877617945
9.82 0.480086107670433
9.83 0.4801249939132794
9.84 0.4801637679319538
9.85 0.4802024301516989
9.86 0.4802409809957755
9.87 0.4802794208854737
9.88 0.48031775024012346
9.89 0.48035596947710535
9.9 0.4803940790118616
9.91 0.48043207925790615
9.92 0.48046997062683583
9.93 0.48050775352834024
9.94 0.4805454283702127
9.95 0.48058299555836026
9.96 0.480620455496814
9.97 0.48065780858773954
9.98 0.48069505523144695
9.99 0.4807321958264009
10.0 0.4807692307692308

==> Figures/Invisibility/Population/population_3.dat <==
x y
0.1 9.61353585848812e-5
0.11 0.00011631908728926277
0.12 0.00013842320588147716
0.13 0.00016244720465846685
0.14 0.000188390529723359
0.15 0.0002162525830169959
0.16 0.0002460327223520187
0.17 0.000277730261450837
0.18 0.00031134446998409837
0.19 0.0003468745736133205
0.2 0.000384319754035356
0.21 0.00042367914902941006
0.22 0.00046495185250650106
0.23 0.0005081369145619186
0.24 0.0005532333415294022
0.25 0.0006002400960384291
0.26 0.0006491560970737775
0.27 0.0006999802200376437
0.28 0.0007527112968140348
0.29 0.0008073481158357154
0.3 0.000863889422153985
0.31 0.0009223339175101208
0.32 0.000982680260410318
0.33 0.0010449270662017396
0.34 0.001109072907152564
0.35 0.0011751163125329755
0.36 0.0012430557686995969
0.37 0.001312889719181587
0.38 0.0013846165647701247
0.39 0.0014582346636088928
0.4 0.0015337423312883347
0.41 0.0016111378409411348
0.42 0.0016904194233408054
0.43 0.0017715852670024956
0.44 0.0018546335182857976
0.45 0.0019395622814999403
0.46 0.002026369619011814
0.47 0.0021150535513558832
0.48 0.0022056120573459292
0.49 0.002298043074190126
0.5 0.002392344497607668
0.51 0.002488514181947621
0.52 0.002586549940310434
0.53 0.002686449544671232
0.54 0.002788210726005713
0.55 0.002891831174418047
0.56 0.002997308539270882
0.57 0.0031046404293175733
0.58 0.0032138244128369076
0.59 0.0033248580177695497
0.6 0.003437738731856377
0.61 0.0035524640027801424
0.62 0.003669031238307585
0.63 0.0037874378064351455
0.64 0.00390768103553546
0.65 0.004029758214507129
0.66 0.004153666592925431
0.67 0.004279403381195812
0.68 0.004406965750709091
0.69 0.004536350833998726
0.7 0.004667555724900019
0.71 0.00480057747871121
0.72 0.00493541311235679
0.73 0.005072059604552537
0.74 0.005210513895972435
0.75 0.005350772889417377
0.76 0.005492833449986301
0.77 0.005636692405248611
0.78 0.0057823465454186485
0.79 0.005929792623531771
0.8 0.006079027355623101
0.81 0.006230047420906604
0.82 0.0063828494619573295
0.83 0.006537430084894491
0.84 0.006693785859567092
0.85 0.0068519133197401105
0.86 0.007011808963283794
0.87 0.007173469252363229
0.88 0.007336890613630853
0.89 0.007502069438419745
0.9 0.007669002082938858
0.91 0.007837684868469641
0.92 0.00800811408156471
0.93 0.008180285974247525
0.94 0.008354196764214228
0.95 0.0085298426350362
0.96 0.008707219736364735
0.97 0.008886324184137373
0.98 0.009067152060785011
0.99 0.009249699415440904
1.0 0.009433962264150941
1.01 0.009619936590085643
1.02 0.009807618343753044
1.03 0.00999700344321336
1.04 0.010188087774294696
1.05 0.010380867190810217
1.06 0.010575337514776906
1.07 0.01077149453663473
1.08 0.010969334015468457
1.09 0.011168851679228986
1.1 0.011370043224957715
1.11 0.011572904319010535
1.12 0.011777430597283978
1.13 0.011983617665442203
1.14 0.012191461099145207
1.15 0.012400956444277744
1.16 0.01261209921718004
1.17 0.012824884904879041
1.18 0.013039308965320906
1.19 0.01325536682760442
1.2 0.013473053892215536
1.21 0.013692365531263073
1.22 0.013913297088714527
1.23 0.01413584388063438
1.24 0.014360001195421523
1.25 0.014585764294049008
1.26 0.01481312841030391
1.27 0.015042088751028249
1.28 0.01527264049636079
1.29 0.015504778799979857
1.3 0.015738498789346245
1.31 0.015973795565947635
1.32 0.016210664205543512
1.33 0.016449099758410524
1.34 0.01668909724958917
1.35 0.016930651679130437
1.36 0.01717375802234372
1.37 0.017418411230044784
1.38 0.017664606228805113
1.39 0.017912337921200894
1.4 0.018161601186063747
1.41 0.0184123908787307
1.42 0.01866470183129565
1.43 0.018918528852861216
1.44 0.01917386672979049
1.45 0.01943071022595999
1.46 0.019689054083012525
1.47 0.019948893020610814
1.48 0.020210221736691347
1.49 0.020473034907718735
1.5 0.020737327188940113
1.51 0.021003093214640334
1.52 0.021270327598397365
1.53 0.02153902493333748
1.54 0.02180917979239161
1.55 0.022080786728551127
1.56 0.02235384027512416
1.57 0.022628334945992756
1.58 0.022904265235868804
1.59 0.02318162562055165
1.6 0.023460410557184785
1.61 0.023740614484513367
1.62 0.024022231823141338
1.63 0.024305256975788947
1.64 0.024589684327550376
1.65 0.02487550824615098
1.66 0.025162723082205296
1.67 0.02545132316947407
1.68 0.025741302825122603
1.69 0.02603265634997748
1.7 0.026325378028784874
1.71 0.026619462130467342
1.72 0.02691490290838161
1.73 0.02721169460057571
1.74 0.027509831430045983
1.75 0.027809307604994338
1.76 0.028110117319084693
1.77 0.02841225475169995
1.78 0.02871571406819845
1.79 0.029020489420169826
1.8 0.02932657494569152
1.81 0.029633964769583965
1.82 0.029942653003666442
1.83 0.030252633747012148
1.84 0.030563901086202883
1.85 0.030876449095583902
1.86 0.03119027183751777
1.87 0.03150536336263832
1.88 0.031821717710104
1.89 0.032139328907851206
1.9 0.03245819097284658
1.91 0.032778297911339294
1.92 0.033099643719112726
1.93 0.03342222238173598
1.94 0.033746027874814344
1.95 0.034071054164239944
1.96 0.03439729520644108
1.97 0.034724744948631814
1.98 0.0350533973290606
1.99 0.03538324627725825
2.0 0.0357142857142857
2.01 0.03604650955298078
2.02 0.0363799116982047
2.03 0.0367144860470876
2.04 0.03705022648927381
2.05 0.03738712690716606
2.06 0.03772518117616941
2.07 0.0380643831649341
2.08 0.03840472673559825
2.09 0.03874620574402898
2.1 0.03908881404006381
2.11 0.039432545467750546
2.12 0.03977739386558665
2.13 0.04012335306675818
2.14 0.04047041689937714
2.15 0.040818579186719106
2.16 0.04116783374745875
2.17 0.041518174395906104
2.18 0.04186959494224035
2.19 0.042222089192743895
2.2 0.04257565095003524
2.21 0.04293027401330074
2.22 0.043285952178526044
2.23 0.04364267923872578
2.24 0.044000448984173324
2.25 0.04435925520262868
2.26 0.04471909167956628
2.27 0.04507995219840116
2.28 0.045441830540714434
2.29 0.0458047204864781
2.3 0.046168615814278224
2.31 0.046533510301537795
2.32 0.04689939772473789
2.33 0.04726627185963861
2.34 0.04763412648149823
2.35 0.048002955365291866
2.36 0.04837275228592869
2.37 0.04874351101846852
2.38 0.04911522533833701
2.39 0.049487889021539666
2.4 0.049861495844875314
2.41 0.050236039586147974
2.42 0.05061151402437758
2.43 0.05098791294001026
2.44 0.051365230115126614
2.45 0.05174345933364938
2.46 0.0521225943815502
2.47 0.05250262904705438
2.48 0.05288355712084525
2.49 0.05326537239626733
2.5 0.05364806866952787
2.51 0.05403163973989755
2.52 0.05441607940990978
2.53 0.0548013814855593
2.54 0.05518753977649882
2.55 0.05557454809623519
2.56 0.0559624002623238
2.57 0.05635109009656192
2.58 0.05674061142518122
2.59 0.05713095807903851
2.6 0.05752212389380529
2.61 0.05791410271015657
2.62 0.05830688837395781
2.63 0.05870047473645079
2.64 0.059094855654438894
2.65 0.059490024990469736
2.66 0.05988597661301792
2.67 0.06028270439666561
2.68 0.06068020222228232
2.69 0.06107846397720307
2.7 0.06147748355540561
2.71 0.061877254857685915
2.72 0.0622777717918328
2.73 0.06267902827280081
2.74 0.06308101822288248
2.75 0.06348373557187825
2.76 0.06388717425726625
2.77 0.06429132822436984
2.78 0.06469619142652405
2.79 0.06510175782524119
2.8 0.06550802139037432
2.81 0.06591497610028035
2.82 0.06632261594198063
2.83 0.06673093491132148
2.84 0.06713992701313232
2.85 0.06754958626138302
2.86 0.06795990667933982
2.87 0.06837088229971994
2.88 0.06878250716484446
2.89 0.06919477532679064
2.9 0.06960768084754176
2.91 0.07002121779913706
2.92 0.07043538026381874
2.93 0.07085016233417901
2.94 0.0712655581133046
2.95 0.07168156171492113
2.96 0.07209816726353485
2.97 0.0725153688945741
2.98 0.07293316075452855
2.99 0.07335153700108799
3.0 0.07377049180327871
3.01 0.07419001934159952
3.02 0.07461011380815574
3.03 0.07503076940679199
3.04 0.07545198035322392
3.05 0.07587374087516818
3.06 0.07629604521247124
3.07 0.07671888761723666
3.08 0.07714226235395144
3.09 0.07756616369961056
3.1 0.07799058594384028
3.11 0.0784155233890203
3.12 0.07884097035040433
3.13 0.07926692115623923
3.14 0.07969337014788325
3.15 0.0801203116799225
3.16 0.08054774012028604
3.17 0.08097564985035999
3.18 0.08140403526510004
3.19 0.08183289077314271
3.2 0.0822622107969152
3.21 0.08269198977274367
3.22 0.08312222215096104
3.23 0.08355290239601237
3.24 0.08398402498655955
3.25 0.08441558441558439
3.26 0.08484757519049108
3.27 0.085279991833206
3.28 0.08571282888027737
3.29 0.08614608088297326
3.3 0.08657974240737798
3.31 0.0870138080344875
3.32 0.08744827236030361
3.33 0.0878831299959264
3.34 0.0883183755676456
3.35 0.08875400371703107
3.36 0.08919000910102132
3.37 0.08962638639201098
3.38 0.09006313027793716
3.39 0.09050023546236463
3.4 0.09093769666456891
3.41 0.09137550861961935
3.42 0.0918136660784597
3.43 0.0922521638079884
3.44 0.09269099659113694
3.45 0.09313015922694734
3.46 0.09356964653064798
3.47 0.0940094533337289
3.48 0.09444957448401509
3.49 0.09489000484573884
3.5 0.09533073929961089
3.51 0.09577177274289062
3.52 0.09621310008945433
3.53 0.09665471626986277
3.54 0.09709661623142768
3.55 0.09753879493827633
3.56 0.09798124737141578
3.57 0.09842396852879531
3.58 0.09886695342536767
3.59 0.09931019709314964
3.6 0.09975369458128086
3.61 0.10019744095608168
3.62 0.1006414313011102
3.63 0.10108566071721731
3.64 0.10153012432260122
3.65 0.10197481725286073
3.66 0.10241973466104753
3.67 0.1028648717177163
3.68 0.10331022361097547
3.69 0.10375578554653508
3.7 0.10420155274775461
3.71 0.10464752045568937
3.72 0.10509368392913565
3.73 0.10554003844467474
3.74 0.10598657929671634
3.75 0.10643330179754018
3.76 0.10688020127733688
3.77 0.10732727308424794
3.78 0.1077745125844039
3.79 0.10822191516196261
3.8 0.10866947621914508
3.81 0.10911719117627156
3.82 0.10956505547179557
3.83 0.11001306456233723
3.84 0.11046121392271546
3.85 0.11090949904598008
3.86 0.11135791544344059
3.87 0.1118064586446969
3.88 0.11225512419766637
3.89 0.11270390766861166
3.9 0.11315280464216632
3.91 0.11360181072136083
3.92 0.11405092152764584
3.93 0.11450013270091586
3.94 0.11494943989953144
3.95 0.11539883880034024
3.96 0.11584832509869747
3.97 0.11629789450848504
3.98 0.11674754276212995
3.99 0.11719726561062194
4.0 0.11764705882352944
4.01 0.11809691818901558
4.02 0.11854683951385259
4.03 0.11899681862343559
4.04 0.11944685136179484
4.05 0.11989693359160852
4.06 0.1203470611942129
4.07 0.12079723006961285
4.08 0.12124743613649075
4.09 0.12169767533221493
4.1 0.12214794361284698
4.11 0.12259823695314848
4.12 0.1230485513465866
4.13 0.12349888280533877
4.14 0.12394922736029712
4.15 0.12439958106107118
4.16 0.12484993997599036
4.17 0.1253003001921057
4.18 0.1257506578151899
4.19 0.12620100896973813
4.2 0.12665134979896614
4.21 0.12710167646480913
4.22 0.1275519851479192
4.23 0.12800227204766146
4.24 0.12845253338211082
4.25 0.1289027653880464
4.26 0.12935296432094612
4.27 0.1298031264549805
4.28 0.1302532480830053
4.29 0.13070332551655373
4.3 0.13115335508582776
4.31 0.13160333313968892
4.32 0.13205325604564805
4.33 0.1325031201898545
4.34 0.13295292197708497
4.35 0.13340265783073074
4.36 0.13385232419278525
4.37 0.1343019175238302
4.38 0.13475143430302144
4.39 0.1352008710280741
4.4 0.13565022421524664
4.41 0.13609949039932479
4.42 0.13654866613360472
4.43 0.13699774798987502
4.44 0.13744673255839895
4.45 0.13789561644789533
4.46 0.13834439628551876
4.47 0.1387930687168401
4.48 0.13924163040582543
4.49 0.13969007803481426
4.5 0.14013840830449825
4.51 0.14058661793389837
4.52 0.1410347036603415
4.53 0.14148266223943717
4.54 0.14193049044505285
4.55 0.14237818506928923
4.56 0.1428257429224547
4.57 0.14327316083303948
4.58 0.14372043564768883
4.59 0.1441675642311761
4.6 0.14461454346637503
4.61 0.1450613702542316
4.62 0.14550804151373525
4.63 0.14595455418188946
4.64 0.14640090521368265
4.65 0.1468470915820571
4.66 0.14729311027787872
4.67 0.1477389583099057
4.68 0.14818463270475657
4.69 0.14863013050687807
4.7 0.14907544877851264
4.71 0.14952058459966489
4.72 0.14996553506806826
4.73 0.15041029729915062
4.74 0.15085486842600004
4.75 0.15129924559932945
4.76 0.15174342598744134
4.77 0.15218740677619197
4.78 0.15263118516895485
4.79 0.15307475838658408
4.8 0.15351812366737738
4.81 0.1539612782670381
4.82 0.15440421945863747
4.83 0.15484694453257647
4.84 0.15528945079654655
4.85 0.1557317355754907
4.86 0.15617379621156424
4.87 0.15661563006409407
4.88 0.15705723450953912
4.89 0.15749860694144935
4.9 0.157939744770425
4.91 0.15838064542407448
4.92 0.1588213063469735
4.93 0.15926172500062252
4.94 0.1597018988634044
4.95 0.16014182543054145
4.96 0.16058150221405298
4.97 0.1610209267427109
4.98 0.16146009656199706
4.99 0.16189900923405826
5.0 0.16233766233766234
5.01 0.16277605346815371
5.02 0.16321418023740808
5.03 0.1636520402737872
5.04 0.16408963122209363
5.05 0.1645269507435244
5.06 0.16496399651562554
5.07 0.16540076623224537
5.08 0.1658372576034876
5.09 0.16627346835566514
5.1 0.16670939623125236
5.11 0.1671450389888378
5.12 0.16758039440307665
5.13 0.16801546026464276
5.14 0.16845023438018047
5.15 0.1688847145722564
5.16 0.1693188986793106
5.17 0.16975278455560788
5.18 0.17018637007118897
5.19 0.17061965311182087
5.2 0.1710526315789474
5.21 0.1714853033896399
5.22 0.17191766647654716
5.23 0.17234971878784522
5.24 0.1727814582871871
5.25 0.17321288295365278
5.26 0.17364399078169795
5.27 0.17407477978110358
5.28 0.1745052479769249
5.29 0.17493539340944014
5.3 0.17536521413409917
5.31 0.17579470822147214
5.32 0.17622387375719784
5.33 0.17665270884193168
5.34 0.17708121159129414
5.35 0.17750938013581818
5.36 0.17793721262089746
5.37 0.17836470720673359
5.38 0.1787918620682839
5.39 0.17921867539520875
5.4 0.17964514539181864
5.41 0.18007127027702136
5.42 0.18049704828426916
5.43 0.18092247766150538
5.44 0.18134755667111152
5.45 0.18177228358985342
5.46 0.18219665670882856
5.47 0.18262067433341184
5.48 0.1830443347832023
5.49 0.18346763639196934
5.5 0.1838905775075988
5.51 0.18431315649203922
5.52 0.18473537172124788
5.53 0.18515722158513653
5.54 0.18557870448751745
5.55 0.18599981884604933
5.56 0.1864205630921827
5.57 0.18684093567110588
5.58 0.18726093504169056
5.59 0.18768055967643704
5.6 0.18809980806142035
5.61 0.18851867869623506
5.62 0.188937170093941
5.63 0.1893552807810086
5.64 0.18977300929726426
5.65 0.19019035419583546
5.66 0.19060731404309605
5.67 0.19102388741861154
5.68 0.1914400729150843
5.69 0.19185586913829866
5.7 0.19227127470706595
5.71 0.19268628825316975
5.72 0.19310090842131106
5.73 0.19351513386905317
5.74 0.19392896326676679
5.75 0.1943423952975753
5.76 0.19475542865729956
5.77 0.19516806205440312
5.78 0.19558029420993722
5.79 0.19599212385748582
5.8 0.1964035497431107
5.81 0.19681457062529661
5.82 0.19722518527489624
5.83 0.19763539247507528
5.84 0.19804519102125762
5.85 0.1984545797210705
5.86 0.19886355739428951
5.87 0.199272122872784
5.88 0.19968027500046204
5.89 0.20008801263321568
5.9 0.20049533463886648
5.91 0.20090223989711037
5.92 0.2013087272994633
5.93 0.20171479574920637
5.94 0.20212044416133157
5.95 0.2025256714624868
5.96 0.20293047659092156
5.97 0.20333485849643257
5.98 0.2037388161403093
5.99 0.20414234849527935
6.0 0.20454545454545453
6.01 0.20494813328627637
6.02 0.2053503837244618
6.03 0.20575220487794943
6.04 0.2061535957758449
6.05 0.20655455545836743
6.06 0.20695508297679538
6.07 0.20735517739341253
6.08 0.20775483778145454
6.09 0.20815406322505475
6.1 0.20855285281919067
6.11 0.2089512056696305
6.12 0.2093491208928795
6.13 0.20974659761612646
6.14 0.21014363497719052
6.15 0.2105402321244677
6.16 0.21093638821687777
6.17 0.21133210242381112
6.18 0.21172737392507568
6.19 0.21212220191084424
6.2 0.21251658558160108
6.21 0.21291052414808959
6.22 0.21330401683125955
6.23 0.21369706286221457
6.24 0.2140896614821592
6.25 0.21448181194234728
6.26 0.21487351350402906
6.27 0.21526476543839912
6.28 0.21565556702654465
6.29 0.21604591755939279
6.3 0.21643581633765951
6.31 0.2168252626717972
6.32 0.21721425588194349
6.33 0.2176027952978693
6.34 0.21799088025892777
6.35 0.2183785101140025
6.36 0.21876568422145687
6.37 0.2191524019490823
6.38 0.2195386626740478
6.39 0.2199244657828488
6.4 0.2203098106712565
6.41 0.220694696744267
6.42 0.22107912341605124
6.43 0.22146309010990423
6.44 0.22184659625819486
6.45 0.2222296413023156
6.46 0.22261222469263303
6.47 0.22299434588843697
6.48 0.2233760043578919
6.49 0.223757199577986
6.5 0.22413793103448276
6.51 0.2245181982218709
6.52 0.22489800064331544
6.53 0.22527733781060832
6.54 0.22565620924411955
6.55 0.22603461447274836
6.56 0.2264125530338743
6.57 0.22679002447330898
6.58 0.22716702834524705
6.59 0.22754356421221844
6.6 0.22791963164503976
6.61 0.2282952302227666
6.62 0.22867035953264514
6.63 0.22904501917006487
6.64 0.22941920873851068
6.65 0.22979292784951544
6.66 0.23016617612261253
6.67 0.23053895318528866
6.68 0.2309112586729371
6.69 0.23128309222881038
6.7 0.23165445350397357
6.71 0.23202534215725784
6.72 0.23239575785521377
6.73 0.23276570027206506
6.74 0.23313516908966253
6.75 0.23350416399743756
6.76 0.23387268469235678
6.77 0.2342407308788761
6.78 0.2346083022688949
6.79 0.23497539858171068
6.8 0.23534201954397393
6.81 0.2357081648896429
6.82 0.2360738343599385
6.83 0.23643902770329928
6.84 0.23680374467533727
6.85 0.23716798503879294
6.86 0.23753174856349107
6.87 0.23789503502629616
6.88 0.23825784421106883
6.89 0.2386201759086216
6.9 0.23898202991667505
6.91 0.2393434060398143
6.92 0.23970430408944565
6.93 0.24006472388375294
6.94 0.24042466524765482
6.95 0.24078412801276144
6.96 0.24114311201733146
6.97 0.24150161710622992
6.98 0.24185964313088515
6.99 0.24221718994924651
7.0 0.24257425742574257
7.01 0.24293084543123844
7.02 0.24328695384299426
7.03 0.24364258254462345
7.04 0.2439977314260508
7.05 0.2443524003834714
7.06 0.24470658931930922
7.07 0.245060298142176
7.08 0.24541352676683015
7.09 0.2457662751141363
7.1 0.24611854311102432
7.11 0.24647033069044905
7.12 0.24682163779134986
7.13 0.24717246435861057
7.14 0.24752281034301943
7.15 0.24787267570122912
7.16 0.24822206039571748
7.17 0.2485709643947474
7.18 0.24891938767232824
7.19 0.2492673302081756
7.2 0.24961479198767333
7.21 0.24996177300183392
7.22 0.2503082732472601
7.23 0.25065429272610623
7.24 0.25099983144603977
7.25 0.2513448894202032
7.26 0.251689466667176
7.27 0.25203356321093645
7.28 0.25237717908082413
7.29 0.25272031431150205
7.3 0.2530629689429196
7.31 0.25340514302027484
7.32 0.2537468365939778
7.33 0.2540880497196131
7.34 0.2544287824579034
7.35 0.25476903487467284
7.36 0.2551088070408102
7.37 0.25544809903223287
7.38 0.25578691092985073
7.39 0.25612524281952986
7.4 0.256463094792057
7.41 0.2568004669431035
7.42 0.2571373593731902
7.43 0.2574737721876519
7.44 0.25780970549660187
7.45 0.25814515941489735
7.46 0.258480134062104
7.47 0.25881462956246193
7.48 0.2591486460448502
7.49 0.25948218364275333
7.5 0.25981524249422633
7.51 0.26014782274186093
7.52 0.2604799245327516
7.53 0.2608115480184617
7.54 0.26114269335498974
7.55 0.2614733607027362
7.56 0.26180355022646984
7.57 0.2621332620952949
7.58 0.26246249648261777
7.59 0.2627912535661142
7.6 0.2631195335276968
7.61 0.2634473365534823
7.62 0.26377466283375917
7.63 0.2641015125629554
7.64 0.26442788593960653
7.65 0.2647537831663236
7.66 0.2650792044497613
7.67 0.2654041500005865
7.68 0.26572862003344677
7.69 0.2660526147669389
7.7 0.26637613442357805
7.71 0.26669917922976627
7.72 0.26702174941576223
7.73 0.2673438452156499
7.74 0.2676654668673084
7.75 0.2679866146123815
7.76 0.2683072886962473
7.77 0.2686274893679882
7.78 0.2689472168803609
7.79 0.2692664714897665
7.8 0.2695852534562212
7.81 0.26990356304332624
7.82 0.2702214005182391
7.83 0.27053876615164385
7.84 0.27085566021772234
7.85 0.2711720829941253
7.86 0.2714880347619433
7.87 0.2718035158056784
7.88 0.27211852641321577
7.89 0.2724330668757948
7.9 0.27274713748798185
7.91 0.2730607385476411
7.92 0.27337387035590766
7.93 0.2736865332171591
7.94 0.27399872743898834
7.95 0.27431045333217596
7.96 0.2746217112106628
7.97 0.2749325013915231
7.98 0.27524282419493706
7.99 0.27555267994416444
8.0 0.27586206896551724
8.01 0.2761709915883337
8.02 0.27647944814495135
8.03 0.27678743897068103
8.04 0.27709496440378045
8.05 0.2774020247854284
8.06 0.2777086204596986
8.07 0.2780147517735341
8.08 0.27832041907672156
8.09 0.2786256227218661
8.1 0.27893036306436525
8.11 0.27923464046238455
8.12 0.27953845527683185
8.13 0.27984180787133284
8.14 0.2801446986122057
8.15 0.2804471278684372
8.16 0.28074909601165743
8.17 0.2810506034161159
8.18 0.28135165045865695
8.19 0.28165223751869606
8.2 0.2819523649781952
8.21 0.28225203322163983
8.22 0.2825512426360142
8.23 0.28284999361077867
8.24 0.28314828653784563
8.25 0.2834461218115565
8.26 0.2837434998286583
8.27 0.28404042098828086
8.28 0.2843368856919136
8.29 0.28463289434338296
8.3 0.28492844734882955
8.31 0.2852235451166856
8.32 0.2855181880576527
8.33 0.2858123765846795
8.34 0.28610611111293927
8.35 0.28639939205980813
8.36 0.28669221984484317
8.37 0.2869845948897604
8.38 0.2872765176184134
8.39 0.28756798845677134
8.4 0.2878590078328982
8.41 0.28814957617693093
8.42 0.2884396939210587
8.43 0.28872936149950146
8.44 0.2890185793484894
8.45 0.28930734790624174
8.46 0.2895956676129467
8.47 0.28988353891074015
8.48 0.29017096224368577
8.49 0.29045793805775466
8.5 0.2907444668008048
8.51 0.2910305489225615
8.52 0.2913161848745971
8.53 0.291601375110311
8.54 0.29188612008491044
8.55 0.2921704202553906
8.56 0.292454276080515
8.57 0.29273768802079636
8.58 0.2930206565384774
8.59 0.2933031820975116
8.6 0.293585265163544
8.61 0.29386690620389255
8.62 0.29414810568752947
8.63 0.2944288640850622
8.64 0.294709181868715
8.65 0.2949890595123105
8.66 0.29526849749125167
8.67 0.295547496282503
8.68 0.295826056364573
8.69 0.2961041782174957
8.7 0.29638186232281305
8.71 0.2966591091635573
8.72 0.2969359192242328
8.73 0.2972122929907989
8.74 0.2974882309506526
8.75 0.2977637335926106
8.76 0.29803880140689276
8.77 0.29831343488510453
8.78 0.2985876345202202
8.79 0.29886140080656576
8.8 0.2991347342398022
8.81 0.29940763531690895
8.82 0.299680104536167
8.83 0.29995214239714274
8.84 0.30022374940067126
8.85 0.30049492604884037
8.86 0.30076567284497424
8.87 0.3010359902936173
8.88 0.3013058789005184
8.89 0.301575339172615
8.9 0.3018443716180169
8.91 0.30211297674599147
8.92 0.3023811550669472
8.93 0.30264890709241876
8.94 0.30291623333505147
8.95 0.3031831343085861
8.96 0.3034496105278437
8.97 0.3037156625087101
8.98 0.30398129076812197
8.99 0.3042464958240508
9.0 0.30451127819548873
9.01 0.30477563840243393
9.02 0.3050395769658759
9.03 0.3053030944077807
9.04 0.3055661912510768
9.05 0.3058288680196412
9.06 0.3060911252382842
9.07 0.3063529634327363
9.08 0.3066143831296338
9.09 0.30687538485650473
9.1 0.30713596914175506
9.11 0.3073961365146553
9.12 0.30765588750532646
9.13 0.30791522264472665
9.14 0.30817414246463765
9.15 0.3084326474976515
9.16 0.3086907382771571
9.17 0.3089484153373273
9.18 0.3092056792131055
9.19 0.30946253044019284
9.2 0.3097189695550351
9.21 0.3099749970948101
9.22 0.31023061359741444
9.23 0.3104858196014517
9.24 0.3107406156462189
9.25 0.3109950022716947
9.26 0.31124898001852663
9.27 0.31150254942801897
9.28 0.3117557110421204
9.29 0.31200846540341176
9.3 0.31226081305509423
9.31 0.31251275454097716
9.32 0.31276429040546616
9.33 0.3130154211935513
9.34 0.3132661474507956
9.35 0.31351646972332303
9.36 0.3137663885578069
9.37 0.3140159045014589
9.38 0.31426501810201707
9.39 0.31451372990773485
9.4 0.31476204046736966
9.41 0.31500995033017165
9.42 0.31525746004587296
9.43 0.31550457016467637
9.44 0.3157512812372443
9.45 0.3159975938146883
9.46 0.3162435084485581
9.47 0.3164890256908306
9.48 0.3167341460938998
9.49 0.3169788702105658
9.5 0.3172231985940246
9.51 0.31746713179785746
9.52 0.31771067037602085
9.53 0.3179538148828358
9.54 0.3181965658729781
9.55 0.3184389239014682
9.56 0.31868088952366075
9.57 0.3189224632952351
9.58 0.31916364577218514
9.59 0.3194044375108097
9.6 0.3196448390677026
9.61 0.319884850999743
9.62 0.32012447386408605
9.63 0.3203637082181531
9.64 0.32060255461962217
9.65 0.32084101362641904
9.66 0.3210790857967073
9.67 0.3213167716888795
9.68 0.32155407186154794
9.69 0.32179098687353536
9.7 0.3220275172838661
9.71 0.3222636636517571
9.72 0.32249942653660885
9.73 0.3227348064979966
9.74 0.3229698040956617
9.75 0.32320441988950277
9.76 0.3234386544395671
9.77 0.3236725083060421
9.78 0.3239059820492467
9.79 0.3241390762296229
9.8 0.32437179140772765
9.81 0.324604128144224
9.82 0.3248360869998733
9.83 0.32506766853552704
9.84 0.3252988733121184
9.85 0.3255297018906541
9.86 0.325760154832207
9.87 0.32599023269790767
9.88 0.3262199360489365
9.89 0.326449265446516
9.9 0.3266782214519032
9.91 0.32690680462638166
9.92 0.327135015531254
9.93 0.3273628547278342
9.94 0.3275903227774403
9.95 0.3278174202413867
9.96 0.32804414768097695
9.97 0.3282705056574961
9.98 0.3284964947322039
9.99 0.32872211546632707
10.0 0.32894736842105265

==> Figures/Invisibility/Saturation/scor1.dat <==
0.1 1.237593128882949e-5
0.11 1.8081798400330053e-5
0.12 2.555074472534841e-5
0.13 3.51054610898953e-5
0.14 4.7092464927097305e-5
0.15 6.188109356879725e-5
0.16 7.98624369523496e-5
0.17 0.00010144821397541201
0.18 0.00012706959691494152
0.19 0.00015717598848567844
0.2 0.0001922337562475971
0.21 0.00023272492918074896
0.22 0.0002791458613294268
0.23 0.00033200586747563816
0.24 0.0003918258358346495
0.25 0.0004591368227731864
0.26 0.0005344786345342476
0.27 0.0006183984009120628
0.28 0.0007114491457572922
0.29 0.0008141883591070527
0.3 0.0009271765756278475
0.31 0.001050975963933064
0.32 0.0011861489311917788
0.33 0.001333256747283355
0.34 0.0014928581925743281
0.35 0.001665508233201674
0.36 0.0018517567275414166
0.37 0.002052147167325048
0.38 0.0022672154566401675
0.39 0.002497488731817498
0.4 0.0027434842249657067
0.41 0.0030057081736697684
0.42 0.0032846547791194167
0.43 0.0035808052146831717
0.44 0.0038946266866917672
0.45 0.004226571548944098
0.46 0.004577076472200168
0.47 0.004946561669680424
0.48 0.0053354301793503206
0.49 0.0057440672035339885
0.5 0.006172839506172839
0.51 0.0066220948678241826
0.52 0.007092161598282845
0.53 0.007583348106505646
0.54 0.008095942527325357
0.55 0.008630212404257752
0.56 0.009186404427533199
0.57 0.009764744226323096
0.58 0.010365436213981997
0.59 0.010988663484987912
0.6 0.011634587762137317
0.61 0.012303349392436548
0.62 0.0129950673900287
0.63 0.013709839524403699
0.64 0.014447742452059842
0.65 0.015208831889716404
0.66 0.015993142827119524
0.67 0.01680068977743703
0.68 0.01763146706320105
0.69 0.018485449135731042
0.7 0.019362590925952806
0.71 0.020262828224520774
0.72 0.021186078089152023
0.73 0.022132239277088486
0.74 0.023101192700620627
0.75 0.024092801903628794
0.76 0.025106913557128387
0.77 0.026143357971840975
0.78 0.0272019496258546
0.79 0.028282487705482938
0.8 0.029384756657483933
0.81 0.030508526750852902
0.82 0.03165355464646385
0.83 0.03281958397289354
0.84 0.03400634590682714
0.85 0.03521355975650991
0.86 0.03644093354677729
0.87 0.03768816460426464
0.88 0.03895494014146808
0.89 0.04024093783839799
0.9 0.04154582642063803
0.91 0.04286926623269304
0.92 0.04421090980557949
0.93 0.04557040241768243
0.94 0.046947382647971214
0.95 0.04834148292073497
0.96 0.04975233004106439
0.97 0.05117954572037296
0.98 0.052622747091313024
0.99 0.05408154721150471
1.0 0.05555555555555555
1.01 0.0570443784949065
1.02 0.0585476197650961
1.03 0.06006488092008827
1.04 0.061595761773361
1.05 0.06313986082550205
1.06 0.06469677567810593
1.07 0.06626610343380986
1.08 0.06784744108235002
1.09 0.06944038587255966
1.1 0.0710445356702672
1.11 0.07265948930209053
1.12 0.07428484688515494
1.13 0.07592021014279488
1.14 0.07756518270632831
1.15 0.07921937040301974
1.16 0.08088238153037279
1.17 0.08255382711691692
1.18 0.08423332116967283
1.19 0.0859204809085018
1.2 0.08761492698756085
1.21 0.0893162837041012
1.22 0.09102417919486287
1.23 0.09273824562032901
1.24 0.09445811933711647
1.25 0.09618344105878732
1.26 0.09791385600537504
1.27 0.09964901404192589
1.28 0.10138856980636139
1.29 0.1031321828269733
1.3 0.10487951762986464
1.31 0.10663024383665423
1.32 0.10838403625276258
1.33 0.11014057494659861
1.34 0.11189954531996554
1.35 0.11366063817000388
1.36 0.11542354974298806
1.37 0.11718798178029029
1.38 0.1189536415568224
1.39 0.12072024191226419
1.4 0.12248750127538004
1.41 0.1242551436817252
1.42 0.12602289878503414
1.43 0.12779050186258128
1.44 0.12955769381479748
1.45 0.13132422115941997
1.46 0.13308983602044766
1.47 0.13485429611216787
1.48 0.1366173647185129
1.49 0.13837881066799979
1.5 0.14013840830449828
1.51 0.14189593745406695
1.52 0.1436511833880895
1.53 0.1454039367829357
1.54 0.14715399367636664
1.55 0.14890115542089458
1.56 0.15064522863430221
1.57 0.152386025147519
1.58 0.15412336195004497
1.59 0.155857061133106
1.6 0.15758694983071714
1.61 0.1593128601588252
1.62 0.16103462915269334
1.63 0.162752098702686
1.64 0.16446511548860454
1.65 0.16617353091271772
1.66 0.1678772010316274
1.67 0.16957598648709937
1.68 0.1712697524359888
1.69 0.17295836847937865
1.7 0.17464170859104805
1.71 0.17631965104538022
1.72 0.17799207834481373
1.73 0.17965887714693737
1.74 0.18131993819132314
1.75 0.18297515622618504
1.76 0.18462442993495162
1.77 0.18626766186282948
1.78 0.18790475834343545
1.79 0.18953562942556818
1.8 0.19116018880018645
1.81 0.19277835372765872
1.82 0.19439004496534149
1.83 0.19599518669554478
1.84 0.19759370645393504
1.85 0.19918553505842523
1.86 0.20077060653859788
1.87 0.202348858065703
1.88 0.20392022988327058
1.89 0.20548466523837433
1.9 0.20704211031357933
1.91 0.20859251415960625
1.92 0.21013582862873917
1.93 0.21167200830900382
1.94 0.21320101045913936
1.95 0.21472279494438593
1.96 0.21623732417310654
1.97 0.21774456303426082
1.98 0.21924447883574683
1.99 0.2207370412436226
2.0 0.2222222222222222
2.01 0.22369999597517273
2.02 0.22517033888732468
2.03 0.22663322946759978
2.04 0.22808864829276418
2.05 0.22953657795212978
2.06 0.2309770029931882
2.07 0.23240990986817758
2.08 0.2338352868815864
2.09 0.23525312413858923
2.1 0.2366634134944181
2.11 0.23806614850466423
2.12 0.23946132437650836
2.13 0.2408489379208756
2.14 0.2422289875055107
2.15 0.24360147300896756
2.16 0.24496639577550844
2.17 0.2463237585709048
2.18 0.24767356553913406
2.19 0.2490158221599634
2.2 0.2503505352074143
2.21 0.2516777127090964
2.22 0.2529973639064056
2.23 0.25430949921557283
2.24 0.2556141301895577
2.25 0.25691126948077375
2.26 0.258200930804638
2.27 0.25948312890393155
2.28 0.26075787951396273
2.29 0.26202519932852064
2.3 0.26328510596660776
2.31 0.2645376179399418
2.32 0.26578275462121365
2.33 0.2670205362130914
2.34 0.2682509837179574
2.35 0.2694741189083685
2.36 0.27068996429822567
2.37 0.27189854311464356
2.38 0.2730998792705055
2.39 0.27429399733769516
2.4 0.27548092252099055
2.41 0.2766606806326103
2.42 0.27783329806739904
2.43 0.27899880177864234
2.44 0.28015721925449644
2.45 0.2813085784950248
2.46 0.28245290798982653
2.47 0.2835902366962488
2.48 0.284720594018167
2.49 0.2858440097853289
2.5 0.2869605142332415
2.51 0.2880701379836006
2.52 0.289172912025243
2.53 0.29026886769561583
2.54 0.2913580366627509
2.55 0.2924404509077315
2.56 0.2935161427076463
2.57 0.2945851446190128
2.58 0.2956474894616677
2.59 0.2967032103031082
2.6 0.29775234044327675
2.61 0.2987949133997819
2.62 0.29983096289353933
2.63 0.3008605228348303
2.64 0.30188362730976415
2.65 0.30290031056713673
2.66 0.30391060700567674
2.67 0.30491455116166777
2.68 0.3059121776969425
2.69 0.3069035213872357
2.7 0.30788861711089044
2.71 0.30886749983790723
2.72 0.30984020461933026
2.73 0.3108067665769605
2.74 0.31176722089338865
2.75 0.31272160280234096
2.76 0.3136699475793297
2.77 0.3146122905325998
2.78 0.31554866699436634
2.79 0.3164791123123348
2.8 0.31740366184149643
2.81 0.3183223509361936
2.82 0.319235214942446
2.83 0.32014228919053356
2.84 0.32104360898782797
2.85 0.32193920961186684
2.86 0.3228291263036652
2.87 0.3237133942612566
2.88 0.3245920486334594
2.89 0.32546512451386206
2.9 0.32633265693502056
2.91 0.3271946808628647
2.92 0.3280512311913057
2.93 0.32890234273704
2.94 0.3297480502345464
2.95 0.33058838833126786
2.96 0.33142339158297573
2.97 0.33225309444931084
2.98 0.3330775312894954
2.99 0.3338967363582135
3.0 0.3347107438016529
3.01 0.3355195876537063
3.02 0.336323301832326
3.03 0.33712192013602765
3.04 0.3379154762405409
3.05 0.33870400369560005
3.06 0.3394875359218736
3.07 0.340266106208026
3.08 0.3410397477079115
3.09 0.3418084934378915
3.1 0.34257237627427717
3.11 0.3433314289508896
3.12 0.3440856840567361
3.13 0.3448351740337998
3.14 0.34557993117493724
3.15 0.3463199876218822
3.16 0.34705537536335374
3.17 0.347786126233262
3.18 0.3485122719090132
3.19 0.34923384390990675
3.2 0.34995087359562554
3.21 0.35066339216481346
3.22 0.3513714306537391
3.23 0.35207501993504337
3.24 0.35277419071656735
3.25 0.3534689735402589
3.26 0.35415939878115466
3.27 0.35484549664643644
3.28 0.3555272971745582
3.29 0.3562048302344429
3.3 0.3568781255247451
3.31 0.35754721257318034
3.32 0.3582121207359154
3.33 0.35887287919702016
3.34 0.3595295169679787
3.35 0.3601820628872569
3.36 0.3608305456199247
3.37 0.36147499365733315
3.38 0.3621154353168414
3.39 0.3627518987415944
3.4 0.363384411900349
3.41 0.3640130025873457
3.42 0.3646376984222271
3.43 0.3652585268499976
3.44 0.36587551514102734
3.45 0.3664886903910952
3.46 0.3670980795214717
3.47 0.3677037092790395
3.48 0.36830560623644987
3.49 0.36890379679231594
3.5 0.3694983071714374
3.51 0.3700891634250601
3.52 0.3706763914311664
3.53 0.3712600168947947
3.54 0.37184006534839037
3.55 0.37241656215218316
3.56 0.37298953249459216
3.57 0.37355900139265674
3.58 0.3741249936924928
3.59 0.3746875340697721
3.6 0.3752466470302267
3.61 0.3758023569101729
3.62 0.37635468787705867
3.63 0.3769036639300299
3.64 0.3774493089005179
3.65 0.3779916464528438
3.66 0.378530700084842
3.67 0.379066493128501
3.68 0.3795990487506194
3.69 0.38012838995347886
3.7 0.38065453957553147
3.71 0.3811775202921016
3.72 0.3816973546161009
3.73 0.38221406489875676
3.74 0.38272767333035324
3.75 0.38323820194098324
3.76 0.3837456726013118
3.77 0.38425010702335105
3.78 0.3847515267612428
3.79 0.385249953212054
3.8 0.3857454076165782
3.81 0.38623791106014616
3.82 0.3867274844734462
3.83 0.387214148633349
3.84 0.38769792416374216
3.85 0.3881788315363699
3.86 0.3886568910716788
3.87 0.38913212293967026
3.88 0.38960454716075693
3.89 0.39007418360662577
3.9 0.39054105200110323
3.91 0.3910051719210277
3.92 0.3914665627971221
3.93 0.39192524391487366
3.94 0.39238123441541395
3.95 0.39283455329640365
3.96 0.39328521941291744
3.97 0.3937332514783349
3.98 0.3941786680652284
3.99 0.39462148760625787
4.0 0.3950617283950617
4.01 0.39549940858715305
4.02 0.39593454620081436
4.03 0.39636715911799303
4.04 0.39679726508519886
4.05 0.3972248817143984
4.06 0.39765002648391334
4.07 0.39807271673931416
4.08 0.39849296969431725
4.09 0.39891080243167876
4.1 0.39932623190408795
4.11 0.39973927493506045
4.12 0.4001499482198288
4.13 0.4005582683262324
4.14 0.4009642516956061
4.15 0.4013679146436661
4.16 0.4017692733613944
4.17 0.40216834391592104
4.18 0.4025651422514047
4.19 0.4029596841899098
4.2 0.4033519854322822
4.21 0.403742061559021
4.22 0.40412992803114983
4.23 0.4045156001910825
4.24 0.4048990932634876
4.25 0.4052804223561495
4.26 0.405659602460826
4.27 0.40603664845410276
4.28 0.406411575098245
4.29 0.40678439704204417
4.3 0.4071551288216633
4.31 0.40752378486147667
4.32 0.40789037947490714
4.33 0.4082549268652587
4.34 0.4086174411265464
4.35 0.4089779362443213
4.36 0.4093364260964918
4.37 0.4096929244541409
4.38 0.41004744498233997
4.39 0.4104000012409573
4.4 0.4107506066854634
4.41 0.4110992746677313
4.42 0.411446018436833
4.43 0.4117908511398326
4.44 0.4121337858225723
4.45 0.412474835430457
4.46 0.4128140128092325
4.47 0.41315133070576066
4.48 0.4134868017687884
4.49 0.4138204385497134
4.5 0.41415225350334556
4.51 0.4144822589886622
4.52 0.41481046726956083
4.53 0.4151368905156049
4.54 0.4154615408027672
4.55 0.4157844301141675
4.56 0.416105570340805
4.57 0.4164249732822876
4.58 0.4167426506475544
4.59 0.417058614055596
4.6 0.417372875036168
4.61 0.4176854450305006
4.62 0.4179963353920035
4.63 0.41830555738696645
4.64 0.4186131221952536
4.65 0.4189190409109956
4.66 0.4192233245432737
4.67 0.41952598401680313
4.68 0.4198270301726071
4.69 0.4201264737686908
4.7 0.4204243254807064
4.71 0.42072059590261757
4.72 0.42101529554735473
4.73 0.4213084348474695
4.74 0.4216000241557824
4.75 0.4218900737460262
4.76 0.42217859381348516
4.77 0.42246559447562876
4.78 0.4227510857727417
4.79 0.4230350776685481
4.8 0.4233175800508324
4.81 0.42359860273205485
4.82 0.4238781554499622
4.83 0.42415624786819456
4.84 0.4244328895768872
4.85 0.4247080900932677
4.86 0.42498185886224926
4.87 0.42525420525701807
4.88 0.42552513857961816
4.89 0.42579466806153016
4.9 0.42606280286424597
4.91 0.4263295520798399
4.92 0.4265949247315336
4.93 0.4268589297742589
4.94 0.4271215760952138
4.95 0.42738287251441637
4.96 0.4276428277852524
4.97 0.4279014505950206
4.98 0.42815874956547106
4.99 0.4284147332533423
5.0 0.4286694101508916
5.01 0.4289227886864233
5.02 0.4291748772248103
5.03 0.42942568406801396
5.04 0.4296752174555982
5.05 0.4299234855652403
5.06 0.43017049651323674
5.07 0.4304162583550061
5.08 0.4306607790855866
5.09 0.43090406664013076
5.1 0.4311461288943957
5.11 0.43138697366522893
5.12 0.4316266087110503
5.13 0.43186504173233126
5.14 0.43210228037206827
5.15 0.43233833221625356
5.16 0.43257320479434214
5.17 0.4328069055797138
5.18 0.4330394419901328
5.19 0.43327082138820255
5.2 0.43350105108181747
5.21 0.43373013832461
5.22 0.4339580903163952
5.23 0.4341849142036109
5.24 0.4344106170797538
5.25 0.4346352059858132
5.26 0.43485868791069987
5.27 0.4350810697916718
5.28 0.43530235851475707
5.29 0.4355225609151716
5.3 0.4357416837777351
5.31 0.4359597338372826
5.32 0.43617671777907213
5.33 0.4363926422391906
5.34 0.4366075138049541
5.35 0.43682133901530723
5.36 0.437034124361216
5.37 0.43724587628606126
5.38 0.4374566011860248
5.39 0.43766630541047563
5.4 0.43787499526235046
5.41 0.43808267699853276
5.42 0.4382893568302272
5.43 0.4384950409233319
5.44 0.43869973539880724
5.45 0.4389034463330411
5.46 0.4391061797582118
5.47 0.43930794166264703
5.48 0.4395087379911808
5.49 0.43970857464550617
5.5 0.43990745748452614
5.51 0.4401053923247005
5.52 0.4403023849403907
5.53 0.4404984410642006
5.54 0.44069356638731544
5.55 0.4408877665598376
5.56 0.441081047191119
5.57 0.4412734138500914
5.58 0.4414648720655928
5.59 0.4416554273266928
5.6 0.4418450850830126
5.61 0.4420338507450461
5.62 0.44222172968447304
5.63 0.44240872723447466
5.64 0.4425948486900431
5.65 0.4427800993082901
5.66 0.4429644843087513
5.67 0.4431480088736906
5.68 0.44333067814839844
5.69 0.4435124972414909
5.7 0.4436934712252033
5.71 0.443873605135684
5.72 0.4440529039732837
5.73 0.4442313727028423
5.74 0.44440901625397483
5.75 0.44458583952135383
5.76 0.4447618473649892
5.77 0.44493704461050565
5.78 0.445111436049419
5.79 0.44528502643940765
5.8 0.4454578205045844
5.81 0.44562982293576464
5.82 0.44580103839073176
5.83 0.44597147149450106
5.84 0.4461411268395811
5.85 0.4463100089862332
5.86 0.44647812246272794
5.87 0.4466454717656005
5.88 0.44681206135990253
5.89 0.44697789567945284
5.9 0.4471429791270858
5.91 0.4473073160748969
5.92 0.44747091086448754
5.93 0.44763376780720615
5.94 0.4477958911843884
5.95 0.44795728524759476
5.96 0.44811795421884637
5.97 0.4482779022908587
5.98 0.44843713362727283
5.99 0.4485956523628858
6.0 0.4487534626038781
6.01 0.4489105684280387
6.02 0.4490669738849904
6.03 0.44922268299641
6.04 0.44937769975624936
6.05 0.4495320281309535
6.06 0.4496856720596765
6.07 0.4498386354544961
6.08 0.4499909222006258
6.09 0.45014253615662647
6.1 0.45029348115461443
6.11 0.450443761000469
6.12 0.450593379474038
6.13 0.45074234032934074
6.14 0.4508906472947709
6.15 0.4510383040732957
6.16 0.4511853143426547
6.17 0.45133168175555655
6.18 0.4514774099398743
6.19 0.45162250249883834
6.2 0.45176696301122854
6.21 0.45191079503156406
6.22 0.45205400209029173
6.23 0.45219658769397325
6.24 0.4523385553254707
6.25 0.4524799084441294
6.26 0.45262065048596084
6.27 0.4527607848638229
6.28 0.45290031496759897
6.29 0.4530392441643753
6.3 0.4531775757986178
6.31 0.4533153131923453
6.32 0.45345245964530345
6.33 0.4535890184351365
6.34 0.45372499281755624
6.35 0.4538603860265122
6.36 0.45399520127435783
6.37 0.4541294417520165
6.38 0.45426311062914626
6.39 0.4543962110543025
6.4 0.4545287461550998
6.41 0.45466071903837224
6.42 0.4547921327903321
6.43 0.4549229904767275
6.44 0.45505329514299897
6.45 0.455183049814434
6.46 0.4553122574963206
6.47 0.45544092117410023
6.48 0.4555690438135178
6.49 0.45569662836077285
6.5 0.4558236777426665
6.51 0.45595019486675
6.52 0.45607618262146976
6.53 0.4562016438763131
6.54 0.4563265814819509
6.55 0.4564509982703804
6.56 0.45657489705506654
6.57 0.4566982806310816
6.58 0.45682115177524424
6.59 0.4569435132462569
6.6 0.45706536778484275
6.61 0.45718671811388045
6.62 0.45730756693853875
6.63 0.4574279169464099
6.64 0.45754777080764025
6.65 0.4576671311750633
6.66 0.45778600068432734
6.67 0.4579043819540258
6.68 0.4580222775858238
6.69 0.4581396901645855
6.7 0.45825662225849867
6.71 0.45837307641920033
6.72 0.45848905518189925
6.73 0.4586045610654987
6.74 0.4587195965727179
6.75 0.4588341641902124
6.76 0.45894826638869346
6.77 0.4590619056230462
6.78 0.45917508433244736
6.79 0.4592878049404815
6.8 0.4594000698552566
6.81 0.45951188146951866
6.82 0.4596232421607649
6.83 0.45973415429135717
6.84 0.4598446202086325
6.85 0.4599546422450149
6.86 0.46006422271812525
6.87 0.4601733639308892
6.88 0.4602820681716463
6.89 0.46039033771425675
6.9 0.4604981748182081
6.91 0.46060558172871985
6.92 0.46071256067684874
6.93 0.4608191138795924
6.94 0.46092524353999187
6.95 0.46103095184723347
6.96 0.46113624097675093
6.97 0.4612411130903248
6.98 0.46134557033618223
6.99 0.46144961484909547
7.0 0.4615532487504806
7.01 0.4616564741484936
7.02 0.4617592931381276
7.03 0.4618617078013075
7.04 0.46196372020698523
7.05 0.462065332411234
7.06 0.4621665464573411
7.07 0.46226736437590027
7.08 0.46236778818490365
7.09 0.4624678198898329
7.1 0.462567461483749
7.11 0.4626667149473824
7.12 0.46276558224922065
7.13 0.46286406534559793
7.14 0.46296216618078107
7.15 0.46305988668705733
7.16 0.46315722878481924
7.17 0.4632541943826505
7.18 0.4633507853774105
7.19 0.46344700365431846
7.2 0.4635428510870357
7.21 0.463638329537749
7.22 0.46373344085725215
7.23 0.4638281868850277
7.24 0.46392256944932614
7.25 0.4640165903672475
7.26 0.46411025144481965
7.27 0.46420355447707723
7.28 0.4642965012481391
7.29 0.4643890935312867
7.3 0.4644813330890402
7.31 0.4645732216732348
7.32 0.464664761025096
7.33 0.4647559528753152
7.34 0.4648467989441231
7.35 0.4649373009413645
7.36 0.46502746056657074
7.37 0.46511727950903237
7.38 0.46520675944787165
7.39 0.4652959020521133
7.4 0.465384708980756
7.41 0.46547318188284215
7.42 0.4655613223975281
7.43 0.46564913215415304
7.44 0.46573661277230777
7.45 0.46582376586190277
7.46 0.465910593023236
7.47 0.4659970958470595
7.48 0.46608327591464627
7.49 0.4661691347978563
7.5 0.4662546740592017
7.51 0.4663398952519118
7.52 0.46642479991999763
7.53 0.46650938959831634
7.54 0.4665936658126335
7.55 0.4666776300796872
7.56 0.46676128390724997
7.57 0.46684462879419053
7.58 0.4669276662305357
7.59 0.4670103976975312
7.6 0.4670928246677024
7.61 0.46717494860491393
7.62 0.46725677096442925
7.63 0.46733829319297054
7.64 0.4674195167287763
7.65 0.46750044300166066
7.66 0.46758107343307015
7.67 0.4676614094361413
7.68 0.46774145241575776
7.69 0.46782120376860664
7.7 0.4679006648832342
7.71 0.46797983714010166
7.72 0.46805872191164
7.73 0.46813732056230545
7.74 0.4682156344486326
7.75 0.468293664919289
7.76 0.46837141331512866
7.77 0.46844888096924453
7.78 0.4685260692070217
7.79 0.4686029793461891
7.8 0.4686796126968717
7.81 0.46875597056164164
7.82 0.46883205423556934
7.83 0.4689078650062744
7.84 0.46898340415397527
7.85 0.4690586729515395
7.86 0.4691336726645335
7.87 0.4692084045512705
7.88 0.4692828698628607
7.89 0.46935706984325914
7.9 0.46943100572931235
7.91 0.4695046787508079
7.92 0.4695780901305213
7.93 0.4696512410842617
7.94 0.4697241328209193
7.95 0.46979676654251135
7.96 0.4698691434442283
7.97 0.46994126471447917
7.98 0.47001313153493596
7.99 0.47008474508057924
8.0 0.4701561065197429
8.01 0.47022721701415693
8.02 0.4702980777189927
8.03 0.47036868978290547
8.04 0.47043905434807803
8.05 0.4705091725502632
8.06 0.470579045518826
8.07 0.4706486743767873
8.08 0.4707180602408638
8.09 0.4707872042215104
8.1 0.4708561074229615
8.11 0.4709247709432724
8.12 0.47099319587435845
8.13 0.4710613833020365
8.14 0.4711293343060653
8.15 0.4711970499601835
8.16 0.4712645313321509
8.17 0.47133177948378674
8.18 0.47139879547100805
8.19 0.4714655803438692
8.2 0.47153213514659936
8.21 0.47159846091764135
8.22 0.4716645586896877
8.23 0.4717304294897202
8.24 0.471796074339045
8.25 0.4718614942533309
8.26 0.4719266902426455
8.27 0.47199166331149095
8.28 0.4720564144588411
8.29 0.47212094467817606
8.3 0.4721852549575186
8.31 0.47224934627946896
8.32 0.4723132196212402
8.33 0.4723768759546923
8.34 0.47244031624636745
8.35 0.47250354145752377
8.36 0.4725665525441693
8.37 0.47262935045709564
8.38 0.47269193614191185
8.39 0.47275431053907757
8.4 0.47281647458393555
8.41 0.4728784292067449
8.42 0.4729401753327131
8.43 0.4730017138820292
8.44 0.47306304576989455
8.45 0.4731241719065559
8.46 0.4731850931973359
8.47 0.4732458105426653
8.48 0.4733063248381133
8.49 0.47336663697441916
8.5 0.47342674783752225
8.51 0.47348665830859304
8.52 0.4735463692640627
8.53 0.47360588157565364
8.54 0.47366519611040936
8.55 0.4737243137307235
8.56 0.47378323529436916
8.57 0.47384196165452885
8.58 0.47390049365982284
8.59 0.4739588321543378
8.6 0.4740169779776558
8.61 0.47407493196488176
8.62 0.4741326949466729
8.63 0.47419026774926526
8.64 0.4742476511945023
8.65 0.47430484609986207
8.66 0.47436185327848485
8.67 0.47441867353919953
8.68 0.47447530768655133
8.69 0.4745317565208284
8.7 0.47458802083808804
8.71 0.4746441014301829
8.72 0.4746999990847883
8.73 0.47475571458542637
8.74 0.47481124871149344
8.75 0.47486660223828503
8.76 0.4749217759370211
8.77 0.4749767705748718
8.78 0.475031586914982
8.79 0.4750862257164968
8.8 0.4751406877345852
8.81 0.4751949737204662
8.82 0.47524908442143154
8.83 0.4753030205808712
8.84 0.47535678293829675
8.85 0.4754103722293654
8.86 0.47546378918590326
8.87 0.47551703453592964
8.88 0.47557010900368013
8.89 0.47562301330962925
8.9 0.4756757481705144
8.91 0.47572831429935764
8.92 0.4757807124054895
8.93 0.4758329431945709
8.94 0.47588500736861583
8.95 0.47593690562601304
8.96 0.47598863866154895
8.97 0.47604020716642864
8.98 0.47609161182829873
8.99 0.47614285333126805
9.0 0.4761939323559297
9.01 0.47624484957938185
9.02 0.4762956056752493
9.03 0.4763462013137047
9.04 0.4763966371614889
9.05 0.4764469138819318
9.06 0.4764970321349736
9.07 0.47654699257718397
9.08 0.4765967958617841
9.09 0.47664644263866496
9.1 0.47669593355440915
9.11 0.4767452692523091
9.12 0.47679445037238827
9.13 0.47684347755141987
9.14 0.4768923514229465
9.15 0.47694107261729995
9.16 0.47698964176161995
9.17 0.4770380594798734
9.18 0.4770863263928732
9.19 0.4771344431182974
9.2 0.47718241027070757
9.21 0.4772302284615678
9.22 0.4772778982992624
9.23 0.477325420389115
9.24 0.4773727953334062
9.25 0.47742002373139203
9.26 0.47746710617932164
9.27 0.47751404327045494
9.28 0.477560835595081
9.29 0.4776074837405351
9.3 0.4776539882912161
9.31 0.47770034982860377
9.32 0.4777465689312767
9.33 0.4777926461749288
9.34 0.47783858213238617
9.35 0.4778843773736242
9.36 0.477930032465785
9.37 0.47797554797319275
9.38 0.478020924457371
9.39 0.478066162477059
9.4 0.4781112625882285
9.41 0.4781562253440991
9.42 0.47820105129515433
9.43 0.4782457409891591
9.44 0.4782902949711734
9.45 0.47833471378357
9.46 0.47837899796604866
9.47 0.4784231480556532
9.48 0.47846716458678534
9.49 0.4785110480912213
9.5 0.4785547990981265
9.51 0.47859841813407067
9.52 0.4786419057230433
9.53 0.47868526238646814
9.54 0.47872848864321854
9.55 0.47877158500963174
9.56 0.47881455199952344
9.57 0.47885739012420303
9.58 0.4789000998924879
9.59 0.4789426818107167
9.6 0.4789851363827654
9.61 0.47902746411006003
9.62 0.4790696654915915
9.63 0.4791117410239292
9.64 0.4791536912012355
9.65 0.47919551651527836
9.66 0.4792372174554467
9.67 0.47927879450876254
9.68 0.4793202481598954
9.69 0.4793615788911756
9.7 0.4794027871826072
9.71 0.4794438735118819
9.72 0.4794848383543919
9.73 0.47952568218324265
9.74 0.4795664054692665
9.75 0.4796070086810357
9.76 0.4796474922848741
9.77 0.4796878567448716
9.78 0.47972810252289505
9.79 0.47976823007860236
9.8 0.47980823986945437
9.81 0.4798481323507269
9.82 0.47988790797552383
9.83 0.4799275671947887
9.84 0.4799671104573177
9.85 0.48000653820977096
9.86 0.4800458508966851
9.87 0.48008504896048476
9.88 0.4801241328414952
9.89 0.480163102977953
9.9 0.48020195980601926
9.91 0.4802407037597895
9.92 0.4802793352713065
9.93 0.48031785477057204
9.94 0.4803562626855568
9.95 0.48039455944221315
9.96 0.4804327454644856
9.97 0.48047082117432266
9.98 0.48050878699168736
9.99 0.48054664333456887
10.0 0.4805843906189927

==> Figures/Invisibility/Saturation/scor2.dat <==
Omega scor2
0.1 3.109433399046027e-6
0.11 4.547756955600127e-6
0.12 6.433594738495023e-6
0.13 8.85036889819395e-6
0.14 1.188821010504593e-5
0.15 1.564382449405747e-5
0.16 2.022035127805258e-5
0.17 2.57272113199168e-5
0.18 3.2279946971737036e-5
0.19 4.000005350487894e-5
0.2 4.9014802470346055e-5
0.21 5.945705734310383e-5
0.22 7.146508181739027e-5
0.23 8.518234113234642e-5
0.24 0.00010075729681855724
0.25 0.00011834319526627219
0.26 0.00013809785052516107
0.27 0.00016018342175343715
0.28 0.0001847661857410371
0.29 0.00021201630493727968
0.3 0.00024210759141803315
0.31 0.00027521726723089883
0.32 0.00031152572155928373
0.33 0.0003512162651474821
0.34 0.00039447488242904755
0.35 0.00044148998179980057
0.36 0.000492452144474846
0.37 0.0005475538723659348
0.38 0.0006069893354114888
0.39 0.0006709541187865808
0.4 0.0007396449704142013
0.41 0.0008132595491922735
0.42 0.0008919961743431131
0.43 0.0009760535762834389
0.44 0.0010656306494036588
0.45 0.0011609262071349982
0.46 0.0012621387396721958
0.47 0.0013694661747079642
0.48 0.001483105641523296
0.49 0.0016032532387649625
0.5 0.0017301038062283738
0.51 0.0018638507009502243
0.52 0.002004685577901277
0.53 0.0021527981755551256
0.54 0.0023083761065939576
0.55 0.0024716046539972943
0.56 0.002642666572744324
0.57 0.0028217418973449843
0.58 0.0030090077553993613
0.59 0.003204638187369181
0.6 0.003408803972729569
0.61 0.0036216724626533577
0.62 0.003843407419364712
0.63 0.0040741688622830735
0.64 0.004314112921063109
0.65 0.00456339169562093
0.66 0.004822153123221841
0.67 0.005090540852689985
0.68 0.00536869412578561
0.69 0.005656747665781502
0.7 0.005954831573256083
0.71 0.0062630712291070895
0.72 0.006581587204776541
0.73 0.006910495179664879
0.74 0.007249905865699751
0.75 0.007599924939012948
0.76 0.007960652978667543
0.77 0.008332185412366216
0.78 0.00871461246906121
0.79 0.009108019138376344
0.8 0.009512485136741973
0.81 0.009928084880134656
0.82 0.010354887463304922
0.83 0.010792956645368466
0.84 0.011242350841628529
0.85 0.011703123121490468
0.86 0.01217532121232289
0.87 0.012658987509113897
0.88 0.013154159089765614
0.89 0.013660867735865135
0.9 0.014179139958765736
0.91 0.014708997030808321
0.92 0.015250455021509365
0.93 0.015803524838539123
0.94 0.01636821227331085
0.95 0.01694451805100011
0.96 0.017532437884811475
0.97 0.01813196253430868
0.98 0.0187430778676236
0.99 0.01936576492735902
1.0 0.02
1.01 0.02064575468864919
1.02 0.021302995988902014
1.03 0.02197168636767866
1.04 0.0226517838448312
1.05 0.02334324207734582
1.06 0.024046010445961948
1.07 0.024760034144032352
1.08 0.02548525426845076
1.09 0.026221607912476023
1.1 0.02696902826028493
1.11 0.02772744468308883
1.12 0.028496782836652374
1.13 0.029276964760056305
1.14 0.030067908975549684
1.15 0.03086953058934073
1.16 0.0316817413931794
1.17 0.03250444996658866
1.18 0.033337561779605666
1.19 0.03418097929589801
1.2 0.03503460207612457
1.21 0.03589832688141496
1.22 0.03677204777684549
1.23 0.03765565623479433
1.24 0.03854904123806269
1.25 0.0394520893826537
1.26 0.04036468498010441
1.27 0.041286710159271406
1.28 0.042218044967474534
1.29 0.04315856747090802
1.3 0.04410815385423199
1.31 0.04506667851926242
1.32 0.04603401418268151
1.33 0.04701003197269456
1.34 0.04799460152456387
1.35 0.0489875910749541
1.36 0.0499888675550278
1.37 0.05099829668223358
1.38 0.052015743050733115
1.39 0.053041070220417805
1.4 0.054074140804468256
1.41 0.055114816555415024
1.42 0.056162958449661154
1.43 0.057218426770431596
1.44 0.05828108118911703
1.45 0.05935078084498381
1.46 0.060427384423224095
1.47 0.06151075023132399
1.48 0.06260073627372968
1.49 0.06369720032479564
1.5 0.0648
1.51 0.06590899282541689
1.52 0.06702403630543637
1.53 0.06814498798872595
1.54 0.06927170553243005
1.55 0.07040404676460549
1.56 0.07154186974489378
1.57 0.072685032823433
1.58 0.07383339469801355
1.59 0.0749868144694846
1.6 0.0761451516954194
1.61 0.07730826644204933
1.62 0.07847601933447843
1.63 0.07964827160519146
1.64 0.08082488514087
1.65 0.08200572252753216
1.66 0.08319064709401372
1.67 0.08437952295380802
1.68 0.08557221504528509
1.69 0.08676858917030922
1.7 0.0879685120312773
1.71 0.08917185126659989
1.72 0.09037847548464743
1.73 0.09158825429618656
1.74 0.09280105834532978
1.75 0.0940167593390242
1.76 0.09523523007510483
1.77 0.0964563444689384
1.78 0.09767997757868428
1.79 0.09890600562919942
1.8 0.10013430603461433
1.81 0.10136475741960804
1.82 0.10259723963940917
1.83 0.10383163379855144
1.84 0.10506782226841159
1.85 0.10630568870355751
1.86 0.10754511805693541
1.87 0.10878599659392339
1.88 0.1100282119052806
1.89 0.11127165291901919
1.9 0.11251620991122754
1.91 0.11376177451587288
1.92 0.11500823973361082
1.93 0.11625549993962947
1.94 0.11750345089055556
1.95 0.11875198973044995
1.96 0.12000101499591939
1.97 0.12125042662037108
1.98 0.12250012593743688
1.99 0.12375001568359274
2.0 0.125
2.01 0.12624998443359275
2.02 0.1274998759374381
2.03 0.12874958287039243
2.04 0.1299990149960794
2.05 0.13124808348121272
2.06 0.13249670089328872
2.07 0.1337447811976694
2.08 0.13499223975408267
2.09 0.13623899331255784
2.1 0.13748496000882254
2.11 0.138730059359179
2.12 0.139974212254884
2.13 0.14121734095605054
2.14 0.14245936908509388
2.15 0.14370022161973997
2.16 0.1449398248856171
2.17 0.14617810654844876
2.18 0.14741499560586682
2.19 0.14865042237886314
2.2 0.14988431850289718
2.21 0.15111661691867692
2.22 0.1523472518626303
2.23 0.15357615885708223
2.24 0.1548032747001558
2.25 0.15602853745541023
2.26 0.15725188644123284
2.27 0.15847326221999883
2.28 0.15969260658701379
2.29 0.16090986255925235
2.3 0.1621249743639062
2.31 0.16333788742675637
2.32 0.16454854836037955
2.33 0.1657569049522044
2.34 0.16696290615242607
2.35 0.16816650206179407
2.36 0.1693676439192817
2.37 0.1705662840896505
2.38 0.17176237605091815
2.39 0.17295587438174162
2.4 0.17414673474872347
2.41 0.17533491389365422
2.42 0.17652036962069498
2.43 0.17770306078351486
2.44 0.17888294727238613
2.45 0.18005999000125003
2.46 0.181234150894758
2.47 0.18240539287529814
2.48 0.1835736798500116
2.49 0.18473897669780998
2.5 0.185901249256395
2.51 0.1870604643092932
2.52 0.18821658957290655
2.53 0.18936959368358788
2.54 0.19051944618474673
2.55 0.1916661175139889
2.56 0.19280957899029902
2.57 0.19394980280126592
2.58 0.19508676199036082
2.59 0.19622043044426896
2.6 0.1973507828802808
2.61 0.1984777948337475
2.62 0.19960144264560267
2.63 0.2007217034499558
2.64 0.20183855516176077
2.65 0.20295197646456156
2.66 0.2040619467983205
2.67 0.20516844634732898
2.68 0.20627145602820746
2.69 0.20737095747799342
2.7 0.20846693304232333
2.71 0.20955936576370748
2.72 0.21064823936990396
2.73 0.21173353826238964
2.74 0.21281524750493344
2.75 0.21389335281227173
2.76 0.21496784053888873
2.77 0.21603869766790246
2.78 0.21710591180005792
2.79 0.2181694711428299
2.8 0.21922936449963473
2.81 0.2202855812591539
2.82 0.2213381113847688
2.83 0.22238694540410928
2.84 0.22343207439871512
2.85 0.22447348999381228
2.86 0.225511184348204
2.87 0.22654515014427717
2.88 0.22757538057812482
2.89 0.22860186934978508
2.9 0.22962461065359546
2.91 0.23064359916866597
2.92 0.23165883004946664
2.93 0.23267029891653354
2.94 0.23367800184729123
2.95 0.2346819353669918
2.96 0.23568209643977067
2.97 0.2366784824598192
2.98 0.2376710912426728
2.99 0.23865992101661584
3.0 0.23964497041420119
3.01 0.240626238463886
3.02 0.24160372458178142
3.03 0.2425774285635167
3.04 0.24354735057621762
3.05 0.24451349115059734
3.06 0.24547585117316037
3.07 0.24643443187851813
3.08 0.24738923484181644
3.09 0.24834026197127246
3.1 0.249287515500823
3.11 0.25023099798288057
3.12 0.2511707122811985
3.13 0.25210666156384365
3.14 0.2530388492962754
3.15 0.2539672792345307
3.16 0.2548919554185146
3.17 0.2558128821653938
3.18 0.25673006406309423
3.19 0.25764350596390106
3.2 0.2585532129781593
3.21 0.2594591904680753
3.22 0.26036144404161765
3.23 0.2612599795465163
3.24 0.2621548030643596
3.25 0.26304592090478734
3.26 0.2639333395997793
3.27 0.2648170658980391
3.28 0.26569710675946984
3.29 0.2665734693497441
3.3 0.26744616103496377
3.31 0.2683151893764116
3.32 0.2691805621253906
3.33 0.270042287218153
3.34 0.27090037277091583
3.35 0.27175482707496335
3.36 0.2726056585918332
3.37 0.27345287594858886
3.38 0.27429648793317346
3.39 0.2751365034898459
3.4 0.2759729317146992
3.41 0.2768057818512572
3.42 0.27763506328615134
3.43 0.27846078554487486
3.44 0.279282958287614
3.45 0.2801015913051553
3.46 0.2809166945148671
3.47 0.2817282779567561
3.48 0.2825363517895949
3.49 0.2833409262871234
3.5 0.28414201183431953
3.51 0.2849396189237404
3.52 0.2857337581519324
3.53 0.28652444021590867
3.54 0.2873116759096943
3.55 0.28809547612093633
3.56 0.28887585182758
3.57 0.2896528140946076
3.58 0.290426374070842
3.59 0.29119654298581027
3.6 0.29196333214667136
3.61 0.29272675293520073
3.62 0.29348681680483724
3.63 0.2942435352777862
3.64 0.2949969199421826
3.65 0.2957469824493079
3.66 0.29649373451086536
3.67 0.29723718789630904
3.68 0.29797735443022644
3.69 0.29871424598977586
3.7 0.2994478745021747
3.71 0.3001782519422402
3.72 0.3009053903299803
3.73 0.30162930172823493
3.74 0.3023499982403666
3.75 0.303067492007998
3.76 0.30378179520879883
3.77 0.3044929200543186
3.78 0.3052008787878644
3.79 0.30590568368242654
3.8 0.3066073470386456
3.81 0.3073058811828252
3.82 0.30800129846498736
3.83 0.30869361125696954
3.84 0.30938283195056415
3.85 0.310068972955698
3.86 0.31075204669865275
3.87 0.3114320656203241
3.88 0.3121090421745201
3.89 0.31278298882629835
3.9 0.3134539180503386
3.91 0.3141218423293551
3.92 0.31478677415254186
3.93 0.3154487260140564
3.94 0.3161077104115366
3.95 0.31676373984465295
3.96 0.31741682681369265
3.97 0.3180669838181798
3.98 0.31871422335552513
3.99 0.31935855791971013
4.0 0.32
4.01 0.32063856207969
4.02 0.3212742566348801
4.03 0.32190709613328033
4.04 0.3225370930330453
4.05 0.32316425978163593
4.06 0.3237886088147122
4.07 0.3244101525550496
4.08 0.32502890341148655
4.09 0.32564487377789547
4.1 0.32625807603218143
4.11 0.32686852253530624
4.12 0.32747622563033685
4.13 0.3280811976415193
4.14 0.3286834508733769
4.15 0.3292829976098315
4.16 0.329879850113348
4.17 0.3304740206241026
4.18 0.33106552135917255
4.19 0.33165436451174857
4.2 0.3322405622503682
4.21 0.33282412671817063
4.22 0.3334050700321725
4.23 0.33398340428256373
4.24 0.334559141532023
4.25 0.3351322938150535
4.26 0.33570287313733765
4.27 0.3362708914751099
4.28 0.3368363607745494
4.29 0.33739929295118903
4.3 0.33795969988934366
4.31 0.3385175934415547
4.32 0.33907298542805264
4.33 0.33962588763623497
4.34 0.34017631182016206
4.35 0.3407242697000678
4.36 0.34126977296188615
4.37 0.34181283325679374
4.38 0.34235346220076696
4.39 0.342891671374154
4.4 0.34342747232126103
4.41 0.34396087654995317
4.42 0.3444918955312688
4.43 0.34502054069904803
4.44 0.34554682344957366
4.45 0.3460707551412259
4.46 0.3465923470941496
4.47 0.34711161058993434
4.48 0.3476285568713057
4.49 0.3481431971418296
4.5 0.34865554256562864
4.51 0.3491656042671081
4.52 0.3496733933306955
4.53 0.3501789208005893
4.54 0.3506821976805196
4.55 0.35118323493351883
4.56 0.3516820434817025
4.57 0.35217863420606105
4.58 0.35267301794626
4.59 0.35316520550045166
4.6 0.35365520762509445
4.61 0.35414303503478295
4.62 0.3546286984020858
4.63 0.3551122083573933
4.64 0.3555935754887736
4.65 0.3560728103418366
4.66 0.3565499234196064
4.67 0.3570249251824033
4.68 0.3574978260477307
4.69 0.3579686363901731
4.7 0.3584373665412984
4.71 0.3589040267895708
4.72 0.359368627380268
4.73 0.3598311785154074
4.74 0.36029169035367814
4.75 0.36075017301038065
4.76 0.3612066365573718
4.77 0.3616610910230175
4.78 0.3621135463921508
4.79 0.36256401260603616
4.8 0.3630124995623403
4.81 0.36345901711510814
4.82 0.36390357507474497
4.83 0.3643461832080037
4.84 0.3647868512379781
4.85 0.36522558884410056
4.86 0.36566240566214586
4.87 0.3660973112842392
4.88 0.3665303152588698
4.89 0.3669614270909087
4.9 0.3673906562416315
4.91 0.3678180121287459
4.92 0.3682435041264229
4.93 0.3686671415653338
4.94 0.3690889337326892
4.95 0.369508889872284
4.96 0.3699270191845457
4.97 0.3703433308265869
4.98 0.37075783391226064
4.99 0.3711705375122203
5.0 0.37158145065398335
5.01 0.3719905823219979
5.02 0.3723979414577124
5.03 0.37280353695964996
5.04 0.3732073776834845
5.05 0.3736094724421207
5.06 0.3740098300057772
5.07 0.374408459102072
5.08 0.3748053684161113
5.09 0.37520056659058143
5.1 0.37559406222584246
5.11 0.3759858638800259
5.12 0.3763759800691327
5.13 0.37676441926713716
5.14 0.3771511899060894
5.15 0.37753630037622316
5.16 0.3779197590260641
5.17 0.37830157416254157
5.18 0.37868175405110105
5.19 0.3790603069158203
5.2 0.37943724093952597
5.21 0.37981256426391347
5.22 0.38018628498966744
5.23 0.38055841117658534
5.24 0.38092895084370176
5.25 0.38129791196941476
5.26 0.3816653024916143
5.27 0.38203113030781105
5.28 0.3823954032752688
5.29 0.38275812921113533
5.3 0.38311931589257797
5.31 0.3834789710569187
5.32 0.38383710240176927
5.33 0.38419371758517173
5.34 0.38454882422573555
5.35 0.3849024299027791
5.36 0.3852545421564703
5.37 0.3856051684879702
5.38 0.3859543163595754
5.39 0.3863019931948639
5.4 0.38664820637883945
5.41 0.38699296325807875
5.42 0.3873362711408786
5.43 0.387678137297404
5.44 0.388018568959837
5.45 0.3883575733225267
5.46 0.3886951575421391
5.47 0.3890313287378088
5.48 0.3893660939912906
5.49 0.3896994603471111
5.5 0.3900314348127231
5.51 0.3903620243586574
5.52 0.3906912359186784
5.53 0.39101907638993694
5.54 0.39134555263312615
5.55 0.39167067147263684
5.56 0.39199443969671277
5.57 0.39231686405760713
5.58 0.3926379512717384
5.59 0.3929577080198477
5.6 0.39327614094715496
5.61 0.3935932566635174
5.62 0.39390906174358553
5.63 0.3942235627269618
5.64 0.39453676611835814
5.65 0.394848678387754
5.66 0.39515930597055415
5.67 0.3954686552677479
5.68 0.3957767326460657
5.69 0.39608354443813965
5.7 0.3963890969426597
5.71 0.39669339642453416
5.72 0.3969964491150468
5.73 0.3972982612120156
5.74 0.3975988388799511
5.75 0.3978981882502154
5.76 0.3981963154211795
5.77 0.39849322645838203
5.78 0.3987889273946873
5.79 0.39908342423044263
5.8 0.3993767229336372
5.81 0.39966882944005905
5.82 0.39995974965345266
5.83 0.40024948944567645
5.84 0.40053805465685927
5.85 0.40082545109555806
5.86 0.4011116845389142
5.87 0.4013967607328097
5.88 0.401680685392024
5.89 0.40196346420038864
5.9 0.40224510281094467
5.91 0.4025256068460959
5.92 0.40280498189776576
5.93 0.403083233527551
5.94 0.403360367266876
5.95 0.40363638861714735
5.96 0.4039113030499074
5.97 0.40418511600698714
5.98 0.4044578329006597
5.99 0.4047294591137924
6.0 0.405
6.01 0.4052694608837949
6.02 0.40553784706074025
6.03 0.40580516379759957
6.04 0.4060714163324879
6.05 0.4063366098750221
6.06 0.4066007496064706
6.07 0.40686384067990194
6.08 0.4071258882203343
6.09 0.40738689732488365
6.1 0.40764687306291175
6.11 0.40790582047617313
6.12 0.4081637445789627
6.13 0.4084206503582616
6.14 0.4086765427738837
6.15 0.4089314267586206
6.16 0.40918530721838686
6.17 0.4094381890323645
6.18 0.40969007705314686
6.19 0.40994097610688224
6.2 0.4101908909934166
6.21 0.4104398264864361
6.22 0.4106877873336088
6.23 0.4109347782567262
6.24 0.41118080395184425
6.25 0.411425869089423
6.26 0.4116699783144671
6.27 0.41191313624666437
6.28 0.41215534748052446
6.29 0.4123966165855174
6.3 0.41263694810621093
6.31 0.41287634656240724
6.32 0.4131148164492793
6.33 0.4133523622375073
6.34 0.4135889883734131
6.35 0.41382469927909593
6.36 0.4140594993525656
6.37 0.41429339296787626
6.38 0.41452638447525986
6.39 0.41475847820125816
6.4 0.4149896784488544
6.41 0.4152199894976053
6.42 0.4154494156037707
6.43 0.4156779610004443
6.44 0.4159056298976831
6.45 0.41613242648263615
6.46 0.416358354919673
6.47 0.4165834193505115
6.48 0.41680762389434445
6.49 0.41703097264796707
6.5 0.4172534696859021
6.51 0.41747511906052576
6.52 0.4176959248021921
6.53 0.41791589091935794
6.54 0.4181350213987052
6.55 0.41835332020526533
6.56 0.4185707912825408
6.57 0.4187874385526275
6.58 0.4190032659163355
6.59 0.4192182772533099
6.6 0.4194324764221512
6.61 0.41964586726053427
6.62 0.4198584535853275
6.63 0.4200702391927113
6.64 0.420281227858295
6.65 0.42049142333723527
6.66 0.4207008293643512
6.67 0.4209094496542414
6.68 0.42111728790139863
6.69 0.421324347780325
6.7 0.42153063294564574
6.71 0.42173614703222323
6.72 0.4219408936552695
6.73 0.4221448764104591
6.74 0.4223480988740409
6.75 0.4225505646029492
6.76 0.4227522771349142
6.77 0.4229532399885725
6.78 0.4231534566635765
6.79 0.4233529306407032
6.8 0.4235516653819627
6.81 0.42374966433070627
6.82 0.4239469309117325
6.83 0.4241434685313959
6.84 0.42433928057771064
6.85 0.4245343704204581
6.86 0.42472874141129047
6.87 0.4249223968838359
6.88 0.42511534015380187
6.89 0.42530757451907863
6.9 0.42549910325984225
6.91 0.4256899296386558
6.92 0.42588005690057207
6.93 0.42606948827323377
6.94 0.42625822696697446
6.95 0.4264462761749178
6.96 0.4266336390730782
6.97 0.42682031882045846
6.98 0.42700631855914845
6.99 0.42719164141442273
7.0 0.427376290494838
7.01 0.4275602688923297
7.02 0.4277435796823078
7.03 0.42792622592375273
7.04 0.42810821065931015
7.05 0.4282895369153856
7.06 0.42847020770223876
7.07 0.42865022601407604
7.08 0.4288295948291444
7.09 0.42900831710982323
7.1 0.42918639580271645
7.11 0.4293638338387439
7.12 0.4295406341332316
7.13 0.4297167995860031
7.14 0.4298923330814682
7.15 0.4300672374887131
7.16 0.4302415156615884
7.17 0.430415170438798
7.18 0.4305882046439866
7.19 0.4307606210858271
7.2 0.43093242255810704
7.21 0.4311036118398151
7.22 0.4312741916952268
7.23 0.43144416487399
7.24 0.431613534111209
7.25 0.43178230212752966
7.26 0.4319504716292227
7.27 0.43211804530826714
7.28 0.4322850258424328
7.29 0.4324514158953633
7.3 0.4326172181166573
7.31 0.4327824351419504
7.32 0.4329470695929955
7.33 0.4331111240777437
7.34 0.4332746011904239
7.35 0.43343750351162263
7.36 0.43359983360836285
7.37 0.43376159403418263
7.38 0.43392278732921324
7.39 0.4340834160202566
7.4 0.43424348262086293
7.41 0.43440298963140694
7.42 0.43456193953916455
7.43 0.4347203348183884
7.44 0.43487817793038336
7.45 0.43503547132358156
7.46 0.43519221743361675
7.47 0.4353484186833986
7.48 0.4355040774831857
7.49 0.4356591962306595
7.5 0.4358137773109967
7.51 0.4359678230969413
7.52 0.43612133594887686
7.53 0.43627431821489804
7.54 0.43642677223088117
7.55 0.43657870032055507
7.56 0.43673010479557145
7.57 0.4368809879555746
7.58 0.43703135208827015
7.59 0.43718119946949496
7.6 0.43733053236328484
7.61 0.43747935302194335
7.62 0.4376276636861085
7.63 0.43777546658482125
7.64 0.4379227639355915
7.65 0.4380695579444652
7.66 0.43821585080609
7.67 0.4383616447037809
7.68 0.4385069418095859
7.69 0.438651744284351
7.7 0.438796054277784
7.71 0.43893987392851963
7.72 0.4390832053641822
7.73 0.43922605070145015
7.74 0.43936841204611776
7.75 0.43951029149315884
7.76 0.43965169112678837
7.77 0.43979261302052464
7.78 0.43993305923725023
7.79 0.44007303182927365
7.8 0.4402125328383899
7.81 0.44035156429594113
7.82 0.44049012822287533
7.83 0.44062822662980794
7.84 0.44076586151707964
7.85 0.4409030348748159
7.86 0.44103974868298584
7.87 0.4411760049114589
7.88 0.4413118055200651
7.89 0.44144715245865074
7.9 0.44158204766713555
7.91 0.44171649307557037
7.92 0.4418504906041938
7.93 0.44198404216348725
7.94 0.4421171496542312
7.95 0.44224981496756083
7.96 0.4423820399850209
7.97 0.44251382657862137
7.98 0.44264517661089
7.99 0.442776091934928
8.0 0.4429065743944637
8.01 0.443036625823905
8.02 0.443166248048394
8.03 0.4432954428838582
8.04 0.4434242121370643
8.05 0.4435525576056696
8.06 0.44368048107827385
8.07 0.4438079843344718
8.08 0.443935069144903
8.09 0.4440617372713033
8.1 0.4441879904665558
8.11 0.44431383047474104
8.12 0.44443925903118636
8.13 0.44456427786251584
8.14 0.4446888886867008
8.15 0.4448130932131071
8.16 0.4449368931425448
8.17 0.4450602901673173
8.18 0.4451832859712679
8.19 0.44530588222982936
8.2 0.44542808061007044
8.21 0.445549882770744
8.22 0.4456712903623327
8.23 0.44579230502709777
8.24 0.44591292839912317
8.25 0.44603316210436367
8.26 0.44615300776069
8.27 0.44627246697793393
8.28 0.44639154135793496
8.29 0.44651023249458366
8.3 0.4466285419738679
8.31 0.4467464713739167
8.32 0.44686402226504474
8.33 0.4469811962097956
8.34 0.4470979947629869
8.35 0.4472144194717522
8.36 0.4473304718755854
8.37 0.4474461535063826
8.38 0.4475614658884856
8.39 0.4476764105387241
8.4 0.44779098896645736
8.41 0.4479052026736166
8.42 0.4480190531547463
8.43 0.44813254189704615
8.44 0.44824567038041124
8.45 0.4483584400774737
8.46 0.4484708524536431
8.47 0.4485829089671465
8.48 0.4486946110690691
8.49 0.44880596020339386
8.5 0.4489169578070411
8.51 0.4490276053099081
8.52 0.449137904134908
8.53 0.44924785569800857
8.54 0.44935746140827215
8.55 0.4494667226678921
8.56 0.44957564087223273
8.57 0.4496842174098661
8.58 0.44979245366261084
8.59 0.44990035100556885
8.6 0.450007910807163
8.61 0.45011513442917395
8.62 0.4502220232267774
8.63 0.4503285785485804
8.64 0.4504348017366576
8.65 0.45054069412658804
8.66 0.45064625704749045
8.67 0.45075149182205954
8.68 0.4508563997666009
8.69 0.45096098219106723
8.7 0.4510652403990926
8.71 0.4511691756880275
8.72 0.45127278934897436
8.73 0.4513760826668204
8.74 0.4514790569202734
8.75 0.4515817133818953
8.76 0.4516840533181354
8.77 0.45178607798936526
8.78 0.45188778864991075
8.79 0.4519891865480864
8.8 0.45209027292622767
8.81 0.4521910490207246
8.82 0.4522915160620533
8.83 0.4523916752748095
8.84 0.45249152787774055
8.85 0.452591075083777
8.86 0.4526903181000646
8.87 0.45278925812799625
8.88 0.4528878963632438
8.89 0.4529862339957881
8.9 0.4530842722099516
8.91 0.453182012184428
8.92 0.45327945509231393
8.93 0.4533766021011388
8.94 0.45347345437289577
8.95 0.4535700130640712
8.96 0.45366627932567555
8.97 0.45376225430327216
8.98 0.45385793913700767
8.99 0.4539533349616414
9.0 0.45404844290657437
9.01 0.4541432640958783
9.02 0.45423779964832484
9.03 0.4543320506774145
9.04 0.4544260182914046
9.05 0.45451970359333804
9.06 0.45461310768107194
9.07 0.4547062316473047
9.08 0.4547990765796054
9.09 0.45489164356043976
9.1 0.4549839336671994
9.11 0.4550759479722278
9.12 0.45516768754284875
9.13 0.4552591534413927
9.14 0.4553503467252238
9.15 0.45544126844676674
9.16 0.45553191965353357
9.17 0.45562230138814985
9.18 0.4557124146883807
9.19 0.45580226058715767
9.2 0.4558918401126041
9.21 0.4559811542880611
9.22 0.4560702041321132
9.23 0.4561589906586138
9.24 0.456247514876711
9.25 0.45633577779087203
9.26 0.4564237804009089
9.27 0.45651152370200293
9.28 0.45659900868472975
9.29 0.4566862363350842
9.3 0.45677320763450424
9.31 0.45685992355989496
9.32 0.4569463850836539
9.33 0.4570325931736947
9.34 0.45711854879346997
9.35 0.4572042529019962
9.36 0.45728970645387745
9.37 0.4573749103993277
9.38 0.4574598656841951
9.39 0.45754457324998493
9.4 0.45762903403388283
9.41 0.4577132489687774
9.42 0.45779721898328285
9.43 0.45788094500176246
9.44 0.45796442794435
9.45 0.4580476687269731
9.46 0.45813066826137494
9.47 0.4582134274551365
9.48 0.4582959472116984
9.49 0.4583782284303831
9.5 0.4584602720064167
9.51 0.4585420788309497
9.52 0.45862364979107956
9.53 0.45870498576987123
9.54 0.45878608764637907
9.55 0.4588669562956673
9.56 0.45894759258883144
9.57 0.4590279973930187
9.58 0.4591081715714495
9.59 0.4591881159834371
9.6 0.4592678314844089
9.61 0.4593473189259264
9.62 0.4594265791557055
9.63 0.4595056130176364
9.64 0.45958442135180455
9.65 0.4596630049945092
9.66 0.45974136477828426
9.67 0.45981950153191736
9.68 0.4598974160804696
9.69 0.4599751092452953
9.7 0.4600525818440605
9.71 0.4601298346907633
9.72 0.4602068685957517
9.73 0.46028368436574363
9.74 0.46036028280384533
9.75 0.4604366647095702
9.76 0.46051283087885736
9.77 0.46058878210409065
9.78 0.46066451917411627
9.79 0.4607400428742618
9.8 0.4608153539863543
9.81 0.4608904532887382
9.82 0.4609653415562933
9.83 0.46104001956045315
9.84 0.4611144880692224
9.85 0.46118874784719444
9.86 0.46126279965556966
9.87 0.461336644252172
9.88 0.46141028239146725
9.89 0.46148371482457956
9.9 0.4615569422993095
9.91 0.46162996556015007
9.92 0.46170278534830483
9.93 0.4617754024017044
9.94 0.46184781745502246
9.95 0.46192003123969383
9.96 0.46199204448393
9.97 0.46206385791273624
9.98 0.4621354722479278
9.99 0.4622068882081462
10.0 0.46227810650887574

==> Figures/Invisibility/Saturation/scor3.dat <==
0.1 1.8484014340489818e-8
0.11 2.7060260135633373e-8
0.12 3.832196785299559e-8
0.13 5.2778188602712076e-8
0.14 7.098198337893555e-8
0.15 9.353035932301764e-8
0.16 1.2106420093594432e-7
0.17 1.542681962511123e-7
0.18 1.9387075797934386e-7
0.19 2.4064393963884295e-7
0.2 2.954033466835953e-7
0.21 3.590080426445206e-7
0.22 4.3236045029847676e-7
0.23 5.164062478810095e-7
0.24 6.121342603595334e-7
0.25 7.205763457844122e-7
0.26 8.428072767361883e-7
0.27 9.799446168879925e-7
0.28 1.1331485927029305e-6
0.29 1.3036219602870221e-6
0.3 1.4926098674190204e-6
0.31 1.701399710779203e-6
0.32 1.9313209883999884e-6
0.33 2.1837451473619634e-6
0.34 2.4600854267596664e-6
0.35 2.761796695962193e-6
0.36 3.0903752881944515e-6
0.37 3.4473588294655656e-6
0.38 3.834326062871718e-6
0.39 4.25289666830138e-6
0.4 4.7047310775716075e-6
0.41 5.191530285024771e-6
0.42 5.715035653615825e-6
0.43 6.277028716520806e-6
0.44 6.879330974298083e-6
0.45 7.5238036876344135e-6
0.46 8.2123476657086e-6
0.47 8.946903050206195e-6
0.48 9.729449095019344e-6
0.49 1.0562003941666478e-5
0.5 1.1446624390467251e-5
0.51 1.2385405667508709e-5
0.52 1.3380481187439324e-5
0.53 1.4434022312128088e-5
0.54 1.554823810522654e-5
0.55 1.6725375082672146e-5
0.56 1.7967716959172023e-5
0.57 1.927758439070662e-5
0.58 2.065733471309359e-5
0.59 2.2109361676652364e-5
0.6 2.363609517701101e-5
0.61 2.52400009820969e-5
0.62 2.692358045535382e-5
0.63 2.8689370275228047e-5
0.64 3.05399421509672e-5
0.65 3.2477902534775385e-5
0.66 3.4505892330369286e-5
0.67 3.662658659797997e-5
0.68 3.884269425584569e-5
0.69 4.115695777824166e-5
0.7 4.3572152890093166e-5
0.71 4.60910882582181e-5
0.72 4.87166051792471e-5
0.73 5.1451577264268056e-5
0.74 5.429891012024323e-5
0.75 5.726154102824761e-5
0.76 6.034243861857694e-5
0.77 6.354460254277488e-5
0.78 6.687106314262889e-5
0.79 7.032488111618441e-5
0.8 7.390914718082798e-5
0.81 7.762698173348997e-5
0.82 8.14815345080173e-5
0.83 8.54759842297685e-5
0.84 8.961353826748104e-5
0.85 9.389743228246492e-5
0.86 9.833092987517285e-5
0.87 0.00010291732222920041
0.88 0.00010765992775276898
0.89 0.00011256209171774365
0.9 0.00011762718589624044
0.91 0.00012285860819487534
0.92 0.0001282597822867092
0.93 0.00013383415724094286
0.94 0.00013958520715041522
0.95 0.0001455164307569609
0.96 0.00015163135107467915
0.97 0.00015793351501117067
0.98 0.00016442649298679677
0.99 0.00017111387855201515
1.0 0.000177999288002848
1.01 0.00018508635999453735
1.02 0.0001923787551534432
1.03 0.00019988015568723978
1.04 0.00020759426499346512
1.05 0.00021552480726648042
1.06 0.00022367552710289364
1.07 0.00023205018910550448
1.08 0.00024065257748582492
1.09 0.000249486495665233
1.1 0.0002585557658748137
1.11 0.00026786422875394486
1.12 0.00027741574294768193
1.13 0.00028721418470299887
1.14 0.00029726344746394174
1.15 0.00030756744146574733
1.16 0.0003181300933279871
1.17 0.0003289553456467895
1.18 0.00034004715658619627
1.19 0.0003514094994687108
1.2 0.00036304636236509014
1.21 0.00037496174768344
1.22 0.0003871596717576662
1.23 0.00039964416443533736
1.24 0.0004124192686650158
1.25 0.00042548904008310993
1.26 0.0004388575466003037
1.27 0.0004525288679876185
1.28 0.00046650709546216076
1.29 0.0004807963312726108
1.3 0.0004954006882845067
1.31 0.0005103242895653771
1.32 0.0005255712679697774
1.33 0.0005411457657242828
1.34 0.0005570519340124908
1.35 0.0005732939325600873
1.36 0.0005898759292200301
1.37 0.0006068020995579009
1.38 0.0006240766264374775
1.39 0.0006417036996065847
1.4 0.0006596875152832644
1.41 0.0006780322757423295
1.42 0.0006967421889023446
1.43 0.0007158214679130857
1.44 0.0007352743307435346
1.45 0.0007551049997704518
1.46 0.0007753177013675831
1.47 0.0007959166654955494
1.48 0.0008169061252924647
1.49 0.0008382903166653388
1.5 0.000860073477882308
1.51 0.0008822598491657436
1.52 0.0009048536722862888
1.53 0.0009278591901578694
1.54 0.0009512806464337257
1.55 0.0009751222851035147
1.56 0.0009993883500915288
1.57 0.0010240830848560728
1.58 0.0010492107319900554
1.59 0.0010747755328228293
1.6 0.0011007817270233314
1.61 0.0011272335522045682
1.62 0.001154135243529486
1.63 0.001181491033318276
1.64 0.0012093051506571546
1.65 0.0012375818210086562
1.66 0.0012663252658234936
1.67 0.001295539702154019
1.68 0.0013252293422693268
1.69 0.0013553983932720463
1.7 0.001386051056716855
1.71 0.001417191528230767
1.72 0.0014488239971352178
1.73 0.0014809526460700026
1.74 0.0015135816506190948
1.75 0.0015467151789383903
1.76 0.0015803573913854088
1.77 0.0016145124401509966
1.78 0.0016491844688930621
1.79 0.0016843776123723843
1.8 0.0017200959960905241
1.81 0.0017563437359298867
1.82 0.0017931249377959512
1.83 0.0018304436972617151
1.84 0.0018683040992143916
1.85 0.0019067102175043711
1.86 0.0019456661145965074
1.87 0.00198517584122374
1.88 0.002025243436043094
1.89 0.0020658729252940847
1.9 0.0021070683224595622
1.91 0.0021488336279290193
1.92 0.0021911728286643996
1.93 0.0022340898978684283
1.94 0.0022775887946555004
1.95 0.002321673463725145
1.96 0.002366347835038108
1.97 0.0024116158234950627
1.98 0.0024574813286179845
1.99 0.002503948234234221
2.0 0.002551020408163265
2.01 0.0025987017019062733
2.02 0.0026469959503383454
2.03 0.0026959069714035835
2.04 0.0027454385658129735
2.05 0.0027955945167450784
2.06 0.002846378589549609
2.07 0.002897794531453838
2.08 0.002949846071271947
2.09 0.003002536919117248
2.1 0.003055870766117382
2.11 0.0031098512841324258
2.12 0.003164482125476026
2.13 0.0032197669226394637
2.14 0.0032757092880187854
2.15 0.0033323128136449084
2.16 0.0033895810709168124
2.17 0.0034475176103377467
2.18 0.003506125961254555
2.19 0.003565409631600036
2.2 0.0036253721076384645
2.21 0.003686016853714167
2.22 0.0037473473120032815
2.23 0.003809366902268612
2.24 0.003872079021617677
2.25 0.003935487044263882
2.26 0.003999594321290909
2.27 0.004064404180420262
2.28 0.004129919925782011
2.29 0.00419614483768877
2.3 0.004263082172412843
2.31 0.004330735161966645
2.32 0.004399107013886299
2.33 0.004468200911018531
2.34 0.004538020011310742
2.35 0.004608567447604402
2.36 0.004679846327431636
2.37 0.004751859732815129
2.38 0.004824610720071241
2.39 0.004898102319616456
2.4 0.004972337535777043
2.41 0.0050473193466020515
2.42 0.00512305070367954
2.43 0.005199534531956132
2.44 0.005276773729559812
2.45 0.0053547711676260636
2.46 0.005433529690127218
2.47 0.005513052113705191
2.48 0.005593341227507406
2.49 0.005674399793026084
2.5 0.0057562305439407616
2.51 0.005838836185964146
2.52 0.005922219396691217
2.53 0.0060063828254516005
2.54 0.006091329093165286
2.55 0.006177060792201519
2.56 0.006263580486241066
2.57 0.006350890710141669
2.58 0.0064389939698068135
2.59 0.0065278927420577065
2.6 0.006617589474508577
2.61 0.006708086585445131
2.62 0.006799386463706345
2.63 0.006891491468569403
2.64 0.006984403929637939
2.65 0.007078126146733426
2.66 0.007172660389789853
2.67 0.007268008898751528
2.68 0.007364173883474149
2.69 0.00746115752362899
2.7 0.007558961968610342
2.71 0.007657589337446037
2.72 0.007757041718711206
2.73 0.007857321170445129
2.74 0.007958429720071259
2.75 0.008060369364320327
2.76 0.00816314206915662
2.77 0.008266749769707312
2.78 0.00837119437019489
2.79 0.008476477743872697
2.8 0.00858260173296348
2.81 0.008689568148601052
2.82 0.008797378770774926
2.83 0.008906035348278052
2.84 0.009015539598657465
2.85 0.009125893208168048
2.86 0.009237097831729157
2.87 0.009349155092884316
2.88 0.00946206658376377
2.89 0.009575833865050067
2.9 0.009690458465946475
2.91 0.00980594188414838
2.92 0.0099222855858175
2.93 0.010039491005559028
2.94 0.010157559546401596
2.95 0.010276492579780097
2.96 0.010396291445521299
2.97 0.010516957451832324
2.98 0.010638491875291806
2.99 0.010760895960843953
3.0 0.010884170921795217
3.01 0.011008317939813814
3.02 0.011133338164931892
3.03 0.011259232715550384
3.04 0.011386002678446588
3.05 0.011513649108784343
3.06 0.011642173030126912
3.07 0.011771575434452373
3.08 0.011901857282171748
3.09 0.01203301950214956
3.1 0.012165062991727076
3.11 0.012297988616747984
3.12 0.012431797211586666
3.13 0.012566489579178889
3.14 0.012702066491055068
3.15 0.012838528687375844
3.16 0.012975876876970263
3.17 0.0131141117373762
3.18 0.013253233914883306
3.19 0.013393244024578218
3.2 0.013534142650392215
3.21 0.013675930345151095
3.22 0.013818607630627446
3.23 0.013962174997595132
3.24 0.014106632905886096
3.25 0.014251981784449317
3.26 0.014398222031412075
3.27 0.01454535401414336
3.28 0.014693378069319423
3.29 0.01484229450299154
3.3 0.01499210359065584
3.31 0.015142805577325292
3.32 0.01529440067760369
3.33 0.015446889075761791
3.34 0.015600270925815403
3.35 0.01575454635160555
3.36 0.015909715446880534
3.37 0.0160657782753801
3.38 0.016222734870921376
3.39 0.016380585237486877
3.4 0.01653932934931429
3.41 0.016698967150988252
3.42 0.0168594985575338
3.43 0.01702092345451186
3.44 0.017183241698116327
3.45 0.01734645311527312
3.46 0.017510557503740802
3.47 0.017675554632213118
3.48 0.017841444240423023
3.49 0.01800822603924866
3.5 0.018175899710820755
3.51 0.018344464908631775
3.52 0.018513921257646716
3.53 0.018684268354415366
3.54 0.018855505767186302
3.55 0.019027633036022264
3.56 0.019200649672917174
3.57 0.019374555161914577
3.58 0.019549348959227636
3.59 0.019725030493360426
3.6 0.019901599165230894
3.61 0.020079054348294947
3.62 0.020257395388672175
3.63 0.020436621605272733
3.64 0.02061673228992572
3.65 0.02079772670750872
3.66 0.020979604096078762
3.67 0.021162363667004486
3.68 0.021346004605099517
3.69 0.021530526068757147
3.7 0.021715927190086175
3.71 0.021902207075047843
3.72 0.0220893648035941
3.73 0.02227739942980683
3.74 0.02246630998203829
3.75 0.022656095463052552
3.76 0.02284675485016812
3.77 0.02303828709540146
3.78 0.023230691125611668
3.79 0.023423965842646045
3.8 0.02361811012348668
3.81 0.02381312282039802
3.82 0.02400900276107528
3.83 0.024205748748793925
3.84 0.024403359562559835
3.85 0.024601833957260486
3.86 0.02480117066381694
3.87 0.025001368389336642
3.88 0.025202425817267
3.89 0.025404341607549848
3.9 0.02560711439677652
3.91 0.025810742798343788
3.92 0.026015225402610448
3.93 0.026220560777054685
3.94 0.02642674746643197
3.95 0.026633783992933816
3.96 0.026841668856346975
3.97 0.027050400534213405
3.98 0.027259977481990716
3.99 0.02747039813321332
4.0 0.02768166089965398
4.01 0.027893764171486073
4.02 0.028106706317446252
4.03 0.028320485684997607
4.04 0.028535100600493402
4.05 0.028750549369341145
4.06 0.02896683027616725
4.07 0.029183941584981984
4.08 0.029401881539344817
4.09 0.029620648362530377
4.1 0.029840240257694474
4.11 0.030060655408040687
4.12 0.030281891976987097
4.13 0.030503948108333605
4.14 0.030726821926429258
4.15 0.030950511536340052
4.16 0.031175015024016817
4.17 0.03140033045646357
4.18 0.03162645588190597
4.19 0.03185338932995984
4.2 0.032081128811800155
4.21 0.032309672320330045
4.22 0.032539017830349966
4.23 0.0327691632987271
4.24 0.03300010666456461
4.25 0.03323184584937146
4.26 0.03346437875723192
4.27 0.0336977032749753
4.28 0.03393181727234586
4.29 0.03416671860217241
4.3 0.034402405100538457
4.31 0.03463887458695188
4.32 0.03487612486451496
4.33 0.03511415372009409
4.34 0.03535295892448968
4.35 0.03559253823260604
4.36 0.03583288938362095
4.37 0.03607401010115536
4.38 0.03631589809344301
4.39 0.036558551053499845
4.4 0.03680196665929338
4.41 0.03704614257391183
4.42 0.03729107644573329
4.43 0.03753676590859461
4.44 0.03778320858196011
4.45 0.03803040207109008
4.46 0.03827834396720931
4.47 0.03852703184767503
4.48 0.03877646327614498
4.49 0.039026635802745
4.5 0.03927754696423654
4.51 0.0395291942841838
4.52 0.03978157527312069
4.53 0.04003468742871734
4.54 0.04028852823594649
4.55 0.04054309516724954
4.56 0.04079838568270224
4.57 0.041054397230180006
4.58 0.041311127245522945
4.59 0.04156857315270058
4.6 0.04182673236397616
4.61 0.042085602280070564
4.62 0.042345180290325767
4.63 0.04260546377286823
4.64 0.04286645009477137
4.65 0.04312813661221815
4.66 0.043390520670662715
4.67 0.04365359960499212
4.68 0.04391737073968719
4.69 0.04418183138898323
4.7 0.044446978857029876
4.71 0.04471281043805109
4.72 0.04497932341650399
4.73 0.04524651506723778
4.74 0.04551438265565156
4.75 0.0457829234378524
4.76 0.04605213466081217
4.77 0.046322013562524224
4.78 0.04659255737215958
4.79 0.04686376331022223
4.8 0.04713562858870437
4.81 0.04740815041124065
4.82 0.047681325973262204
4.83 0.047955152462149625
4.84 0.04822962705738608
4.85 0.048504746930709136
4.86 0.04878050924626237
4.87 0.04905691116074629
4.88 0.049333949823568694
4.89 0.049611622376994326
4.9 0.04988992595629396
4.91 0.050168857689892786
4.92 0.05044841469951839
4.93 0.0507285941003478
4.94 0.05100939300115406
4.95 0.05129080850445206
4.96 0.05157283770664378
4.97 0.05185547769816299
4.98 0.052138725563618864
4.99 0.05242257838193934
5.0 0.052707033226513746
5.01 0.05299208716533449
5.02 0.053277737261138255
5.03 0.05356398057154658
5.04 0.05385081414920535
5.05 0.05413823504192421
5.06 0.054426240292814634
5.07 0.05471482694042773
5.08 0.05500399201889104
5.09 0.0552937325580448
5.1 0.05558404558357742
5.11 0.05587492811716026
5.12 0.05616637717658147
5.13 0.05645838977587948
5.14 0.05675096292547545
5.15 0.057044093632305
5.16 0.05733777889994927
5.17 0.057632015728765286
5.18 0.0579268011160154
5.19 0.05822213205599615
5.2 0.05851800554016621
5.21 0.0588144185572737
5.22 0.0591113680934826
5.23 0.05940885113249864
5.24 0.059706864655693984
5.25 0.06000540564223164
5.26 0.06030447106918881
5.27 0.06060405791167942
5.28 0.06090416314297613
5.29 0.06120478373463118
5.3 0.061505916656596875
5.31 0.06180755887734501
5.32 0.06210970736398557
5.33 0.06241235908238458
5.34 0.06271551099728133
5.35 0.06301916007240477
5.36 0.06332330327058892
5.37 0.06362793755388758
5.38 0.06393305988368851
5.39 0.0642386672208264
5.4 0.06454475652569534
5.41 0.06485132475836015
5.42 0.06515836887866758
5.43 0.06546588584635582
5.44 0.06577387262116398
5.45 0.0660823261629402
5.46 0.06639124343174946
5.47 0.06670062138798016
5.48 0.06701045699245012
5.49 0.06732074720651175
5.5 0.06763148899215639
5.51 0.06794267931211787
5.52 0.06825431512997523
5.53 0.0685663934102547
5.54 0.06887891111853069
5.55 0.06919186522152633
5.56 0.06950525268721292
5.57 0.06981907048490868
5.58 0.07013331558537647
5.59 0.0704479849609213
5.6 0.07076307558548633
5.61 0.07107858443474858
5.62 0.07139450848621358
5.63 0.07171084471930922
5.64 0.0720275901154791
5.65 0.0723447416582747
5.66 0.07266229633344685
5.67 0.07298025112903675
5.68 0.07329860303546558
5.69 0.07361734904562396
5.7 0.07393648615496001
5.71 0.07425601136156725
5.72 0.07457592166627111
5.73 0.07489621407271516
5.74 0.075216885587446
5.75 0.07553793321999805
5.76 0.075859353982977
5.77 0.07618114489214266
5.78 0.07650330296649122
5.79 0.07682582522833609
5.8 0.07714870870338911
5.81 0.07747195042083972
5.82 0.07779554741343431
5.83 0.07811949671755408
5.84 0.07844379537329284
5.85 0.07876844042453345
5.86 0.07909342891902378
5.87 0.07941875790845186
5.88 0.07974442444852028
5.89 0.08007042559901978
5.9 0.08039675842390212
5.91 0.08072341999135217
5.92 0.08105040737385932
5.93 0.08137771764828812
5.94 0.08170534789594791
5.95 0.08203329520266225
5.96 0.0823615566588371
5.97 0.08269012935952855
5.98 0.08301901040450953
5.99 0.08334819689833618
6.0 0.08367768595041322
6.01 0.08400747467505855
6.02 0.08433756019156739
6.03 0.08466793962427535
6.04 0.08499861010262093
6.05 0.08532956876120756
6.06 0.08566081273986446
6.07 0.08599233918370722
6.08 0.08632414524319702
6.09 0.08665622807420018
6.1 0.086988584838046
6.11 0.0873212127015845
6.12 0.08765410883724298
6.13 0.08798727042308255
6.14 0.08832069464285336
6.15 0.0886543786860495
6.16 0.08898831974796274
6.17 0.08932251502973639
6.18 0.08965696173841768
6.19 0.08999165708700996
6.2 0.09032659829452395
6.21 0.09066178258602849
6.22 0.09099720719270052
6.23 0.09133286935187453
6.24 0.09166876630709105
6.25 0.09200489530814486
6.26 0.09234125361113228
6.27 0.09267783847849803
6.28 0.09301464717908099
6.29 0.09335167698815992
6.3 0.09368892518749815
6.31 0.09402638906538771
6.32 0.09436406591669284
6.33 0.09470195304289283
6.34 0.09504004775212437
6.35 0.09537834735922303
6.36 0.09571684918576438
6.37 0.0960555505601043
6.38 0.09639444881741872
6.39 0.09673354129974288
6.4 0.09707282535600974
6.41 0.09741229834208796
6.42 0.09775195762081926
6.43 0.0980918005620551
6.44 0.09843182454269303
6.45 0.09877202694671178
6.46 0.09911240516520664
6.47 0.09945295659642381
6.48 0.09979367864579385
6.49 0.10013456872596531
6.5 0.10047562425683709
6.51 0.10081684266559063
6.52 0.10115822138672137
6.53 0.10149975786206986
6.54 0.1018414495408517
6.55 0.10218329387968793
6.56 0.1025252883426339
6.57 0.10286743040120816
6.58 0.10320971753442054
6.59 0.1035521472287999
6.6 0.10389471697842119
6.61 0.10423742428493196
6.62 0.10458026665757839
6.63 0.10492324161323081
6.64 0.10526634667640872
6.65 0.10560957937930526
6.66 0.10595293726181093
6.67 0.10629641787153743
6.68 0.10664001876384015
6.69 0.10698373750184083
6.7 0.10732757165644934
6.71 0.10767151880638513
6.72 0.10801557653819828
6.73 0.1083597424462897
6.74 0.10870401413293102
6.75 0.10904838920828441
6.76 0.10939286529042112
6.77 0.10973744000534012
6.78 0.1100821109869863
6.79 0.11042687587726759
6.8 0.11077173232607242
6.81 0.11111667799128616
6.82 0.1114617105388073
6.83 0.11180682764256304
6.84 0.11215202698452467
6.85 0.11249730625472228
6.86 0.1128426631512591
6.87 0.11318809538032538
6.88 0.11353360065621196
6.89 0.11387917670132304
6.9 0.11422482124618911
6.91 0.11457053202947882
6.92 0.11491630679801079
6.93 0.11526214330676504
6.94 0.11560803931889381
6.95 0.11595399260573172
6.96 0.11630000094680655
6.97 0.11664606212984814
6.98 0.1169921739507982
6.99 0.11733833421381877
7.0 0.11768454073130086
7.01 0.11803079132387252
7.02 0.11837708382040647
7.03 0.11872341605802732
7.04 0.11906978588211843
7.05 0.11941619114632862
7.06 0.1197626297125781
7.07 0.12010909945106432
7.08 0.1204555982402673
7.09 0.12080212396695462
7.1 0.12114867452618623
7.11 0.12149524782131865
7.12 0.1218418417640086
7.13 0.12218845427421723
7.14 0.12253508328021266
7.15 0.12288172671857342
7.16 0.12322838253419041
7.17 0.12357504868026963
7.18 0.12392172311833359
7.19 0.12426840381822335
7.2 0.12461508875809886
7.21 0.1249617759244407
7.22 0.12530846331205003
7.23 0.12565514892404908
7.24 0.12600183077188074
7.25 0.12634850687530838
7.26 0.126695175262415
7.27 0.1270418339696022
7.28 0.1273884810415887
7.29 0.12773511453140873
7.3 0.12808173250041016
7.31 0.12842833301825188
7.32 0.1287749141629017
7.33 0.12912147402063312
7.34 0.1294680106860223
7.35 0.1298145222619445
7.36 0.13016100685957063
7.37 0.1305074625983629
7.38 0.13085388760607078
7.39 0.13120028001872625
7.4 0.13154663798063918
7.41 0.13189295964439196
7.42 0.13223924317083433
7.43 0.1325854867290777
7.44 0.13293168849648923
7.45 0.13327784665868553
7.46 0.13362395940952654
7.47 0.13397002495110874
7.48 0.13431604149375814
7.49 0.13466200725602315
7.5 0.13500792046466725
7.51 0.1353537793546614
7.52 0.13569958216917594
7.53 0.13604532715957268
7.54 0.1363910125853964
7.55 0.13673663671436634
7.56 0.13708219782236744
7.57 0.13742769419344114
7.58 0.13777312411977624
7.59 0.13811848590169942
7.6 0.13846377784766553
7.61 0.13880899827424753
7.62 0.13915414550612662
7.63 0.1394992178760818
7.64 0.13984421372497916
7.65 0.1401891314017614
7.66 0.1405339692634367
7.67 0.14087872567506762
7.68 0.1412233990097598
7.69 0.14156798764865045
7.7 0.14191248998089623
7.71 0.14225690440366207
7.72 0.14260122932210822
7.73 0.14294546314937873
7.74 0.14328960430658833
7.75 0.14363365122281016
7.76 0.14397760233506277
7.77 0.14432145608829722
7.78 0.14466521093538373
7.79 0.1450088653370985
7.8 0.14535241776211003
7.81 0.1456958666869656
7.82 0.14603921059607722
7.83 0.14638244798170771
7.84 0.14672557734395653
7.85 0.1470685971907455
7.86 0.14741150603780426
7.87 0.14775430240865534
7.88 0.14809698483459993
7.89 0.14843955185470262
7.9 0.14878200201577615
7.91 0.14912433387236643
7.92 0.14946654598673717
7.93 0.14980863692885427
7.94 0.15015060527637009
7.95 0.15049244961460778
7.96 0.15083416853654535
7.97 0.15117576064279967
7.98 0.1515172245416101
7.99 0.1518585588488222
8.0 0.15219976218787157
8.01 0.15254083318976694
8.02 0.1528817704930737
8.03 0.15322257274389692
8.04 0.1535632385958647
8.05 0.15390376671011088
8.06 0.1542441557552578
8.07 0.1545844044073995
8.08 0.1549245113500839
8.09 0.15526447527429532
8.1 0.15560429487843722
8.11 0.15594396886831433
8.12 0.15628349595711463
8.13 0.15662287486539186
8.14 0.15696210432104715
8.15 0.15730118305931112
8.16 0.15764010982272564
8.17 0.1579788833611257
8.18 0.15831750243162057
8.19 0.1586559657985759
8.2 0.15899427223359477
8.21 0.15933242051549937
8.22 0.15967040943031152
8.23 0.1600082377712351
8.24 0.16034590433863588
8.25 0.16068340794002342
8.26 0.16102074739003164
8.27 0.16135792151039963
8.28 0.16169492912995267
8.29 0.1620317690845828
8.3 0.16236844021722943
8.31 0.16270494137785996
8.32 0.1630412714234503
8.33 0.16337742921796528
8.34 0.16371341363233907
8.35 0.16404922354445542
8.36 0.1643848578391278
8.37 0.1647203154080798
8.38 0.16505559514992513
8.39 0.16539069597014752
8.4 0.16572561678108108
8.41 0.1660603565018899
8.42 0.16639491405854806
8.43 0.16672928838381962
8.44 0.1670634784172381
8.45 0.1673974831050864
8.46 0.1677313014003766
8.47 0.16806493226282915
8.48 0.16839837465885302
8.49 0.16873162756152485
8.5 0.16906468995056861
8.51 0.16939756081233498
8.52 0.16973023913978086
8.53 0.1700627239324486
8.54 0.1703950141964455
8.55 0.1707271089444231
8.56 0.17105900719555617
8.57 0.17139070797552225
8.58 0.17172221031648077
8.59 0.1720535132570521
8.6 0.17238461584229686
8.61 0.17271551712369476
8.62 0.17304621615912402
8.63 0.17337671201284008
8.64 0.17370700375545461
8.65 0.17403709046391497
8.66 0.1743669712214826
8.67 0.17469664511771232
8.68 0.175026111248431
8.69 0.17535536871571686
8.7 0.17568441662787782
8.71 0.17601325409943075
8.72 0.17634188025108014
8.73 0.17667029420969704
8.74 0.17699849510829757
8.75 0.17732648208602236
8.76 0.17765425428811454
8.77 0.17798181086589912
8.78 0.17830915097676125
8.79 0.1786362737841255
8.8 0.17896317845743426
8.81 0.17928986417212625
8.82 0.17961633010961603
8.83 0.1799425754572715
8.84 0.18026859940839407
8.85 0.18059440116219608
8.86 0.18091997992378012
8.87 0.1812453349041177
8.88 0.18157046532002782
8.89 0.1818953703941555
8.9 0.182220049354951
8.91 0.18254450143664797
8.92 0.18286872587924236
8.93 0.183192721928471
8.94 0.18351648883579066
8.95 0.1838400258583563
8.96 0.18416333225899997
8.97 0.18448640730620944
8.98 0.184809250274107
8.99 0.1851318604424282
9.0 0.18545423709650066
9.01 0.18577637952722242
9.02 0.18609828703104103
9.03 0.18641995890993243
9.04 0.18674139447137938
9.05 0.18706259302835013
9.06 0.187383553899278
9.07 0.18770427640803897
9.08 0.18802475988393177
9.09 0.18834500366165569
9.1 0.18866500708129016
9.11 0.18898476948827317
9.12 0.18930429023338013
9.13 0.18962356867270322
9.14 0.1899426041676296
9.15 0.19026139608482104
9.16 0.1905799437961926
9.17 0.1908982466788914
9.18 0.1912163041152758
9.19 0.19153411549289456
9.2 0.19185168020446552
9.21 0.19216899764785503
9.22 0.19248606722605663
9.23 0.1928028883471704
9.24 0.19311946042438227
9.25 0.19343578287594276
9.26 0.19375185512514642
9.27 0.19406767660031082
9.28 0.19438324673475602
9.29 0.1946985649667839
9.3 0.19501363073965702
9.31 0.19532844350157805
9.32 0.19564300270566948
9.33 0.1959573078099527
9.34 0.1962713582773273
9.35 0.19658515357555054
9.36 0.19689869317721728
9.37 0.19721197655973868
9.38 0.19752500320532232
9.39 0.19783777260095123
9.4 0.19815028423836406
9.41 0.19846253761403446
9.42 0.19877453222915037
9.43 0.1990862675895944
9.44 0.19939774320592268
9.45 0.1997089585933455
9.46 0.2000199132717065
9.47 0.20033060676546247
9.48 0.2006410386036637
9.49 0.20095120831993346
9.5 0.20126111545244796
9.51 0.20157075954391643
9.52 0.20188014014156105
9.53 0.20218925679709715
9.54 0.20249810906671298
9.55 0.20280669651105013
9.56 0.20311501869518342
9.57 0.20342307518860114
9.58 0.20373086556518574
9.59 0.20403838940319347
9.6 0.20434564628523494
9.61 0.20465263579825546
9.62 0.20495935753351577
9.63 0.20526581108657185
9.64 0.2055719960572558
9.65 0.20587791204965605
9.66 0.20618355867209864
9.67 0.2064889355371271
9.68 0.20679404226148299
9.69 0.2070988784660876
9.7 0.20740344377602138
9.71 0.20770773782050567
9.72 0.20801176023288306
9.73 0.20831551065059856
9.74 0.20861898871518017
9.75 0.20892219407222
9.76 0.2092251263713554
9.77 0.20952778526624977
9.78 0.20983017041457389
9.79 0.21013228147798665
9.8 0.21043411812211676
9.81 0.21073568001654353
9.82 0.2110369668347786
9.83 0.21133797825424666
9.84 0.2116387139562672
9.85 0.2119391736260363
9.86 0.21223935695260698
9.87 0.2125392636288719
9.88 0.21283889335154443
9.89 0.21313824582113974
9.9 0.21343732074195748
9.91 0.21373611782206256
9.92 0.21403463677326748
9.93 0.2143328773111142
9.94 0.21463083915485506
9.95 0.21492852202743587
9.96 0.21522592565547724
9.97 0.21552304976925638
9.98 0.21581989410268973
9.99 0.21611645839331464
10.0 0.21641274238227146

==> Figures/Invisibility/Temporal/intensity_1.dat <==
x y
0.0 0.0
0.01 3.4491533167785304e-7
0.02 1.3704971755859607e-6
0.03 3.0631320783736093e-6
0.04 5.409405225309527e-6
0.05 8.396094644723406e-6
0.06 1.2010155237558717e-5
0.07 1.62387187774074e-5
0.08 2.10690939104613e-5
0.09 2.6488766155581545e-5
0.1 3.2485397904222224e-5
0.11 3.904682822935407e-5
0.12 4.6161049511973806e-5
0.13 5.38162508456827e-5
0.14 6.200080518736772e-5
0.15 7.070324305472747e-5
0.16 7.99122525262444e-5
0.17 8.961667924119177e-5
0.18 9.980552639964752e-5
0.19 0.00011046795476247345
0.2 0.00012159328265132913
0.21 0.0001331709859486649
0.22 0.00014519069809772883
0.23 0.00015764220452682554
0.24 0.00017051538799963545
0.25 0.00018380036303065894
0.26 0.00019748740859979602
0.27 0.00021156693728019427
0.28 0.00022602949523818638
0.29 0.0002408657622333249
0.3 0.0002560665516183752
0.31 0.0002716228103393087
0.32 0.0002875256189353165
0.33 0.00030376619153878875
0.34 0.0003203358758753355
0.35 0.0003372261532637727
0.36 0.0003544286386161291
0.37 0.0003719350804376534
0.38 0.00038973736082678623
0.39 0.0004078274763794215
0.4 0.0004261974904981661
0.41 0.00044483971056916843
0.42 0.0004637465714005737
0.43 0.00048291061559976867
0.44 0.0005023244935733334
0.45 0.0005219809635270967
0.46 0.0005418728914660942
0.47 0.0005619932511945896
0.48 0.0005823351243160746
0.49 0.0006028917002332476
0.5 0.0006236562761480421
0.51 0.0006446222570616056
0.52 0.0006657831557743202
0.53 0.0006871325928857752
0.54 0.0007086642967947879
0.55 0.0007303721036994032
0.56 0.0007522499575968872
0.57 0.0007742919059413877
0.58 0.0007964920035545553
0.59 0.0008188445170277045
0.6 0.0008413438605301762
0.61 0.000863984531046906
0.62 0.0008867611083784033
0.63 0.000909668255140765
0.64 0.0009327007167656831
0.65 0.0009558533215004439
0.66 0.0009791209804079007
0.67 0.0010024986873665154
0.68 0.0010259815190703236
0.69 0.001049564635028949
0.7 0.0010732432775676232
0.71 0.0010970127718271383
0.72 0.0011208685257638948
0.73 0.00114480603014986
0.74 0.0011688208585726167
0.75 0.0011929086674353079
0.76 0.0012170651959566847
0.77 0.0012412862661710725
0.78 0.0012655677677048047
0.79 0.0012899055812069377
0.8 0.0013142958063409454
0.81 0.0013387346386898175
0.82 0.0013632183343204318
0.83 0.0013877432097835693
0.84 0.0014123056421139063
0.85 0.0014369020688300427
0.86 0.0014615289879344462
0.87 0.001486182957913508
0.88 0.001510860597737529
0.89 0.0015355585868606914
0.9 0.0015602736652210805
0.91 0.001585002633240698
0.92 0.0016097423518254411
0.93 0.0016344897423650959
0.94 0.0016592417867333717
0.95 0.0016839955272878598
0.96 0.001708748066870068
0.97 0.0017334965688053927
0.98 0.001758238256903133
0.99 0.0017829704154565112
1.0 0.001807690389242618
1.01 0.0018323955542997733
1.02 0.0018570832910389662
1.03 0.0018817511738347323
1.04 0.0019063968331110362
1.05 0.0019310179411070952
1.06 0.0019556122118773583
1.07 0.0019801774012915482
1.08 0.002004711307034626
1.09 0.0020292117686067923
1.1 0.00205367666732352
1.11 0.002078103926315515
1.12 0.0021024915105287423
1.13 0.0021268374267244053
1.14 0.0021511397234789675
1.15 0.002175396491184145
1.16 0.0021996058620468925
1.17 0.0022237660100894313
1.18 0.0022478751511492145
1.19 0.002271931542878955
1.2 0.002295933484746611
1.21 0.0023198793180354005
1.22 0.0023437674258437735
1.23 0.0023675962330854533
1.24 0.002391364206489395
1.25 0.0024150698545998064
1.26 0.0024387116769520115
1.27 0.0024622882349210756
1.28 0.0024857982171450355
1.29 0.002509240339947441
1.3 0.0025326133467772696
1.31 0.002555916008208925
1.32 0.002579147121942231
1.33 0.002602305512802411
1.34 0.0026253900327401283
1.35 0.0026483995608314603
1.36 0.0026713330032779037
1.37 0.002694189293406375
1.38 0.0027169673916692047
1.39 0.002739666285644163
1.4 0.0027622849900344124
1.41 0.002784822546668557
1.42 0.0028072780245006063
1.43 0.002829650519609997
1.44 0.0028519391552015924
1.45 0.0028741430816056623
1.46 0.0028962614762778963
1.47 0.0029182935437994106
1.48 0.002940238515876749
1.49 0.0029620956513418603
1.5 0.0029838642361521145
1.51 0.0030055435833903146
1.52 0.0030271330212387135
1.53 0.0030486318645282506
1.54 0.003070039546931469
1.55 0.0030913555341164564
1.56 0.0031125793079538264
1.57 0.0031337103665167454
1.58 0.0031547482240808986
1.59 0.0031756924111244964
1.6 0.0031965424743282886
1.61 0.0032172979765755574
1.62 0.0032379584969521175
1.63 0.0032585236307463086
1.64 0.0032789929894490102
1.65 0.003299366200753627
1.66 0.003319642908556096
1.67 0.003339822772954887
1.68 0.003359905470251001
1.69 0.0033798906929479802
1.7 0.0033997781497518767
1.71 0.0034195675655712965
1.72 0.003439258681517357
1.73 0.003458851254903729
1.74 0.0034783450592466014
1.75 0.003497739884264689
1.76 0.0035170355358792524
1.77 0.003536231836214078
1.78 0.0035553286235954773
1.79 0.0035743257525523084
1.8 0.0035932230891202177
1.81 0.0036120204844715398
1.82 0.003630717871511091
1.83 0.003649315209583316
1.84 0.003667812466572308
1.85 0.00368620961890187
1.86 0.003704506651535454
1.87 0.003722703557976194
1.88 0.0037408003402669143
1.89 0.0037587970089900877
1.9 0.003776693583267897
1.91 0.003794490090762166
1.92 0.0038121865676744165
1.93 0.003829783058745845
1.94 0.0038472796172573168
1.95 0.0038646763050293673
1.96 0.003881973192422221
1.97 0.003899170358335778
1.98 0.003916267890209595
1.99 0.0039332658840229295
2.0 0.003950164444294704
2.01 0.003966963684083502
2.02 0.003983663724987617
2.03 0.004000264697144984
2.04 0.004016766739233228
2.05 0.004033169998469657
2.06 0.004049474630611241
2.07 0.004065680799954639
2.08 0.004081788679336167
2.09 0.004097798450131841
2.1 0.004113710297186414
2.11 0.0041295244034950315
2.12 0.004145241006875931
2.13 0.004160860355546386
2.14 0.004176382701229865
2.15 0.004191808299155997
2.16 0.004207137408060599
2.17 0.004222370290185656
2.18 0.004237507211279343
2.19 0.004252548440596006
2.2 0.004267494250896169
2.21 0.0042823449184465415
2.22 0.00429710072302001
2.23 0.004311761947895627
2.24 0.004326328879858628
2.25 0.004340801809200441
2.26 0.004355181029718651
2.27 0.004369466838717036
2.28 0.004383659537005542
2.29 0.004397759428900312
2.3 0.004411766822223634
2.31 0.004425682028304005
2.32 0.004439505361976091
2.33 0.004453237141580725
2.34 0.004466877688964928
2.35 0.004480427329481909
2.36 0.004493886391991032
2.37 0.004507255208857849
2.38 0.004520534115954107
2.39 0.0045337234526576994
2.4 0.0045468235618527295
2.41 0.004559834789929454
2.42 0.004572757482271872
2.43 0.004585591997612458
2.44 0.004598338720372977
2.45 0.004610998036140616
2.46 0.004623570330973423
2.47 0.00463605599140033
2.48 0.004648455404421124
2.49 0.004660768957506466
2.5 0.004672997038597901
2.51 0.0046851400361078155
2.52 0.004697198338919496
2.53 0.0047091723363870824
2.54 0.004721062418335573
2.55 0.004732868975060867
2.56 0.004744592397329703
2.57 0.004756233076379707
2.58 0.0047677914039193706
2.59 0.004779267772128046
2.6 0.004790662573655964
2.61 0.004801976201624231
2.62 0.00481320904962481
2.63 0.004824361511720547
2.64 0.004835433982445139
2.65 0.004846426856803164
2.66 0.0048573405302700795
2.67 0.004868175398792196
2.68 0.0048789318587867045
2.69 0.004889610307141655
2.7 0.004900211141215971
2.71 0.0049107347588394565
2.72 0.004921181558312775
2.73 0.004931551938407455
2.74 0.004941846298365908
2.75 0.00495206503790141
2.76 0.004962208582119668
2.77 0.00497227736733126
2.78 0.00498227180692868
2.79 0.004992192313630732
2.8 0.00500203929949334
2.81 0.0050118131759095755
2.82 0.005021514353609639
2.83 0.005031143242660893
2.84 0.00504070025246782
2.85 0.0050501857917720425
2.86 0.005059600268652334
2.87 0.0050689440905246005
2.88 0.005078217664141897
2.89 0.005087421395594406
2.9 0.005096555690309451
2.91 0.005105620953051511
2.92 0.005114617587922178
2.93 0.005123545998360207
2.94 0.005132406587141494
2.95 0.005141199756379049
2.96 0.005149925907523049
2.97 0.005158585441360795
2.98 0.005167178758016741
2.99 0.0051757062569524614
3.0 0.0051841683369666935

==> Figures/Invisibility/Temporal/intensity_2.dat <==
x y
0.0 0.0
0.01 1.926502755322801e-6
0.02 7.65475008993044e-6
0.03 1.7108531510628966e-5
0.04 3.0212556023520576e-5
0.05 4.6892433104211984e-5
0.06 6.707466881526736e-5
0.07 9.068666580630547e-5
0.08 0.00011765672331391641
0.09 0.00014791403099699563
0.1 0.00018138864975598967
0.11 0.0002180115549139383
0.12 0.00025771458865106456
0.13 0.0003004304529289903
0.14 0.00034609270949070847
0.15 0.00039463577986054155
0.16 0.0004459949453442108
0.17 0.000500106347028767
0.18 0.0005569069603918314
0.19 0.0006163345578957952
0.2 0.000678327856393296
0.21 0.0007428263866000318
0.22 0.000809770479322583
0.23 0.0008791012654583014
0.24 0.0009507606759954212
0.25 0.0010246914420129621
0.26 0.0011008370946808121
0.27 0.0011791419652596308
0.28 0.001259551185100946
0.29 0.001342010685647127
0.3 0.001426467148042787
0.31 0.0015128679146168694
0.32 0.001601161309246063
0.33 0.0016912963996948555
0.34 0.0017832229696550517
0.35 0.0018768915187456908
0.36 0.0019722532625131156
0.37 0.0020692601324309307
0.38 0.0021678647759000025
0.39 0.0022680205562484734
0.4 0.0023696815527317616
0.41 0.002472802560532547
0.42 0.0025773390907607996
0.43 0.002683247370453723
0.44 0.0027904842464351737
0.45 0.0028990070973562293
0.46 0.0030087743249423843
0.47 0.003119744977064867
0.48 0.003231878715951389
0.49 0.0033451358181861013
0.5 0.003459477174709652
0.51 0.0035748642908191575
0.52 0.0036912592861681887
0.53 0.003808624894766799
0.54 0.003926924464981496
0.55 0.004046121959535284
0.56 0.0041661819555076085
0.57 0.004287069644334382
0.58 0.004408750831808028
0.59 0.0045311919380773835
0.6 0.004654359869302835
0.61 0.004778221913009542
0.62 0.00490274639579566
0.63 0.005027902188343994
0.64 0.005153658664563687
0.65 0.005279985701590231
0.66 0.005406853679785481
0.67 0.005534233482737599
0.68 0.0056620964972611265
0.69 0.00579041461339691
0.7 0.005919160224412176
0.71 0.006048306226800471
0.72 0.00617782602028169
0.73 0.006307693507802067
0.74 0.006437883095534183
0.75 0.006568369692876969
0.76 0.00669912871245569
0.77 0.006830136070121937
0.78 0.006961367908920935
0.79 0.007092800866823415
0.8 0.007224412496602939
0.81 0.007356180746926982
0.82 0.007488083958053629
0.83 0.007620100861831652
0.84 0.007752210581700475
0.85 0.007884392632690154
0.86 0.008016626921421396
0.87 0.008148893746105584
0.88 0.00828117379654475
0.89 0.008413448154131545
0.9 0.008545698291849327
0.91 0.008677906074272046
0.92 0.008810053757564357
0.93 0.008942123989481535
0.94 0.009074099809369532
0.95 0.009205964648164922
0.96 0.009337702328394953
0.97 0.009469297018896095
0.98 0.00960073284771859
0.99 0.009731994855751755
1.0 0.009863068562843746
1.01 0.009993939776296715
1.02 0.010124594590866842
1.03 0.010255019388764372
1.04 0.010385200839653524
1.05 0.010515125900652553
1.06 0.010644781816333743
1.07 0.010774156118723385
1.08 0.010903236627301832
1.09 0.011032011449003398
1.1 0.011160468978216473
1.11 0.01128859789678345
1.12 0.01141638717400073
1.13 0.011543826066618745
1.14 0.011670904118841974
1.15 0.011797611162328886
1.16 0.011923937316191985
1.17 0.012049872986997792
1.18 0.012175408866015966
1.19 0.01230053555761046
1.2 0.012425244246208167
1.21 0.012549526679329917
1.22 0.012673374801624795
1.23 0.01279678075487016
1.24 0.012919736877971585
1.25 0.013042235706962918
1.26 0.013164269975006263
1.27 0.01328583261239194
1.28 0.013406916746538558
1.29 0.01352751570199294
1.3 0.013647623000430195
1.31 0.01376723236065365
1.32 0.013886337698594903
1.33 0.014004933127313782
1.34 0.014123012956998388
1.35 0.014240571694965051
1.36 0.014357604045658376
1.37 0.014474104910651195
1.38 0.014590069388644586
1.39 0.014705492775467885
1.4 0.014820370564078714
1.41 0.014934698429577786
1.42 0.015048471915715164
1.43 0.015161687151687725
1.44 0.015274340612924445
1.45 0.01538642889912531
1.46 0.015497948734261219
1.47 0.015608896966574082
1.48 0.01571927056857675
1.49 0.015829066637053038
1.5 0.015938282393057737
1.51 0.016046915181916574
1.52 0.016154962473226286
1.53 0.01626242186085454
1.54 0.01636929106293998
1.55 0.016475567921892212
1.56 0.016581250404391804
1.57 0.01668633660139028
1.58 0.016790824728110165
1.59 0.016894713124044905
1.6 0.01699800025295893
1.61 0.017100684702887642
1.62 0.017202765186137378
1.63 0.01730424053928549
1.64 0.01740510972318024
1.65 0.0175053718229409
1.66 0.01760502588478234
1.67 0.017704071155612303
1.68 0.017802507298060113
1.69 0.017900334046619018
1.7 0.017997551205352166
1.71 0.018094158647892614
1.72 0.018190156317443307
1.73 0.018285544226777056
1.74 0.018380322458236592
1.75 0.018474491163734535
1.76 0.01856805056475337
1.77 0.018661000952345505
1.78 0.01875334268713323
1.79 0.018845076199308697
1.8 0.018936201988634008
1.81 0.019026720624441093
1.82 0.01911663274563183
1.83 0.01920593906067794
1.84 0.019294640347621073
1.85 0.01938273745407275
1.86 0.019470231297214383
1.87 0.01955712286379728
1.88 0.019643413210142652
1.89 0.019729103462141573
1.9 0.01981419481525505
1.91 0.019898688525977787
1.92 0.019982585779389953
1.93 0.020065888076681082
1.94 0.02014859706196566
1.95 0.02023071441075225
1.96 0.02031224182994354
1.97 0.020393181057836315
1.98 0.0204735338641215
1.99 0.02055330204988408
2.0 0.020632487447603168
2.01 0.020711091921151975
2.02 0.020789117365797832
2.03 0.020866565708202167
2.04 0.02094343890642053
2.05 0.02101973894990254
2.06 0.021095467859491956
2.07 0.02117062768742664
2.08 0.021245220517338556
2.09 0.021319248464253773
2.1 0.021392713674592445
2.11 0.021465618326168875
2.12 0.02153796462819145
2.13 0.02160975482126265
2.14 0.021680991177379094
2.15 0.021751675999931483
2.16 0.021821811623704626
2.17 0.021891400414877443
2.18 0.021960444766594714
2.19 0.022028947038124067
2.2 0.022096909789263014
2.21 0.02216433565575185
2.22 0.022231227280221935
2.23 0.02229758731219575
2.24 0.022363418408086866
2.25 0.02242872323119996
2.26 0.022493504451730775
2.27 0.022557764746766212
2.28 0.022621506800284213
2.29 0.02268473330315386
2.3 0.02274744695313531
2.31 0.02280965045487983
2.32 0.02287134651992978
2.33 0.022932537866718616
2.34 0.022993227220570928
2.35 0.023053417313702335
2.36 0.023113110885219612
2.37 0.023172310681120634
2.38 0.02323101945429433
2.39 0.023289239964520772
2.4 0.023346974978471102
2.41 0.02340422726970759
2.42 0.023460999618683573
2.43 0.023517294812743506
2.44 0.02357311564612294
2.45 0.023628464919948522
2.46 0.02368334544223799
2.47 0.02373776001685425
2.48 0.023791711509128677
2.49 0.023845202866136714
2.5 0.02389823702986843
2.51 0.02395081693519989
2.52 0.024002945509893098
2.53 0.02405462567459596
2.54 0.0241058603428424
2.55 0.024156652421052208
2.56 0.02420700480853119
2.57 0.024256920397471043
2.58 0.02430640207294943
2.59 0.024355452712929965
2.6 0.024404075188262195
2.61 0.024452272362681618
2.62 0.024500047092809674
2.63 0.024547402228153756
2.64 0.0245943406111072
2.65 0.024640865076949264
2.66 0.024686978453845196
2.67 0.024732683562846136
2.68 0.024777983217889224
2.69 0.024822880225797483
2.7 0.02486737738627995
2.71 0.02491147749193154
2.72 0.024955183328233155
2.73 0.02499849767355164
2.74 0.02504142329913976
2.75 0.02508396296913626
2.76 0.02512611944056578
2.77 0.025167895509889043
2.78 0.025209294089111434
2.79 0.02525031798157573
2.8 0.02529096997040628
2.81 0.025331252826880604
2.82 0.025371169310429445
2.83 0.02541072216863674
2.84 0.025449914137239585
2.85 0.025488747940128342
2.86 0.025527226289346505
2.87 0.025565351885090806
2.88 0.025603127415711177
2.89 0.02564055555771072
2.9 0.025677638975745765
2.91 0.02571438032262581
2.92 0.025750782239313583
2.93 0.025786847354924994
2.94 0.02582257828672914
2.95 0.025857977640148327
2.96 0.02589304800875808
2.97 0.025927791974287087
2.98 0.02596221210661724
2.99 0.02599631096378366
3.0 0.02603009109197464

==> Figures/Invisibility/Temporal/intensity_3.dat <==
x y
0.0 0.0
0.01 4.138958413807403e-6
0.02 1.6445561317163238e-5
0.03 3.6755660208775964e-5
0.04 6.49067604207576e-5
0.05 0.000100738067337236
0.06 0.0001440904919973729
0.07 0.00019480665109533613
0.08 0.00025273086993884974
0.09 0.00031770916242632175
0.1 0.0003895892226704334
0.11 0.0004682204660529099
0.12 0.0005534540311223912
0.13 0.000645142779594321
0.14 0.0007431412963510575
0.15 0.0008473058894064023
0.16 0.0009574945712144955
0.17 0.0010735670305584422
0.18 0.0011953846581555516
0.19 0.0013228105494110798
0.2 0.0014557095044182566
0.21 0.0015939480279583695
0.22 0.0017373943295005967
0.23 0.0018859183232022014
0.24 0.0020393916279083657
0.25 0.0021976875671522733
0.26 0.002360681089719985
0.27 0.0025282487312253965
0.28 0.0027002688042237766
0.29 0.002876621252082351
0.3 0.0030571876446893187
0.31 0.0032418511784537973
0.32 0.0034304966763058498
0.33 0.0036230105876965124
0.34 0.0038192809885977674
0.35 0.0040191975815025704
0.36 0.004222651695424767
0.37 0.00442953628589926
0.38 0.00463974574623105
0.39 0.004853175970391338
0.4 0.005069724686875027
0.41 0.005289291119438572
0.42 0.005511775982461969
0.43 0.0057370814809485915
0.44 0.005965111310525323
0.45 0.006195770657442479
0.46 0.006428966198573888
0.47 0.006664606101416809
0.48 0.006902600024091959
0.49 0.007142859115343569
0.5 0.0073852960145393
0.51 0.007629824839356231
0.52 0.00787636070294398
0.53 0.008124820481207301
0.54 0.008375122672018676
0.55 0.00862718707922086
0.56 0.008880934812626917
0.57 0.009136288288020267
0.58 0.009393171227154634
0.59 0.009651508657754049
0.6 0.009911226913512872
0.61 0.010172253634095768
0.62 0.010434517765137735
0.63 0.010697949558244102
0.64 0.010962480570990474
0.65 0.011228043666922816
0.66 0.011494573015557369
0.67 0.0117620035663073
0.68 0.012030271684145055
0.69 0.01229931547890048
0.7 0.012569074150673265
0.71 0.012839487989813936
0.72 0.01311049837692399
0.73 0.013382047782855705
0.74 0.013654079768712302
0.75 0.01392653898584778
0.76 0.01419937117586717
0.77 0.014472523170626223
0.78 0.01474594289223169
0.79 0.015019579353041101
0.8 0.015293382655662935
0.81 0.015567303992956527
0.82 0.01584129564803205
0.83 0.01611531092956181
0.84 0.01638930344492251
0.85 0.016663228673023417
0.86 0.016937043316625516
0.87 0.017210704940966742
0.88 0.01748417197376201
0.89 0.017757403705203012
0.9 0.018030360287958486
0.91 0.018303002737173973
0.92 0.018575292930471998
0.93 0.01884719360795198
0.94 0.01911866837219023
0.95 0.019389681688239985
0.96 0.01966019888363138
0.97 0.01993018614837147
0.98 0.020199610534944262
0.99 0.020468439958310602
1.0 0.02073664319590829
1.01 0.0210041898704329
1.02 0.021271049657409474
1.03 0.021537193737731275
1.04 0.02180259454181868
1.05 0.022067225141582464
1.06 0.022331059250423557
1.07 0.022594071223233314
1.08 0.022856236056393364
1.09 0.02311752938777556
1.1 0.023377927496742168
1.11 0.023637407304145708
1.12 0.023895946372328947
1.13 0.02415352290512507
1.14 0.024410115747857453
1.15 0.024665704387339865
1.16 0.024920268951876268
1.17 0.025173790211261066
1.18 0.02542624957677883
1.19 0.025677629101204552
1.2 0.02592791147880341
1.21 0.026177079853679647
1.22 0.02642511737843173
1.23 0.02667200891055574
1.24 0.026917739925242407
1.25 0.027162296340974446
1.26 0.0274056645195265
1.27 0.02764783126596504
1.28 0.027888783828648595
1.29 0.028128509899227522
1.3 0.028366997612644135
1.31 0.028604235547132678
1.32 0.028840212724219272
1.33 0.029074918608722022
1.34 0.02930834310875091
1.35 0.029540476575707852
1.36 0.02977130980428669
1.37 0.030000834032473167
1.38 0.03022904094154502
1.39 0.030455922656071804
1.4 0.030681471743915084
1.41 0.030905681216228276
1.42 0.03112854436349266
1.43 0.03135005441666913
1.44 0.031570206008547985
1.45 0.03178899420152581
1.46 0.03200641433685805
1.47 0.03222246203465895
1.48 0.032437133193901624
1.49 0.03265042399241802
1.5 0.03286233088689894
1.51 0.033072850612894
1.52 0.03328198018481174
1.53 0.033489716895919425
1.54 0.03369605831834327
1.55 0.03390100230306828
1.56 0.03410454697993828
1.57 0.03430669075765597
1.58 0.03450743232378292
1.59 0.03470677064473951
1.6 0.034904704965804945
1.61 0.03510123481111732
1.62 0.03529635998367353
1.63 0.035490080565329346
1.64 0.0356823968789966
1.65 0.035873309058676056
1.66 0.036062818201664654
1.67 0.036250925839584974
1.68 0.036437633656681845
1.69 0.0366229434898222
1.7 0.036806857328495174
1.71 0.036989377314812
1.72 0.03717050574350608
1.73 0.03735024506193299
1.74 0.03752859787007046
1.75 0.03770556692051835
1.76 0.03788115511849868
1.77 0.03805536552185562
1.78 0.038228201341055534
1.79 0.038399665939186894
1.8 0.03856976283196037
1.81 0.03873849568770868
1.82 0.03890586832738685
1.83 0.03907188472457196
1.84 0.03923654900546325
1.85 0.03939986544888216
1.86 0.03956183848627223
1.87 0.03972247270169918
1.88 0.03988177261857939
1.89 0.040039743075302114
1.9 0.04019638946271978
1.91 0.04035171723768749
1.92 0.040505731920191745
1.93 0.04065843909335029
1.94 0.04080984440341226
1.95 0.04095995355975804
1.96 0.04110877233489943
1.97 0.041256306564479456
1.98 0.04140256214727256
1.99 0.04154754504518443
2.0 0.04169126128325211
2.01 0.04183371694964398
2.02 0.04197491819565974
2.03 0.04211487123573038
2.04 0.04225358234741823
2.05 0.042391057871416976
2.06 0.042527304211551584
2.07 0.04266232783477836
2.08 0.042796135271184935
2.09 0.042928733113990244
2.1 0.043060128019544605
2.11 0.04319032670732956
2.12 0.043319335932686207
2.13 0.04344716241880554
2.14 0.04357381332565846
2.15 0.043699295897245485
2.16 0.043823617382845764
2.17 0.04394678503701695
2.18 0.04406880611959531
2.19 0.044189687895695676
2.2 0.044309437635711435
2.21 0.044428062615314554
2.22 0.044545570115455554
2.23 0.044661967422363544
2.24 0.0447772618275462
2.25 0.04489146062778972
2.26 0.045004571125158946
2.27 0.045116600626997225
2.28 0.04522755644592652
2.29 0.045337445899847326
2.3 0.04544627631193872
2.31 0.04555405501065837
2.32 0.04566078932974246
2.33 0.0457664866082058
2.34 0.045871154190341726
2.35 0.04597479942572216
2.36 0.0460774296691976
2.37 0.04617905228089711
2.38 0.04627967460642299
2.39 0.046379304092201895
2.4 0.04647794835435237
2.41 0.046575614988564454
2.42 0.046672311562995616
2.43 0.046768045618270804
2.44 0.04686282466748237
2.45 0.04695665619619016
2.46 0.04704954766242142
2.47 0.04714150649667091
2.48 0.04723254010190077
2.49 0.04732265585354066
2.5 0.04741186109948761
2.51 0.04750016316010616
2.52 0.0475875693282283
2.53 0.047674086869153434
2.54 0.04775972302064842
2.55 0.04784448499294759
2.56 0.04792837996875271
2.57 0.04801141510323299
2.58 0.04809359752402512
2.59 0.04817493433123318
2.6 0.048255432597428774
2.61 0.04833509936765089
2.62 0.048413941659406004
2.63 0.04849196646266801
2.64 0.0485691807398783
2.65 0.04864559144206347
2.66 0.04872120561960948
2.67 0.04879603033595768
2.68 0.04887007261178136
2.69 0.048943339425779636
2.7 0.04901583771467738
2.71 0.04908757437322522
2.72 0.04915855625419965
2.73 0.049228790168402856
2.74 0.049298282884662856
2.75 0.049367041129833436
2.76 0.04943507158879419
2.77 0.04950238090445046
2.78 0.049568975677733385
2.79 0.04963486246759989
2.8 0.049700047791032695
2.81 0.04976453812304027
2.82 0.04982833989665689
2.83 0.04989145950294263
2.84 0.0499539032909833
2.85 0.05001567756789056
2.86 0.05007678859880177
2.87 0.050137242606880156
2.88 0.05019704577331466
2.89 0.05025620423732005
2.9 0.05031472409613687
2.91 0.05037261140503142
2.92 0.05042987217729582
2.93 0.05048651238424795
2.94 0.05054253814521249
2.95 0.050597955639576794
2.96 0.05065277078621984
2.97 0.05070698946274725
2.98 0.050760617506492606
2.99 0.05081366071451754
3.0 0.050866124843611735
